Relativistic Jets in the Radio Reference Frame Image Database II: Blazar Jet Accelerations from the First 10 Years of Data (1994 - 2003)

(Abridged) We analyze blazar jet apparent speeds and accelerations from the RDV series of astrometric and geodetic VLBI experiments. From these experiments, we have produced and analyzed 2753 global VLBI images of 68 sources at 8 GHz with a median beam size of 0.9 milliarcseconds (mas), and a median of 43 epochs per source. From this sample, we analyze the motions of 225 jet components in 66 sources. The distribution of the fastest measured apparent speed in each source has a median of 8.3c and a maximum of 44c. Sources in the 2FGL Fermi LAT catalog display higher apparent speeds than those that have not been detected. On average, components farther from the core in a given source have significantly higher apparent speeds than components closer to the core. We measure accelerations of components in orthogonal directions parallel and perpendicular to their average velocity vector. Parallel accelerations have significantly larger magnitudes than perpendicular accelerations, implying observed accelerations are predominantly due to changes in the Lorentz factor (bulk or pattern) rather than projection effects from jet bending. Positive parallel accelerations are significantly more common than negative ones, so the Lorentz factor (bulk or pattern)tends to increase on the scales observed here. Observed parallel accelerations correspond to modest source frame increases in the bulk or pattern Lorentz factor.

==> table3.dat <==
-----------------------------------------------------------------------------------------
Byte-by-byte Description of file: table3.dat
-----------------------------------------------------------------------------------------
   Bytes Format  Units   Explanations
-----------------------------------------------------------------------------------------
     1-8  A8             IAU Name
   11-16  F6.3   Jy      Component flux density
   19-24  F6.3   mas     Radial position of component center
   27-32  F6.1   deg     Position angle of component center (1)
   35-40  F6.3   mas     Full-width at half maximum size of component
   43-47  F5.3           Axial ratio of component
   50-54  F5.1   deg     Position angle of major axis (if elliptical component)
      57  I1             DIFMAP component type (1 indicates a Gaussian)
   60-66  F7.2   years   Epoch of observation
   69-70  I2             Component ID (2)
   73-77  F5.2   mas     Beam major axis (3)
   80-83  F4.2   mas     Beam minor axis
   86-90  F5.1   deg     Beam position angle
-----------------------------------------------------------------------------------------
Note (1): All position angles are measured from north through east.
Note (2): An ID of '0' indicates the presumed core. 
     An ID of '99' indicates a flagged component not used in the analysis.
     See the paper text for an explanation of component flagging.
Note (3): Beam parameters are computed using natural weighting
     specifically 'uvweight = 0,-1' in DIFMAP.
-----------------------------------------------------------------------------------------
0003-066   1.599   0.079   148.3   0.633  0.387  -16.3  1  1995.78   0   2.29  0.95   -1.1
0003-066   0.645   1.040   -60.5   1.384  1.000    0.0  1  1995.78  99   2.29  0.95   -1.1
0003-066   0.156   5.145   -74.5   3.222  1.000    0.0  1  1995.78   1   2.29  0.95   -1.1
0003-066   1.209   0.032   114.2   0.529  0.000   21.2  1  1997.08   0   2.03  0.75   -5.8
0003-066   0.225   0.786   -48.9   0.520  1.000    0.0  1  1997.08   3   2.03  0.75   -5.8
0003-066   0.194   2.131   -71.1   1.416  1.000    0.0  1  1997.08   2   2.03  0.75   -5.8
0003-066   0.083   5.586   -75.2   2.455  1.000    0.0  1  1997.08   1   2.03  0.75   -5.8
0003-066   1.250   0.019   117.5   0.546  0.371    6.9  1  1997.25   0   1.71  0.78    1.7
0003-066   0.209   0.903   -47.3   0.483  1.000    0.0  1  1997.25   3   1.71  0.78    1.7
0003-066   0.179   2.338   -69.9   1.280  1.000    0.0  1  1997.25   2   1.71  0.78    1.7
0003-066   0.067   5.952   -72.6   1.821  1.000    0.0  1  1997.25   1   1.71  0.78    1.7
0003-066   1.168   0.039   101.8   0.571  0.409   14.6  1  1997.38   0   2.31  0.85   -5.7
0003-066   0.210   0.850   -48.5   0.591  1.000    0.0  1  1997.38   3   2.31  0.85   -5.7
0003-066   0.190   2.318   -70.3   1.531  1.000    0.0  1  1997.38   2   2.31  0.85   -5.7
0003-066   0.084   5.687   -73.7   2.249  1.000    0.0  1  1997.38   1   2.31  0.85   -5.7
0003-066   1.324   0.042   139.5   0.534  0.414   21.4  1  1997.56   0   2.24  0.84   -3.5
0003-066   0.197   0.887   -51.3   0.496  1.000    0.0  1  1997.56   3   2.24  0.84   -3.5
0003-066   0.199   2.388   -72.1   1.580  1.000    0.0  1  1997.56   2   2.24  0.84   -3.5
0003-066   0.073   5.717   -75.0   2.149  1.000    0.0  1  1997.56   1   2.24  0.84   -3.5
0003-066   1.542   0.039   135.5   0.573  0.392   25.8  1  1997.96   0   2.18  0.72  -10.7
0003-066   0.211   0.810   -57.0   0.586  1.000    0.0  1  1997.96   3   2.18  0.72  -10.7
0003-066   0.203   2.520   -73.8   1.826  1.000    0.0  1  1997.96   2   2.18  0.72  -10.7
0003-066   0.055   6.027   -78.7   1.328  1.000    0.0  1  1997.96   1   2.18  0.72  -10.7
0003-066   1.626   0.021   134.9   0.604  0.198   25.3  1  1998.12   0   2.47  0.74  -11.4
0003-066   0.216   0.821   -61.0   0.496  1.000    0.0  1  1998.12   3   2.47  0.74  -11.4
0003-066   0.186   2.762   -72.7   1.893  1.000    0.0  1  1998.12   2   2.47  0.74  -11.4
0003-066   0.069   6.171   -77.2   1.373  1.000    0.0  1  1998.12   1   2.47  0.74  -11.4
0003-066   1.755   0.021    75.9   0.613  0.000   23.0  1  1998.29   0   2.04  0.80   -4.2
0003-066   0.238   0.825   -63.0   0.508  1.000    0.0  1  1998.29   3   2.04  0.80   -4.2
0003-066   0.205   2.739   -72.7   2.093  1.000    0.0  1  1998.29   2   2.04  0.80   -4.2
0003-066   0.062   6.191   -75.8   1.365  1.000    0.0  1  1998.29   1   2.04  0.80   -4.2
0003-066   1.867   0.025   144.5   0.534  0.000   31.0  1  1998.48   0   2.59  0.71   -3.9
0003-066   0.260   0.860   -64.1   0.733  1.000    0.0  1  1998.48   3   2.59  0.71   -3.9
0003-066   0.178   2.607   -74.3   2.021  1.000    0.0  1  1998.48   2   2.59  0.71   -3.9
0003-066   0.029   6.491   -81.0   0.257  1.000    0.0  1  1998.48   1   2.59  0.71   -3.9
0003-066   0.026   9.791   -74.2   0.210  1.000    0.0  1  1998.48  99   2.59  0.71   -3.9
0003-066   1.893   0.019   159.3   0.592  0.221   21.3  1  1998.61   0   1.73  0.65   -4.3
0003-066   0.255   0.876   -69.5   0.527  1.000    0.0  1  1998.61   3   1.73  0.65   -4.3
0003-066   0.198   2.793   -76.2   2.037  1.000    0.0  1  1998.61   2   1.73  0.65   -4.3
0003-066   0.060   6.289   -78.5   1.115  1.000    0.0  1  1998.61   1   1.73  0.65   -4.3
0003-066   1.748   0.015   117.7   0.617  0.285   20.6  1  1998.75   0   2.55  0.78   -7.8
0003-066   0.258   0.886   -73.3   0.570  1.000    0.0  1  1998.75   3   2.55  0.78   -7.8
0003-066   0.162   2.879   -74.2   1.948  1.000    0.0  1  1998.75   2   2.55  0.78   -7.8
0003-066   0.079   6.111   -78.1   1.722  1.000    0.0  1  1998.75   1   2.55  0.78   -7.8
0003-066   2.256   0.008    77.8   0.537  0.617   16.4  1  1998.97   0   2.35  0.78   -0.0
0003-066   0.334   1.042   -70.3   1.343  1.000    0.0  1  1998.97   3   2.35  0.78   -0.0
0003-066   0.057   3.378   -86.9   0.000  1.000    0.0  1  1998.97   2   2.35  0.78   -0.0
0003-066   0.125   5.702   -73.3   3.646  1.000    0.0  1  1998.97   1   2.35  0.78   -0.0
0003-066   1.790   0.016    -9.4   0.605  0.496    5.7  1  1999.18   0   1.94  0.67   -7.9
0003-066   0.234   1.734   -84.7   1.870  1.000    0.0  1  1999.18  99   1.94  0.67   -7.9
0003-066   2.319   0.030   162.6   0.737  0.350    6.2  1  1999.29   0   2.22  0.74   -6.5
0003-066   0.304   0.958   -78.8   0.657  1.000    0.0  1  1999.29   3   2.22  0.74   -6.5
0003-066   0.149   2.834   -75.6   1.798  1.000    0.0  1  1999.29   2   2.22  0.74   -6.5
0003-066   0.114   5.676   -78.0   2.405  1.000    0.0  1  1999.29   1   2.22  0.74   -6.5
0003-066   1.914   0.025  -162.9   0.560  0.227   20.4  1  1999.36   0   1.35  0.58    2.5
0003-066   0.239   0.951   -80.8   0.625  1.000    0.0  1  1999.36   3   1.35  0.58    2.5
0003-066   0.230   2.686   -74.1   2.632  1.000    0.0  1  1999.36   2   1.35  0.58    2.5
0003-066   0.066   6.310   -80.1   1.009  1.000    0.0  1  1999.36   1   1.35  0.58    2.5
0003-066   1.941   0.039   170.6   0.585  0.319   16.9  1  1999.47   0   1.44  0.72   -4.3
0003-066   0.236   0.945   -84.6   0.404  1.000    0.0  1  1999.47   3   1.44  0.72   -4.3
0003-066   0.174   3.062   -73.2   2.561  1.000    0.0  1  1999.47   2   1.44  0.72   -4.3
0003-066   0.066   6.271   -80.9   1.100  1.000    0.0  1  1999.47   1   1.44  0.72   -4.3
0003-066   1.900   0.034   149.3   0.673  0.311    7.9  1  1999.59   0   2.12  0.86   -4.5
0003-066   0.221   0.988   -77.6   0.482  1.000    0.0  1  1999.59   3   2.12  0.86   -4.5
0003-066   0.198   2.694   -76.7   2.549  1.000    0.0  1  1999.59   2   2.12  0.86   -4.5
0003-066   0.081   6.110   -75.9   1.551  1.000    0.0  1  1999.59   1   2.12  0.86   -4.5
0003-066   1.532   0.012   158.5   0.723  0.399    2.0  1  1999.97   0   2.01  0.72   -5.0
0003-066   0.171   1.047   -73.8   0.641  1.000    0.0  1  1999.97   3   2.01  0.72   -5.0
0003-066   0.222   2.094   -75.6   3.656  1.000    0.0  1  1999.97   2   2.01  0.72   -5.0
0003-066   0.090   5.909   -80.3   1.748  1.000    0.0  1  1999.97   1   2.01  0.72   -5.0
0003-066   1.552   0.050     5.1   0.586  0.179   11.1  1  2000.08   0   2.26  0.64   -7.8
0003-066   0.218   1.087   -73.9   0.545  1.000    0.0  1  2000.08   3   2.26  0.64   -7.8
0003-066   0.100   3.326   -76.6   2.281  1.000    0.0  1  2000.08   2   2.26  0.64   -7.8
0003-066   0.038   6.468   -80.0   0.818  1.000    0.0  1  2000.08   1   2.26  0.64   -7.8
0003-066   1.807   0.072   149.9   1.073  0.162   -4.1  1  2000.39   0   2.73  0.95  -11.0
0003-066   0.305   0.960   -75.6   0.812  1.000    0.0  1  2000.39   3   2.73  0.95  -11.0
0003-066   0.232   4.036   -71.7   4.160  1.000    0.0  1  2000.39   2   2.73  0.95  -11.0
0003-066   1.792   0.009    79.6   0.557  0.598   -1.8  1  2000.51   0   2.34  0.79   -3.0
0003-066   0.158   1.267   -71.7   0.671  1.000    0.0  1  2000.51   3   2.34  0.79   -3.0
0003-066   0.112   3.825   -72.1   3.723  1.000    0.0  1  2000.51   2   2.34  0.79   -3.0
0003-066   0.048   6.320   -81.2   0.519  1.000    0.0  1  2000.51   1   2.34  0.79   -3.0
0003-066   1.663   0.012   151.7   0.702  0.239    7.5  1  2000.81   0   1.97  0.90   -1.5
0003-066   0.153   1.135   -76.7   0.559  1.000    0.0  1  2000.81   3   1.97  0.90   -1.5
0003-066   0.133   2.756   -73.1   1.872  1.000    0.0  1  2000.81   2   1.97  0.90   -1.5
0003-066   0.144   6.099   -79.6   1.411  1.000    0.0  1  2000.81   1   1.97  0.90   -1.5
0003-066   1.390   0.012  -179.5   0.671  0.093   11.8  1  2000.93   0   2.39  0.62   -1.1
0003-066   0.235   1.369   -67.9   0.892  1.000    0.0  1  2000.93   3   2.39  0.62   -1.1
0003-066   0.198   5.590   -78.3   2.973  1.000    0.0  1  2000.93   1   2.39  0.62   -1.1
0003-066   1.129   0.038  -179.7   0.673  0.103    5.3  1  2001.08   0   1.86  0.72   -3.4
0003-066   0.123   1.187   -79.6   0.623  1.000    0.0  1  2001.08   3   1.86  0.72   -3.4
0003-066   0.092   2.696   -76.8   2.403  1.000    0.0  1  2001.08   2   1.86  0.72   -3.4
0003-066   0.083   6.325   -77.6   1.145  1.000    0.0  1  2001.08   1   1.86  0.72   -3.4
0003-066   1.241   0.023   175.1   0.806  0.235    7.1  1  2001.27   0   1.77  0.77   -0.1
0003-066   0.173   1.171   -74.9   0.681  1.000    0.0  1  2001.27   3   1.77  0.77   -0.1
0003-066   0.160   3.075   -71.5   3.179  1.000    0.0  1  2001.27   2   1.77  0.77   -0.1
0003-066   0.138   6.333   -78.6   1.123  1.000    0.0  1  2001.27   1   1.77  0.77   -0.1
0003-066   1.461   0.017   143.9   0.941  0.272    2.0  1  2001.35   0   2.04  0.68   -6.6
0003-066   0.169   1.263   -66.2   0.448  1.000    0.0  1  2001.35   3   2.04  0.68   -6.6
0003-066   0.113   4.264   -79.2   1.459  1.000    0.0  1  2001.35   2   2.04  0.68   -6.6
0003-066   0.079   6.415   -77.6   0.727  1.000    0.0  1  2001.35   1   2.04  0.68   -6.6
0003-066   1.281   0.015   166.1   0.848  0.230    4.7  1  2001.51   0   2.14  0.70   -9.6
0003-066   0.171   1.203   -72.7   0.532  1.000    0.0  1  2001.51   3   2.14  0.70   -9.6
0003-066   0.170   3.255   -74.2   3.143  1.000    0.0  1  2001.51   2   2.14  0.70   -9.6
0003-066   0.164   6.410   -78.4   1.006  1.000    0.0  1  2001.51   1   2.14  0.70   -9.6
0003-066   1.193   0.011    37.3   0.676  0.260    7.6  1  2001.83   0   1.16  0.61    1.6
0003-066   0.159   1.302   -67.7   0.477  1.000    0.0  1  2001.83   3   1.16  0.61    1.6
0003-066   0.174   3.413   -73.3   3.634  1.000    0.0  1  2001.83   2   1.16  0.61    1.6
0003-066   0.175   6.506   -77.8   0.952  1.000    0.0  1  2001.83   1   1.16  0.61    1.6
0003-066   1.251   0.001   121.2   0.607  0.317   16.1  1  2002.04   0   2.60  0.56   -6.4
0003-066   0.247   1.491   -60.3   1.102  1.000    0.0  1  2002.04   3   2.60  0.56   -6.4
0003-066   0.122   6.450   -73.6   0.941  1.000    0.0  1  2002.04   1   2.60  0.56   -6.4
0003-066   1.526   0.012    52.6   0.801  0.299    6.4  1  2002.18   0   2.23  0.91    4.0
0003-066   0.191   1.298   -68.7   0.986  1.000    0.0  1  2002.18   3   2.23  0.91    4.0
0003-066   0.146   3.663   -72.8   3.083  1.000    0.0  1  2002.18   2   2.23  0.91    4.0
0003-066   0.224   6.555   -77.8   1.015  1.000    0.0  1  2002.18   1   2.23  0.91    4.0
0003-066   1.535   0.002   173.4   0.851  0.284    0.6  1  2002.35   0   1.95  0.67   -4.1
0003-066   0.133   1.211   -76.6   0.743  1.000    0.0  1  2002.35   3   1.95  0.67   -4.1
0003-066   0.138   3.282   -69.9   3.097  1.000    0.0  1  2002.35   2   1.95  0.67   -4.1
0003-066   0.211   6.536   -78.7   1.100  1.000    0.0  1  2002.35   1   1.95  0.67   -4.1
0003-066   1.832   0.008    86.9   0.799  0.246    1.1  1  2002.56   0   1.73  0.82    3.7
0003-066   0.231   1.006   -76.7   1.369  1.000    0.0  1  2002.56   3   1.73  0.82    3.7
0003-066   0.156   3.839   -72.8   3.586  1.000    0.0  1  2002.56   2   1.73  0.82    3.7
0003-066   0.229   6.616   -78.2   1.021  1.000    0.0  1  2002.56   1   1.73  0.82    3.7
0003-066   1.864   0.006   131.6   0.783  0.258    1.9  1  2002.73   0   2.61  0.88   -3.0
0003-066   0.100   1.244   -72.4   0.409  1.000    0.0  1  2002.73   3   2.61  0.88   -3.0
0003-066   0.070   3.106   -84.2   1.073  1.000    0.0  1  2002.73   2   2.61  0.88   -3.0
0003-066   0.225   6.542   -80.2   1.001  1.000    0.0  1  2002.73   1   2.61  0.88   -3.0
0003-066   2.030   0.029   -18.2   0.768  0.297    1.3  1  2002.95   0   2.94  0.49   -6.4
0003-066   0.153   1.497   -73.3   0.766  1.000    0.0  1  2002.95   3   2.94  0.49   -6.4
0003-066   0.052   3.544   -88.1   0.605  1.000    0.0  1  2002.95   2   2.94  0.49   -6.4
0003-066   0.247   6.773   -79.3   0.981  1.000    0.0  1  2002.95   1   2.94  0.49   -6.4
0003-066   2.015   0.010   126.7   0.743  0.407    2.7  1  2003.35   0   2.07  0.90   -4.4
0003-066   0.107   1.002   -95.6   0.176  1.000    0.0  1  2003.35   3   2.07  0.90   -4.4
0003-066   0.142   2.515   -67.9   2.427  1.000    0.0  1  2003.35   2   2.07  0.90   -4.4
0003-066   0.291   6.674   -79.3   1.131  1.000    0.0  1  2003.35   1   2.07  0.90   -4.4
0003-066   1.971   0.011    84.5   0.735  0.579    3.2  1  2003.47   0   2.45  1.46    7.5
0003-066   0.142   1.290   -79.3   1.409  1.000    0.0  1  2003.47   3   2.45  1.46    7.5
0003-066   0.294   6.680   -79.4   1.162  1.000    0.0  1  2003.47   1   2.45  1.46    7.5
0003-066   2.048   0.022    74.3   0.744  0.502   -2.5  1  2003.52   0   2.91  0.93   -3.2
0003-066   0.118   1.253   -76.7   0.637  1.000    0.0  1  2003.52   3   2.91  0.93   -3.2
0003-066   0.118   3.460   -71.0   3.013  1.000    0.0  1  2003.52   2   2.91  0.93   -3.2
0003-066   0.283   6.683   -79.1   1.040  1.000    0.0  1  2003.52   1   2.91  0.93   -3.2
0003-066   1.936   0.014     8.4   0.801  0.427   -1.0  1  2003.71   0   2.10  0.80   -5.6
0003-066   0.090   1.037   -83.6   0.290  1.000    0.0  1  2003.71   3   2.10  0.80   -5.6
0003-066   0.197   3.239   -68.5   4.465  1.000    0.0  1  2003.71   2   2.10  0.80   -5.6
0003-066   0.267   6.792   -79.6   1.031  1.000    0.0  1  2003.71   1   2.10  0.80   -5.6
0003-066   2.076   0.013   154.8   0.483  0.532    6.8  1  2003.96   0   2.00  0.93    3.0
0003-066   0.233   0.760   -73.7   1.273  1.000    0.0  1  2003.96  99   2.00  0.93    3.0
0003-066   0.288   6.810   -80.0   1.087  1.000    0.0  1  2003.96   1   2.00  0.93    3.0
0014+813   0.676   0.014     4.8   0.504  0.462   -5.2  1  1997.03   0   1.24  0.98   27.9
0014+813   0.046   0.704   178.9   0.611  1.000    0.0  1  1997.03   3   1.24  0.98   27.9
0014+813   0.010   5.371  -163.6   0.906  1.000    0.0  1  1997.03   2   1.24  0.98   27.9
0014+813   0.009   9.126  -174.5   2.251  1.000    0.0  1  1997.03   1   1.24  0.98   27.9
0014+813   0.676   0.013     1.5   0.484  0.476   -7.5  1  1997.08   0   0.81  0.75   18.1
0014+813   0.050   0.771  -173.9   0.585  1.000    0.0  1  1997.08   3   0.81  0.75   18.1
0014+813   0.007   5.021  -167.3   1.627  1.000    0.0  1  1997.08   2   0.81  0.75   18.1
0014+813   0.006   0.795    -7.1   0.000  1.000    0.0  1  1997.25  99   0.76  0.73   22.9
0014+813   0.732   0.013     3.7   0.497  0.507   -8.1  1  1997.25   0   0.76  0.73   22.9
0014+813   0.065   0.701  -175.6   0.653  1.000    0.0  1  1997.25   3   0.76  0.73   22.9
0014+813   0.011   5.291  -166.7   2.135  1.000    0.0  1  1997.25   2   0.76  0.73   22.9
0014+813   0.830   0.024    17.2   0.529  0.506   -8.1  1  1997.35   0   1.17  1.12  -68.5
0014+813   0.073   0.678  -179.2   0.601  1.000    0.0  1  1997.35   3   1.17  1.12  -68.5
0014+813   0.021   5.764  -165.6   2.731  1.000    0.0  1  1997.35   2   1.17  1.12  -68.5
0014+813   0.005   9.437  -172.9   0.848  1.000    0.0  1  1997.35   1   1.17  1.12  -68.5
0014+813   0.715   0.022    -4.6   0.520  0.496   -7.8  1  1997.56   0   0.96  0.87   78.6
0014+813   0.057   0.730  -172.9   0.559  1.000    0.0  1  1997.56   3   0.96  0.87   78.6
0014+813   0.010   5.096  -164.9   1.663  1.000    0.0  1  1997.56   2   0.96  0.87   78.6
0014+813   0.008   8.895  -171.1   2.211  1.000    0.0  1  1997.56   1   0.96  0.87   78.6
0014+813   0.723   0.030    -0.0   0.520  0.525   -9.9  1  1997.69   0   1.09  0.91   80.4
0014+813   0.079   0.626  -174.9   0.625  1.000    0.0  1  1997.69   3   1.09  0.91   80.4
0014+813   0.010   5.425  -164.5   2.515  1.000    0.0  1  1997.69   2   1.09  0.91   80.4
0014+813   0.003   9.528  -173.7   0.000  1.000    0.0  1  1997.69   1   1.09  0.91   80.4
0014+813   0.667   0.023   -17.7   0.527  0.479   -9.0  1  1997.96   0   0.83  0.77  -69.4
0014+813   0.061   0.714  -173.8   0.544  1.000    0.0  1  1997.96   3   0.83  0.77  -69.4
0014+813   0.006   4.938  -162.5   0.952  1.000    0.0  1  1997.96   2   0.83  0.77  -69.4
0014+813   0.009   8.683  -171.9   2.833  1.000    0.0  1  1997.96   1   0.83  0.77  -69.4
0014+813   0.634   0.022    10.3   0.524  0.479   -9.5  1  1998.11   0   0.79  0.71   64.5
0014+813   0.064   0.692  -174.1   0.594  1.000    0.0  1  1998.11   3   0.79  0.71   64.5
0014+813   0.010   5.895  -166.6   1.718  1.000    0.0  1  1998.11   2   0.79  0.71   64.5
0014+813   0.003   9.416  -172.7   1.070  1.000    0.0  1  1998.11   1   0.79  0.71   64.5
0014+813   0.645   0.032    -5.3   0.504  0.514   -9.3  1  1998.29   0   0.85  0.73   18.1
0014+813   0.084   0.628  -177.5   0.629  1.000    0.0  1  1998.29   3   0.85  0.73   18.1
0014+813   0.009   5.214  -165.7   1.997  1.000    0.0  1  1998.29   2   0.85  0.73   18.1
0014+813   0.008   9.063  -168.9   2.393  1.000    0.0  1  1998.29   1   0.85  0.73   18.1
0014+813   0.656   0.032     2.3   0.504  0.484  -10.0  1  1998.48   0   0.94  0.75  -37.3
0014+813   0.086   0.613  -176.0   0.597  1.000    0.0  1  1998.48   3   0.94  0.75  -37.3
0014+813   0.010   4.964  -163.2   1.468  1.000    0.0  1  1998.48   2   0.94  0.75  -37.3
0014+813   0.005   9.440  -171.3   0.675  1.000    0.0  1  1998.48   1   0.94  0.75  -37.3
0014+813   0.649   0.030     3.0   0.528  0.493   -9.9  1  1998.61   0   0.78  0.64   60.1
0014+813   0.080   0.666  -176.5   0.641  1.000    0.0  1  1998.61   3   0.78  0.64   60.1
0014+813   0.011   5.273  -163.9   2.296  1.000    0.0  1  1998.61   2   0.78  0.64   60.1
0014+813   0.585   0.027     2.1   0.522  0.466   -9.8  1  1998.75   0   0.79  0.73  -79.5
0014+813   0.089   0.606  -176.4   0.625  1.000    0.0  1  1998.75   3   0.79  0.73  -79.5
0014+813   0.008   5.207  -163.0   1.146  1.000    0.0  1  1998.75   2   0.79  0.73  -79.5
0014+813   0.004   9.398  -169.8   1.436  1.000    0.0  1  1998.75   1   0.79  0.73  -79.5
0014+813   0.626   0.045     0.7   0.529  0.430   -8.9  1  1998.97   0   0.87  0.79  -40.1
0014+813   0.095   0.623  -177.0   0.616  1.000    0.0  1  1998.97   3   0.87  0.79  -40.1
0014+813   0.009   5.477  -166.0   2.243  1.000    0.0  1  1998.97   2   0.87  0.79  -40.1
0014+813   0.004   9.648  -174.0   1.176  1.000    0.0  1  1998.97   1   0.87  0.79  -40.1
0014+813   0.506   0.027     0.3   0.552  0.484   -8.4  1  1999.18   0   0.83  0.71  -75.3
0014+813   0.060   0.743  -177.3   0.502  1.000    0.0  1  1999.18   3   0.83  0.71  -75.3
0014+813   0.009   4.999  -167.0   1.422  1.000    0.0  1  1999.18   2   0.83  0.71  -75.3
0014+813   0.006   9.223  -171.1   1.596  1.000    0.0  1  1999.18   1   0.83  0.71  -75.3
0014+813   0.589   0.024    -0.5   0.519  0.459   -9.2  1  1999.29   0   0.81  0.76  -56.4
0014+813   0.094   0.618  -179.3   0.642  1.000    0.0  1  1999.29   3   0.81  0.76  -56.4
0014+813   0.012   5.603  -175.5   2.894  1.000    0.0  1  1999.29   2   0.81  0.76  -56.4
0014+813   0.519   0.050     7.9   0.498  0.497   -8.7  1  1999.36   0   0.74  0.69   16.5
0014+813   0.150   0.484   177.5   0.679  1.000    0.0  1  1999.36   3   0.74  0.69   16.5
0014+813   0.014   5.079  -156.2   1.967  1.000    0.0  1  1999.36   2   0.74  0.69   16.5
0014+813   0.575   0.029    -8.0   0.486  0.664  -16.3  1  1999.47   0   1.93  1.12   56.0
0014+813   0.105   0.638  -177.2   0.483  1.000    0.0  1  1999.47   3   1.93  1.12   56.0
0014+813   0.008   5.147  -165.3   1.442  1.000    0.0  1  1999.47   2   1.93  1.12   56.0
0014+813   0.009   8.383  -170.7   2.530  1.000    0.0  1  1999.47  99   1.93  1.12   56.0
0014+813   0.589   0.050   -12.7   0.525  0.474   -7.1  1  1999.59   0   0.94  0.66    7.5
0014+813   0.096   0.569   178.8   0.663  1.000    0.0  1  1999.59   3   0.94  0.66    7.5
0014+813   0.004   4.984  -162.4   0.380  1.000    0.0  1  1999.59  99   0.94  0.66    7.5
0014+813   0.487   0.044     6.8   0.514  0.400   -8.3  1  1999.97   0   0.70  0.64   42.7
0014+813   0.120   0.584   178.6   0.623  1.000    0.0  1  1999.97   3   0.70  0.64   42.7
0014+813   0.011   5.524  -167.2   2.240  1.000    0.0  1  1999.97   2   0.70  0.64   42.7
0014+813   0.006   9.562  -171.5   1.867  1.000    0.0  1  1999.97   1   0.70  0.64   42.7
0014+813   0.535   0.036    11.3   0.532  0.368   -8.6  1  2000.09   0   0.66  0.58   36.4
0014+813   0.099   0.660   179.8   0.559  1.000    0.0  1  2000.09   3   0.66  0.58   36.4
0014+813   0.008   5.403  -165.0   2.271  1.000    0.0  1  2000.09   2   0.66  0.58   36.4
0014+813   0.550   0.023    16.7   0.517  0.390   -7.6  1  2000.20   0   0.69  0.59   88.0
0014+813   0.138   0.598   178.1   0.635  1.000    0.0  1  2000.20   3   0.69  0.59   88.0
0014+813   0.007   5.505  -167.3   1.675  1.000    0.0  1  2000.20   2   0.69  0.59   88.0
0014+813   0.007   9.059  -166.8   2.114  1.000    0.0  1  2000.20   1   0.69  0.59   88.0
0014+813   0.531   0.033     5.7   0.500  0.398   -8.6  1  2000.39   0   0.66  0.62  -41.0
0014+813   0.148   0.582   178.3   0.655  1.000    0.0  1  2000.39   3   0.66  0.62  -41.0
0014+813   0.009   5.231  -167.4   1.863  1.000    0.0  1  2000.39   2   0.66  0.62  -41.0
0014+813   0.006   9.440  -170.4   1.664  1.000    0.0  1  2000.39   1   0.66  0.62  -41.0
0014+813   0.513   0.021     3.4   0.494  0.438   -9.6  1  2000.51   0   0.71  0.64  -46.0
0014+813   0.121   0.632   179.3   0.612  1.000    0.0  1  2000.51   3   0.71  0.64  -46.0
0014+813   0.004   5.000  -162.8   0.387  1.000    0.0  1  2000.51  99   0.71  0.64  -46.0
0014+813   0.005   9.821  -171.1   1.239  1.000    0.0  1  2000.51   1   0.71  0.64  -46.0
0014+813   0.546   0.074    -0.7   0.432  0.403   -8.5  1  2000.81   0   0.99  0.63   -0.8
0014+813   0.154   0.553   177.8   0.582  1.000    0.0  1  2000.81   3   0.99  0.63   -0.8
0014+813   0.012   5.499  -169.6   2.693  1.000    0.0  1  2000.81   2   0.99  0.63   -0.8
0014+813   0.501   0.025     4.4   0.470  0.398   -8.9  1  2000.93   0   0.63  0.59   71.6
0014+813   0.137   0.632   178.2   0.611  1.000    0.0  1  2000.93   3   0.63  0.59   71.6
0014+813   0.006   5.130  -165.5   0.983  1.000    0.0  1  2000.93   2   0.63  0.59   71.6
0014+813   0.010   8.959  -172.2   3.315  1.000    0.0  1  2000.93   1   0.63  0.59   71.6
0014+813   0.441   0.018    10.6   0.446  0.417   -9.3  1  2001.08   0   0.60  0.59   70.2
0014+813   0.115   0.612   177.1   0.613  1.000    0.0  1  2001.08   3   0.60  0.59   70.2
0014+813   0.547   0.019     3.3   0.438  0.447   -9.9  1  2001.20   0   0.62  0.58   59.5
0014+813   0.168   0.580   175.8   0.638  1.000    0.0  1  2001.20   3   0.62  0.58   59.5
0014+813   0.009   5.608  -167.7   2.087  1.000    0.0  1  2001.20   2   0.62  0.58   59.5
0014+813   0.004   9.816  -173.8   0.513  1.000    0.0  1  2001.20   1   0.62  0.58   59.5
0014+813   0.525   0.021    -0.0   0.452  0.420   -9.0  1  2001.27   0   0.66  0.61  -52.8
0014+813   0.135   0.639   179.1   0.610  1.000    0.0  1  2001.27   3   0.66  0.61  -52.8
0014+813   0.013   5.922  -166.6   2.482  1.000    0.0  1  2001.27   2   0.66  0.61  -52.8
0014+813   0.621   0.036   -20.4   0.437  0.467  -12.1  1  2001.35   0   0.75  0.69  -21.1
0014+813   0.146   0.650  -179.0   0.584  1.000    0.0  1  2001.35   3   0.75  0.69  -21.1
0014+813   0.569   0.028     9.7   0.440  0.419   -9.5  1  2001.51   0   0.67  0.64   20.5
0014+813   0.152   0.639   177.7   0.600  1.000    0.0  1  2001.51   3   0.67  0.64   20.5
0014+813   0.011   5.296  -165.6   1.476  1.000    0.0  1  2001.51   2   0.67  0.64   20.5
0014+813   0.007   9.548  -172.6   1.626  1.000    0.0  1  2001.51   1   0.67  0.64   20.5
0014+813   0.570   0.020    35.3   0.430  0.427  -10.8  1  2001.83   0   0.61  0.60    7.9
0014+813   0.152   0.660   177.4   0.597  1.000    0.0  1  2001.83   3   0.61  0.60    7.9
0014+813   0.013   5.262  -167.5   2.326  1.000    0.0  1  2001.83   2   0.61  0.60    7.9
0014+813   0.005   9.771  -172.9   1.053  1.000    0.0  1  2001.83   1   0.61  0.60    7.9
0014+813   0.543   0.028    15.9   0.424  0.403  -12.2  1  2002.04   0   0.70  0.63   67.0
0014+813   0.145   0.651   177.3   0.591  1.000    0.0  1  2002.04   3   0.70  0.63   67.0
0014+813   0.009   4.931  -165.7   1.349  1.000    0.0  1  2002.04   2   0.70  0.63   67.0
0014+813   0.007   9.452  -171.2   1.724  1.000    0.0  1  2002.04   1   0.70  0.63   67.0
0014+813   0.585   0.024    12.6   0.439  0.497  -10.5  1  2002.18   0   0.65  0.64   64.7
0014+813   0.146   0.679   177.7   0.626  1.000    0.0  1  2002.18   3   0.65  0.64   64.7
0014+813   0.007   4.533  -165.2   0.889  1.000    0.0  1  2002.18   2   0.65  0.64   64.7
0014+813   0.011   8.884  -170.1   3.155  1.000    0.0  1  2002.18   1   0.65  0.64   64.7
0014+813   0.596   0.047    14.4   0.443  0.441  -10.4  1  2002.35   0   0.86  0.63   37.0
0014+813   0.149   0.645   176.6   0.641  1.000    0.0  1  2002.35   3   0.86  0.63   37.0
0014+813   0.012   5.419  -165.0   2.280  1.000    0.0  1  2002.35   2   0.86  0.63   37.0
0014+813   0.008   9.597  -172.6   1.715  1.000    0.0  1  2002.35   1   0.86  0.63   37.0
0014+813   0.609   0.017   -12.3   0.437  0.493  -12.1  1  2002.56   0   0.75  0.61  -81.8
0014+813   0.142   0.693  -179.2   0.593  1.000    0.0  1  2002.56   3   0.75  0.61  -81.8
0014+813   0.010   5.173  -164.7   1.269  1.000    0.0  1  2002.56   2   0.75  0.61  -81.8
0014+813   0.009   8.715  -169.5   2.290  1.000    0.0  1  2002.56   1   0.75  0.61  -81.8
0014+813   0.598   0.014   -17.8   0.413  0.474  -12.7  1  2002.73   0   0.64  0.60  -17.9
0014+813   0.154   0.661   179.2   0.613  1.000    0.0  1  2002.73   3   0.64  0.60  -17.9
0014+813   0.012   5.547  -167.7   1.659  1.000    0.0  1  2002.73   2   0.64  0.60  -17.9
0014+813   0.006   9.502  -170.3   1.390  1.000    0.0  1  2002.73   1   0.64  0.60  -17.9
0014+813   0.685   0.028   141.1   0.653  0.694   -8.4  1  2002.95   0   1.21  0.80  -65.2
0014+813   0.705   0.027     9.9   0.442  0.567  -10.3  1  2003.20   0   1.21  1.07  -67.1
0014+813   0.117   0.712   179.2   0.641  1.000    0.0  1  2003.20   3   1.21  1.07  -67.1
0014+813   0.010   5.503  -164.5   2.264  1.000    0.0  1  2003.20   2   1.21  1.07  -67.1
0014+813   0.006   9.894  -169.7   1.106  1.000    0.0  1  2003.20   1   1.21  1.07  -67.1
0014+813   0.605   0.026    -2.8   0.376  0.456  -16.2  1  2003.35   0   0.74  0.56   15.0
0014+813   0.147   0.599   175.2   0.619  1.000    0.0  1  2003.35   3   0.74  0.56   15.0
0014+813   0.680   0.037    -0.5   0.439  0.437  -15.6  1  2003.46   0   1.56  1.00   35.4
0014+813   0.119   0.667   179.6   0.577  1.000    0.0  1  2003.46   3   1.56  1.00   35.4
0014+813   0.012   6.194  -168.0   2.135  1.000    0.0  1  2003.46   2   1.56  1.00   35.4
0014+813   0.004   9.456  -173.0   0.719  1.000    0.0  1  2003.46   1   1.56  1.00   35.4
0014+813   0.693   0.044    -1.5   0.386  0.761   -9.9  1  2003.52   0   0.80  0.70   29.0
0014+813   0.136   0.637   177.5   0.654  1.000    0.0  1  2003.52   3   0.80  0.70   29.0
0014+813   0.660   0.042   -15.1   0.395  0.628  -11.2  1  2003.71   0   1.64  1.29   76.5
0014+813   0.133   0.574  -179.6   0.504  1.000    0.0  1  2003.71   3   1.64  1.29   76.5
0014+813   0.767   0.017     5.1   0.372  0.481  -14.2  1  2003.96   0   0.81  0.74    4.9
0014+813   0.144   0.657   177.0   0.587  1.000    0.0  1  2003.96   3   0.81  0.74    4.9
0048-097   0.853   0.012   136.4   0.000  1.000    0.0  1  1995.56   0   7.74  3.38    0.0
0048-097   0.043   0.381   -51.1   0.332  1.000    0.0  1  1995.56   3   7.74  3.38    0.0
0048-097   0.006   2.509    12.6   0.197  1.000    0.0  1  1995.56   1   7.74  3.38    0.0
0048-097   1.191   0.001   -48.8   0.380  0.231  -22.8  1  1995.75   0  11.20  4.07  -13.7
0048-097   0.007   3.455     4.8   0.301  1.000    0.0  1  1995.75   1  11.20  4.07  -13.7
0048-097   1.377   0.001    17.7   0.128  1.000    0.0  1  1996.31   0   7.71  3.13    0.9
0048-097   0.009   0.762   -66.1   0.000  1.000    0.0  1  1996.31   3   7.71  3.13    0.9
0048-097   1.291   0.001   -45.9   0.155  1.000    0.0  1  1997.03   0   8.05  3.41   -4.4
0048-097   0.008   3.778     9.6   1.348  1.000    0.0  1  1997.03   1   8.05  3.41   -4.4
0048-097   1.321   0.002   -34.8   0.160  0.000   75.2  1  1997.08   0   7.38  2.92   -1.6
0048-097   0.009   0.730   -90.2   0.000  1.000    0.0  1  1997.08   3   7.38  2.92   -1.6
0048-097   1.090   0.005    91.1   0.174  1.000    0.0  1  1997.25   0   7.66  2.80   -3.5
0048-097   0.049   0.406   -62.5   0.337  1.000    0.0  1  1997.25   3   7.66  2.80   -3.5
0048-097   0.901   0.003    90.9   0.186  1.000    0.0  1  1997.38   0   9.28  3.50    3.1
0048-097   0.019   0.545   -66.9   0.086  1.000    0.0  1  1997.38   3   9.28  3.50    3.1
0048-097   0.003   1.601   -64.0   0.000  1.000    0.0  1  1997.38  99   9.28  3.50    3.1
0048-097   1.208   0.002     1.2   0.170  0.000   69.2  1  1997.56   0   3.43  2.86   74.6
0048-097   0.015   0.720   -89.9   0.000  1.000    0.0  1  1997.56   3   3.43  2.86   74.6
0048-097   1.502   0.002   130.1   0.155  1.000    0.0  1  1997.69   0   3.20  3.05   21.6
0048-097   0.018   0.635   -92.5   0.332  1.000    0.0  1  1997.69   3   3.20  3.05   21.6
0048-097   1.239   0.002   102.9   0.103  1.000    0.0  1  1997.96   0   7.56  3.26   -0.2
0048-097   0.021   0.540   -82.7   0.158  1.000    0.0  1  1997.96   3   7.56  3.26   -0.2
0048-097   0.839   0.001    -2.6   0.184  0.000   53.7  1  1998.11   0   3.36  3.08  -38.5
0048-097   0.009   0.711  -111.7   0.006  1.000    0.0  1  1998.11  99   3.36  3.08  -38.5
0048-097   1.150   0.001  -163.7   0.199  0.075   48.6  1  1998.29   0   8.56  2.82   -7.6
0048-097   0.011   0.726   -81.6   0.000  1.000    0.0  1  1998.29   3   8.56  2.82   -7.6
0048-097   1.166   0.003    31.0   0.216  0.174   35.8  1  1998.48   0   7.99  2.99   -4.3
0048-097   0.027   0.525   -89.4   0.546  1.000    0.0  1  1998.48   3   7.99  2.99   -4.3
0048-097   0.857   0.001   -53.8   0.226  1.000    0.0  1  1998.61   0   8.70  2.92   -5.3
0048-097   0.868   0.045   174.2   0.079  1.000    0.0  1  1998.75   0   2.32  0.85   -5.0
0048-097   0.165   0.405   -10.7   0.486  1.000    0.0  1  1998.75   4   2.32  0.85   -5.0
0048-097   0.990   0.054   177.7   0.172  1.000    0.0  1  1999.18   0   2.35  0.74   -5.8
0048-097   0.142   0.470    -2.9   0.468  1.000    0.0  1  1999.18   4   2.35  0.74   -5.8
0048-097   1.211   0.009   166.0   0.239  1.000    0.0  1  1999.29   0   2.82  0.72   -6.5
0048-097   0.024   0.999   -13.4   0.354  1.000    0.0  1  1999.29   4   2.82  0.72   -6.5
0048-097   0.957   0.010   176.0   0.218  1.000    0.0  1  1999.36   0   1.82  0.92   -3.7
0048-097   0.032   1.142   -11.4   0.393  1.000    0.0  1  1999.36   4   1.82  0.92   -3.7
0048-097   0.822   0.005   155.4   0.176  1.000    0.0  1  1999.47   0   2.35  0.88   -3.5
0048-097   0.014   0.904   -26.0   0.613  1.000    0.0  1  1999.47   4   2.35  0.88   -3.5
0048-097   0.792   0.002   -16.6   0.405  0.265  -33.0  1  1999.59   0   1.99  1.01   18.5
0048-097   0.733   0.013   159.6   0.320  0.548   44.8  1  1999.97   0   1.50  0.65   -1.4
0048-097   0.037   0.999   -15.4   0.000  1.000    0.0  1  1999.97   4   1.50  0.65   -1.4
0048-097   0.971   0.003    -3.3   0.497  0.390    4.9  1  2000.08   0   1.64  0.71    5.9
0048-097   1.047   0.000   -18.4   0.268  0.454    6.7  1  2000.20   0   1.19  0.67    3.2
0048-097   0.025   0.963    -5.7   1.285  1.000    0.0  1  2000.20   4   1.19  0.67    3.2
0048-097   0.999   0.018   176.4   0.159  1.000    0.0  1  2000.39   0   1.94  0.81    1.8
0048-097   0.058   0.760    -6.5   0.775  1.000    0.0  1  2000.39  99   1.94  0.81    1.8
0048-097   0.672   0.042   167.9   0.205  1.000    0.0  1  2000.51   0   1.94  0.81    0.6
0048-097   0.091   0.449   -15.2   0.269  1.000    0.0  1  2000.51  99   1.94  0.81    0.6
0048-097   0.011   2.595    28.6   0.000  1.000    0.0  1  2000.51   1   1.94  0.81    0.6
0048-097   0.465   0.123   164.4   0.081  1.000    0.0  1  2000.81   0   1.70  0.79   -0.0
0048-097   0.287   0.216   -15.0   0.131  1.000    0.0  1  2000.81   5   1.70  0.79   -0.0
0048-097   0.312   0.220   173.6   0.106  1.000    0.0  1  2000.93   0   2.31  0.75   -8.2
0048-097   0.344   0.194    -6.8   0.254  1.000    0.0  1  2000.93   5   2.31  0.75   -8.2
0048-097   0.603   0.004   163.5   0.262  0.504  -10.0  1  2001.08   0   1.76  0.69   -5.6
0048-097   0.872   0.010   -13.4   0.278  0.326  -59.9  1  2001.19   0   1.39  0.75   -9.3
0048-097   0.818   0.006   172.6   0.305  0.434  -16.3  1  2001.27   0   1.57  0.72   -4.7
0048-097   0.031   0.841   -10.9   0.875  1.000    0.0  1  2001.27   5   1.57  0.72   -4.7
0048-097   0.940   0.009   172.4   0.151  1.000    0.0  1  2001.35   0   2.96  0.70  -10.3
0048-097   0.038   0.847    -7.5   0.938  1.000    0.0  1  2001.35   5   2.96  0.70  -10.3
0048-097   0.615   0.077   171.3   0.000  1.000    0.0  1  2001.51   0   2.01  0.74   -1.9
0048-097   0.277   0.217    -7.6   0.290  1.000    0.0  1  2001.51   5   2.01  0.74   -1.9
0048-097   0.541   0.077   173.1   0.093  1.000    0.0  1  2001.83   0   2.61  0.76  -11.2
0048-097   0.155   0.383    -8.8   0.379  1.000    0.0  1  2001.83   5   2.61  0.76  -11.2
0048-097   0.629   0.104   169.0   0.164  1.000    0.0  1  2002.04   0   3.16  0.73   -3.8
0048-097   0.176   0.463   -14.5   0.337  1.000    0.0  1  2002.04   5   3.16  0.73   -3.8
0048-097   0.624   0.063   167.4   0.159  1.000    0.0  1  2002.18   0   2.61  0.76   -5.9
0048-097   0.119   0.544   -14.8   0.307  1.000    0.0  1  2002.18   5   2.61  0.76   -5.9
0048-097   0.817   0.030   167.1   0.186  1.000    0.0  1  2002.35   0   1.88  0.78    1.7
0048-097   0.080   0.795   -17.6   0.268  1.000    0.0  1  2002.35   5   1.88  0.78    1.7
0048-097   1.476   0.004   -15.3   0.211  1.000    0.0  1  2002.56   0   1.70  1.08   14.8
0048-097   0.639   0.002  -112.0   0.418  0.692  -20.2  1  2002.95   0   1.37  1.05   40.7
0048-097   0.711   0.027   172.1   0.327  0.391  -17.4  1  2003.19   0   1.40  0.73   -4.2
0048-097   0.072   0.657   -16.9   0.913  1.000    0.0  1  2003.19   5   1.40  0.73   -4.2
0048-097   0.779   0.015   171.6   0.177  1.000    0.0  1  2003.35   0   1.57  0.78   -6.8
0048-097   0.032   1.215   -12.9   0.965  1.000    0.0  1  2003.35   5   1.57  0.78   -6.8
0048-097   0.610   0.009  -173.5   0.147  1.000    0.0  1  2003.71   0   2.91  0.79   -1.9
0048-097   0.035   0.861   -12.3   0.992  1.000    0.0  1  2003.71   5   2.91  0.79   -1.9
0048-097   0.586   0.003   -32.7   0.156  1.000    0.0  1  2003.96   0   2.77  0.91    0.1
0059+581   1.211   0.036    29.7   0.236  0.605   32.9  1  1995.56   0   1.23  1.19    2.8
0059+581   0.104   0.630  -178.8   0.229  1.000    0.0  1  1995.56   3   1.23  1.19    2.8
0059+581   0.180   0.746  -137.7   0.612  1.000    0.0  1  1995.56   2   1.23  1.19    2.8
0059+581   0.037   2.340  -113.9   1.565  1.000    0.0  1  1995.56   1   1.23  1.19    2.8
0059+581   0.993   0.046    26.6   0.153  0.000  -19.3  1  1995.75   0   1.38  1.31  -29.7
0059+581   0.218   0.591  -150.4   0.587  1.000    0.0  1  1995.75   3   1.38  1.31  -29.7
0059+581   0.045   1.364  -127.4   0.664  1.000    0.0  1  1995.75   2   1.38  1.31  -29.7
0059+581   0.019   2.853  -116.5   1.320  1.000    0.0  1  1995.75   1   1.38  1.31  -29.7
0059+581   1.115   0.041    16.1   0.235  0.530  -25.6  1  1995.78   0   1.31  1.12   14.7
0059+581   0.164   0.632  -162.3   0.509  1.000    0.0  1  1995.78   3   1.31  1.12   14.7
0059+581   0.099   0.967  -128.3   0.723  1.000    0.0  1  1995.78   2   1.31  1.12   14.7
0059+581   0.023   2.926  -116.1   1.545  1.000    0.0  1  1995.78   1   1.31  1.12   14.7
0059+581   1.995   0.002    -1.1   0.124  0.270  -40.7  1  1997.08   0   0.84  0.77  -11.2
0059+581   0.035   0.626  -162.6   0.377  1.000    0.0  1  1997.08   3   0.84  0.77  -11.2
0059+581   0.058   1.288  -137.6   0.829  1.000    0.0  1  1997.08   2   0.84  0.77  -11.2
0059+581   0.032   2.316  -117.5   1.824  1.000    0.0  1  1997.08   1   0.84  0.77  -11.2
0059+581   2.037   0.004    29.1   0.168  0.833  -59.4  1  1997.25   0   0.87  0.79   17.6
0059+581   0.082   0.662  -164.3   0.755  1.000    0.0  1  1997.25   3   0.87  0.79   17.6
0059+581   0.032   1.450  -137.0   0.795  1.000    0.0  1  1997.25   2   0.87  0.79   17.6
0059+581   0.017   2.578  -116.8   1.718  1.000    0.0  1  1997.25   1   0.87  0.79   17.6
0059+581   1.634   0.005    36.4   0.174  0.690   66.9  1  1997.38   0   1.02  0.90  -19.1
0059+581   0.059   0.747  -137.0   0.853  1.000    0.0  1  1997.38   3   1.02  0.90  -19.1
0059+581   0.026   1.529  -142.1   0.501  1.000    0.0  1  1997.38   2   1.02  0.90  -19.1
0059+581   0.021   2.176  -117.5   1.348  1.000    0.0  1  1997.38   1   1.02  0.90  -19.1
0059+581   1.813   0.004    25.5   0.175  0.899  -57.5  1  1997.56   0   1.02  0.86   17.1
0059+581   0.036   0.623  -145.8   0.309  1.000    0.0  1  1997.56   3   1.02  0.86   17.1
0059+581   0.059   1.312  -132.2   0.987  1.000    0.0  1  1997.56   2   1.02  0.86   17.1
0059+581   0.017   2.514  -113.3   1.125  1.000    0.0  1  1997.56   1   1.02  0.86   17.1
0059+581   1.326   0.019   -31.0   0.161  1.000    0.0  1  1997.69   0   0.94  0.83    2.1
0059+581   0.134   0.185   140.9   0.000  1.000    0.0  1  1997.69   4   0.94  0.83    2.1
0059+581   0.061   0.561  -159.4   0.479  1.000    0.0  1  1997.69   3   0.94  0.83    2.1
0059+581   0.062   1.366  -125.3   1.201  1.000    0.0  1  1997.69   2   0.94  0.83    2.1
0059+581   0.015   3.172  -112.6   1.746  1.000    0.0  1  1997.69   1   0.94  0.83    2.1
0059+581   1.631   0.007    19.1   0.207  0.604  -46.8  1  1997.96   0   0.86  0.71    0.7
0059+581   0.120   0.348  -152.9   0.441  1.000    0.0  1  1997.96   4   0.86  0.71    0.7
0059+581   0.054   1.471  -127.7   1.479  1.000    0.0  1  1997.96   2   0.86  0.71    0.7
0059+581   1.998   0.007    40.9   0.158  0.719  -72.5  1  1998.11   0   0.84  0.71  -21.5
0059+581   0.117   0.402  -141.6   0.325  1.000    0.0  1  1998.11   4   0.84  0.71  -21.5
0059+581   0.063   1.483  -122.3   1.655  1.000    0.0  1  1998.11   2   0.84  0.71  -21.5
0059+581   2.323   0.004    11.3   0.218  0.779  -80.4  1  1998.29   0   0.88  0.73   22.2
0059+581   0.121   0.463  -145.7   0.449  1.000    0.0  1  1998.29   4   0.88  0.73   22.2
0059+581   0.034   1.353  -136.6   0.983  1.000    0.0  1  1998.29   2   0.88  0.73   22.2
0059+581   0.018   2.419  -113.0   0.885  1.000    0.0  1  1998.29   1   0.88  0.73   22.2
0059+581   2.086   0.013    40.2   0.189  0.423  -58.8  1  1998.48   0   0.92  0.70   -7.5
0059+581   0.319   0.223  -134.4   0.450  1.000    0.0  1  1998.48   4   0.92  0.70   -7.5
0059+581   0.036   1.309  -134.9   0.880  1.000    0.0  1  1998.48   2   0.92  0.70   -7.5
0059+581   0.030   2.259  -112.9   1.286  1.000    0.0  1  1998.48   1   0.92  0.70   -7.5
0059+581   1.846   0.009    41.8   0.222  0.646  -58.9  1  1998.61   0   0.76  0.73   73.5
0059+581   0.209   0.381  -135.2   0.545  1.000    0.0  1  1998.61   4   0.76  0.73   73.5
0059+581   0.022   1.457  -138.9   0.708  1.000    0.0  1  1998.61   2   0.76  0.73   73.5
0059+581   0.030   2.412  -114.6   1.257  1.000    0.0  1  1998.61   1   0.76  0.73   73.5
0059+581   1.561   0.006     0.5   0.223  0.686  -60.4  1  1998.75   0   0.84  0.72  -12.1
0059+581   0.176   0.431  -133.7   0.566  1.000    0.0  1  1998.75   4   0.84  0.72  -12.1
0059+581   0.047   1.903  -121.2   1.494  1.000    0.0  1  1998.75  99   0.84  0.72  -12.1
0059+581   1.084   0.029    61.7   0.247  0.836  -71.5  1  1998.97   0   0.96  0.84   29.2
0059+581   0.143   0.275  -106.6   0.402  1.000    0.0  1  1998.97   4   0.96  0.84   29.2
0059+581   0.058   0.639  -148.6   0.381  1.000    0.0  1  1998.97   3   0.96  0.84   29.2
0059+581   0.036   1.344  -129.4   1.070  1.000    0.0  1  1998.97   2   0.96  0.84   29.2
0059+581   0.018   2.561  -111.3   1.337  1.000    0.0  1  1998.97   1   0.96  0.84   29.2
0059+581   0.513   0.030    56.3   0.299  0.658  -66.9  1  1999.18   0   0.79  0.65  -49.2
0059+581   0.173   0.372  -134.8   0.558  1.000    0.0  1  1999.18   4   0.79  0.65  -49.2
0059+581   0.051   1.796  -129.5   1.805  1.000    0.0  1  1999.18  99   0.79  0.65  -49.2
0059+581   0.666   0.027    62.5   0.307  0.901  -82.0  1  1999.29   0   1.00  0.82   58.8
0059+581   0.118   0.463  -132.5   0.735  1.000    0.0  1  1999.29   4   1.00  0.82   58.8
0059+581   0.018   1.445  -136.6   0.663  1.000    0.0  1  1999.29   2   1.00  0.82   58.8
0059+581   0.022   2.850  -102.1   2.516  1.000    0.0  1  1999.29   1   1.00  0.82   58.8
0059+581   0.411   0.065    45.2   0.284  0.421  -53.6  1  1999.36   0   0.85  0.71   13.5
0059+581   0.273   0.267  -128.4   0.516  1.000    0.0  1  1999.36   4   0.85  0.71   13.5
0059+581   0.042   1.075  -138.7   0.761  1.000    0.0  1  1999.36   2   0.85  0.71   13.5
0059+581   0.030   2.465  -114.4   1.614  1.000    0.0  1  1999.36   1   0.85  0.71   13.5
0059+581   0.460   0.034    16.3   0.307  0.877  -73.2  1  1999.47   0   1.05  0.92   34.2
0059+581   0.153   0.441  -132.8   0.630  1.000    0.0  1  1999.47   4   1.05  0.92   34.2
0059+581   0.033   2.534  -118.7   1.448  1.000    0.0  1  1999.47   1   1.05  0.92   34.2
0059+581   0.398   0.037    42.5   0.346  0.758  -52.3  1  1999.59   0   0.71  0.64   51.8
0059+581   0.118   0.466  -130.8   0.512  1.000    0.0  1  1999.59   4   0.71  0.64   51.8
0059+581   0.006   1.170  -150.2   0.000  1.000    0.0  1  1999.59   2   0.71  0.64   51.8
0059+581   0.025   2.028  -112.0   1.434  1.000    0.0  1  1999.59   1   0.71  0.64   51.8
0059+581   0.270   0.029    48.3   0.205  0.731  -50.9  1  1999.97   0   0.75  0.61    5.1
0059+581   0.131   0.443  -129.4   0.558  1.000    0.0  1  1999.97   4   0.75  0.61    5.1
0059+581   0.027   1.130  -140.0   0.579  1.000    0.0  1  1999.97   2   0.75  0.61    5.1
0059+581   0.031   2.349  -118.9   1.447  1.000    0.0  1  1999.97   1   0.75  0.61    5.1
0059+581   0.332   0.017    36.6   0.152  0.772  -46.2  1  2000.08   0   0.67  0.57  -24.1
0059+581   0.105   0.455  -129.7   0.536  1.000    0.0  1  2000.08   4   0.67  0.57  -24.1
0059+581   0.027   1.018  -141.4   0.586  1.000    0.0  1  2000.08   2   0.67  0.57  -24.1
0059+581   0.036   2.078  -120.5   1.590  1.000    0.0  1  2000.08   1   0.67  0.57  -24.1
0059+581   0.415   0.027    41.9   0.165  0.734  -26.4  1  2000.20   0   0.91  0.69    9.6
0059+581   0.106   0.467  -128.6   0.506  1.000    0.0  1  2000.20   4   0.91  0.69    9.6
0059+581   0.034   1.048  -137.9   0.519  1.000    0.0  1  2000.20   2   0.91  0.69    9.6
0059+581   0.027   2.571  -117.6   1.305  1.000    0.0  1  2000.20   1   0.91  0.69    9.6
0059+581   0.578   0.004    18.5   0.170  0.684  -42.3  1  2000.39   0   0.72  0.59    4.3
0059+581   0.104   0.544  -129.0   0.556  1.000    0.0  1  2000.39   4   0.72  0.59    4.3
0059+581   0.020   1.228  -137.6   0.502  1.000    0.0  1  2000.39   2   0.72  0.59    4.3
0059+581   0.034   2.320  -119.0   1.546  1.000    0.0  1  2000.39   1   0.72  0.59    4.3
0059+581   0.772   0.006   107.2   0.200  0.663  -43.3  1  2000.51   0   0.83  0.64   -7.5
0059+581   0.085   0.595  -125.0   0.532  1.000    0.0  1  2000.51   4   0.83  0.64   -7.5
0059+581   0.023   1.430  -133.3   0.562  1.000    0.0  1  2000.51   2   0.83  0.64   -7.5
0059+581   0.026   2.611  -113.4   1.482  1.000    0.0  1  2000.51   1   0.83  0.64   -7.5
0059+581   1.247   0.004    55.4   0.182  0.696  -51.9  1  2000.81   0   0.79  0.66   -8.0
0059+581   0.080   0.599  -124.5   0.470  1.000    0.0  1  2000.81   4   0.79  0.66   -8.0
0059+581   0.029   1.304  -135.9   0.633  1.000    0.0  1  2000.81   2   0.79  0.66   -8.0
0059+581   0.020   2.611  -116.2   1.254  1.000    0.0  1  2000.81   1   0.79  0.66   -8.0
0059+581   1.148   0.003    76.8   0.162  0.694  -80.1  1  2000.93   0   0.65  0.58   -5.5
0059+581   0.075   0.574  -123.0   0.546  1.000    0.0  1  2000.93   4   0.65  0.58   -5.5
0059+581   0.025   1.239  -135.8   0.717  1.000    0.0  1  2000.93   2   0.65  0.58   -5.5
0059+581   0.034   2.571  -118.1   2.106  1.000    0.0  1  2000.93   1   0.65  0.58   -5.5
0059+581   1.163   0.001    31.0   0.133  0.661  -54.1  1  2001.08   0   0.71  0.62   30.4
0059+581   0.062   0.637  -125.3   0.527  1.000    0.0  1  2001.08   4   0.71  0.62   30.4
0059+581   0.017   1.465  -131.9   0.377  1.000    0.0  1  2001.08   2   0.71  0.62   30.4
0059+581   0.028   2.530  -116.8   1.600  1.000    0.0  1  2001.08   1   0.71  0.62   30.4
0059+581   1.449   0.002    59.2   0.174  0.448  -53.0  1  2001.19   0   0.68  0.57   17.5
0059+581   0.079   0.534  -127.5   0.599  1.000    0.0  1  2001.19   4   0.68  0.57   17.5
0059+581   0.020   1.419  -134.5   0.540  1.000    0.0  1  2001.19   2   0.68  0.57   17.5
0059+581   0.021   2.672  -118.9   1.087  1.000    0.0  1  2001.19   1   0.68  0.57   17.5
0059+581   1.195   0.002     6.4   0.123  0.785  -16.2  1  2001.27   0   0.74  0.61    7.7
0059+581   0.063   0.592  -124.7   0.602  1.000    0.0  1  2001.27   4   0.74  0.61    7.7
0059+581   0.021   1.372  -133.8   0.525  1.000    0.0  1  2001.27   2   0.74  0.61    7.7
0059+581   0.029   2.540  -116.0   1.740  1.000    0.0  1  2001.27   1   0.74  0.61    7.7
0059+581   1.301   0.003    42.5   0.134  0.803  -53.6  1  2001.35   0   0.74  0.66  -29.1
0059+581   0.059   0.457  -129.4   0.505  1.000    0.0  1  2001.35   4   0.74  0.66  -29.1
0059+581   0.018   1.181  -121.0   0.203  1.000    0.0  1  2001.35  99   0.74  0.66  -29.1
0059+581   0.009   1.573  -143.6   0.000  1.000    0.0  1  2001.35   2   0.74  0.66  -29.1
0059+581   0.021   2.422  -117.0   1.266  1.000    0.0  1  2001.35   1   0.74  0.66  -29.1
0059+581   0.987   0.001    -5.4   0.154  0.666  -14.0  1  2001.51   0   0.74  0.58   -8.9
0059+581   0.063   0.624  -127.9   0.626  1.000    0.0  1  2001.51   4   0.74  0.58   -8.9
0059+581   0.023   1.493  -132.6   0.652  1.000    0.0  1  2001.51   2   0.74  0.58   -8.9
0059+581   0.027   2.674  -115.9   1.676  1.000    0.0  1  2001.51   1   0.74  0.58   -8.9
0059+581   1.096   0.002    38.1   0.160  0.617  -15.1  1  2001.83   0   0.66  0.59    1.5
0059+581   0.046   0.644  -130.7   0.513  1.000    0.0  1  2001.83   4   0.66  0.59    1.5
0059+581   0.023   1.428  -129.7   0.584  1.000    0.0  1  2001.83   2   0.66  0.59    1.5
0059+581   0.029   2.628  -114.6   1.794  1.000    0.0  1  2001.83   1   0.66  0.59    1.5
0059+581   1.572   0.001    63.4   0.131  0.786    1.0  1  2002.04   0   0.85  0.65   31.3
0059+581   0.064   0.632  -127.2   0.784  1.000    0.0  1  2002.04   4   0.85  0.65   31.3
0059+581   0.014   1.577  -134.6   0.483  1.000    0.0  1  2002.04   2   0.85  0.65   31.3
0059+581   0.024   2.527  -113.6   1.350  1.000    0.0  1  2002.04   1   0.85  0.65   31.3
0059+581   2.093   0.000   104.6   0.137  0.797  -15.6  1  2002.18   0   0.73  0.62    0.1
0059+581   0.043   0.713  -126.1   0.602  1.000    0.0  1  2002.18   4   0.73  0.62    0.1
0059+581   0.010   1.458  -134.4   0.229  1.000    0.0  1  2002.18   2   0.73  0.62    0.1
0059+581   0.033   2.295  -118.8   1.383  1.000    0.0  1  2002.18   1   0.73  0.62    0.1
0059+581   2.355   0.001    43.5   0.187  0.709    5.4  1  2002.35   0   0.92  0.69   11.6
0059+581   0.022   0.796  -138.6   0.378  1.000    0.0  1  2002.35   4   0.92  0.69   11.6
0059+581   0.022   1.816  -122.1   0.816  1.000    0.0  1  2002.35   2   0.92  0.69   11.6
0059+581   0.032   2.102  -108.9   3.427  1.000    0.0  1  2002.35   1   0.92  0.69   11.6
0059+581   2.664   0.001    70.0   0.161  0.905  -36.2  1  2002.56   0   0.78  0.67   -8.4
0059+581   0.036   0.849  -124.0   0.700  1.000    0.0  1  2002.56   4   0.78  0.67   -8.4
0059+581   0.009   1.520  -130.5   0.000  1.000    0.0  1  2002.56   2   0.78  0.67   -8.4
0059+581   0.028   2.678  -117.3   1.534  1.000    0.0  1  2002.56   1   0.78  0.67   -8.4
0059+581   2.683   0.001   -35.5   0.201  0.816    6.9  1  2002.73   0   0.92  0.64   -3.2
0059+581   0.030   0.855  -124.9   0.812  1.000    0.0  1  2002.73   4   0.92  0.64   -3.2
0059+581   0.029   2.226  -119.4   1.331  1.000    0.0  1  2002.73   1   0.92  0.64   -3.2
0059+581   2.648   0.002    42.0   0.193  0.714   17.1  1  2002.95   0   1.12  0.67   25.6
0059+581   0.046   0.955  -130.0   0.846  1.000    0.0  1  2002.95   4   1.12  0.67   25.6
0059+581   0.027   2.592  -110.3   1.913  1.000    0.0  1  2002.95   1   1.12  0.67   25.6
0059+581   3.469   0.001   -94.0   0.216  0.827    5.3  1  2003.19   0   0.76  0.54   -0.5
0059+581   1.889   0.083   -11.4   0.151  1.000    0.0  1  2003.35   0   0.84  0.61   -8.3
0059+581   1.800   0.094   169.1   0.173  1.000    0.0  1  2003.35   5   0.84  0.61   -8.3
0059+581   0.050   0.859   -94.2   0.469  1.000    0.0  1  2003.35   4   0.84  0.61   -8.3
0059+581   2.391   0.039   -24.1   0.157  1.000    0.0  1  2003.47   0   0.83  0.62   -6.9
0059+581   1.246   0.086   154.2   0.221  1.000    0.0  1  2003.47   5   0.83  0.62   -6.9
0059+581   0.056   0.980  -112.9   1.425  1.000    0.0  1  2003.47   4   0.83  0.62   -6.9
0059+581   1.809   0.079    -9.8   0.233  1.000    0.0  1  2003.52   0   0.91  0.67   23.1
0059+581   2.115   0.075   169.9   0.299  1.000    0.0  1  2003.52   5   0.91  0.67   23.1
0059+581   0.034   0.700   -79.9   0.000  1.000    0.0  1  2003.52   4   0.91  0.67   23.1
0059+581   1.399   0.076   -13.9   0.179  1.000    0.0  1  2003.71   0   0.78  0.64  -10.8
0059+581   1.689   0.078   165.0   0.268  1.000    0.0  1  2003.71   5   0.78  0.64  -10.8
0059+581   0.066   0.918  -116.7   1.027  1.000    0.0  1  2003.71   4   0.78  0.64  -10.8
0059+581   1.134   0.095    -8.6   0.196  1.000    0.0  1  2003.96   0   0.70  0.62   27.9
0059+581   1.480   0.107   173.8   0.376  1.000    0.0  1  2003.96   5   0.70  0.62   27.9
0104-408   3.590   0.003   -33.4   0.132  1.000    0.0  1  1997.08   0   2.91  0.80  -10.2
0104-408   0.086   0.951    33.5   0.448  1.000    0.0  1  1997.08  99   2.91  0.80  -10.2
0104-408   4.499   0.001   140.5   0.137  1.000    0.0  1  1997.25   0   2.64  0.74   -3.3
0104-408   0.026   1.867    39.7   0.000  1.000    0.0  1  1997.25   1   2.64  0.74   -3.3
0104-408   3.966   0.001    71.1   0.151  1.000    0.0  1  1997.38   0   3.48  0.93   -4.3
0104-408   0.058   2.635    16.1   0.000  1.000    0.0  1  1997.38   1   3.48  0.93   -4.3
0104-408   4.003   0.011  -172.0   0.133  1.000    0.0  1  1997.56   0   4.20  0.96   -2.5
0104-408   0.126   3.494    11.2   0.000  1.000    0.0  1  1997.56   1   4.20  0.96   -2.5
0104-408   3.098   0.008    -5.7   0.137  1.000    0.0  1  1997.96   0   2.90  0.77   -9.1
0104-408   0.066   1.370    34.8   0.476  1.000    0.0  1  1997.96   1   2.90  0.77   -9.1
0104-408   3.222   0.002  -134.8   0.000  1.000    0.0  1  1998.11   0   5.00  0.95    3.9
0104-408   0.077   2.181    23.1   0.699  1.000    0.0  1  1998.11   1   5.00  0.95    3.9
0104-408   3.627   0.001   156.1   0.262  1.000    0.0  1  1998.29   0   2.82  0.71  -12.3
0104-408   3.010   0.021  -160.0   0.147  1.000    0.0  1  1998.48   0   2.19  0.66   -4.5
0104-408   0.210   0.438    22.3   0.325  1.000    0.0  1  1998.48   2   2.19  0.66   -4.5
0104-408   3.035   0.000   108.2   0.231  1.000    0.0  1  1998.61   0   5.44  1.04   -6.2
0104-408   3.247   0.006   132.2   0.193  1.000    0.0  1  1998.75   0   3.71  0.92   -4.0
0104-408   0.064   2.391    23.0   0.740  1.000    0.0  1  1998.75   1   3.71  0.92   -4.0
0104-408   0.200   0.670   165.7   0.835  1.000    0.0  1  1998.97  99   3.12  0.80   -7.7
0104-408   3.562   0.013   -15.9   0.224  1.000    0.0  1  1998.97   0   3.12  0.80   -7.7
0104-408   2.842   0.015   142.1   0.408  1.000    0.0  1  1999.18   0   4.21  0.52  -20.4
0104-408   3.533   0.030  -111.8   0.155  1.000    0.0  1  1999.29   0   2.33  0.64   -7.3
0104-408   0.573   0.214    62.5   0.117  1.000    0.0  1  1999.29   2   2.33  0.64   -7.3
0104-408   0.042   1.776    28.0   0.000  1.000    0.0  1  1999.29   1   2.33  0.64   -7.3
0104-408   4.250   0.003   159.4   0.265  1.000    0.0  1  1999.36   0   9.85  0.90  -14.6
0104-408   4.498   0.007   167.7   0.250  1.000    0.0  1  1999.47   0   8.30  1.14   -9.9
0104-408   3.021   0.002    12.9   0.403  1.000    0.0  1  1999.97   0   7.64  0.80    2.6
0104-408   2.383   0.007   163.9   0.360  0.000   27.5  1  2000.08   0   2.74  0.69  -12.9
0104-408   3.131   0.004   -76.6   0.193  1.000    0.0  1  2000.20   0   2.27  0.73  -11.9
0104-408   0.104   0.479    78.2   0.553  1.000    0.0  1  2000.20   2   2.27  0.73  -11.9
0104-408   0.017   3.559    50.9   0.489  1.000    0.0  1  2000.20  99   2.27  0.73  -11.9
0104-408   2.749   0.004   170.2   0.270  1.000    0.0  1  2000.39   0   2.82  0.90   -1.9
0104-408   0.045   2.003    20.7   0.000  1.000    0.0  1  2000.39   1   2.82  0.90   -1.9
0104-408   3.223   0.012   138.8   0.297  1.000    0.0  1  2000.81   0   6.47  0.86   -9.8
0104-408   0.061   2.330    20.7   0.000  1.000    0.0  1  2000.81   1   6.47  0.86   -9.8
0104-408   2.826   0.011  -175.1   0.931  0.281  -10.1  1  2000.93   0   4.37  0.94   -4.4
0104-408   0.101   3.148    15.1   0.965  1.000    0.0  1  2000.93   1   4.37  0.94   -4.4
0104-408   2.467   0.024  -172.4   0.549  0.430    1.7  1  2001.08   0   2.67  0.81  -12.6
0104-408   2.931   0.002  -161.6   0.335  1.000    0.0  1  2001.19   0   5.86  0.97   -1.5
0104-408   2.624   0.006   175.5   0.311  1.000    0.0  1  2001.27   0   4.99  0.89   -5.4
0104-408   0.109   1.196    40.5   1.798  1.000    0.0  1  2001.27  99   4.99  0.89   -5.4
0104-408   3.416   0.031   152.6   0.482  1.000    0.0  1  2001.35   0   9.61  0.76  -27.1
0104-408   2.605   0.071  -179.2   0.263  1.000    0.0  1  2001.51   0   6.69  0.91   -3.4
0104-408   0.195   2.255     9.0   0.770  1.000    0.0  1  2001.51   1   6.69  0.91   -3.4
0104-408   1.985   0.049  -178.5   0.289  1.000    0.0  1  2001.83   0   6.73  0.87   -2.2
0104-408   0.186   1.588    15.1   1.272  1.000    0.0  1  2001.83   1   6.73  0.87   -2.2
0104-408   1.725   0.002    48.7   0.316  1.000    0.0  1  2002.04   0   2.17  0.69   -6.2
0104-408   0.057   2.858    22.7   0.000  1.000    0.0  1  2002.04   1   2.17  0.69   -6.2
0104-408   2.273   0.007     1.5   0.477  1.000    0.0  1  2002.18   0   7.88  0.95  -11.4
0104-408   1.902   0.004   160.4   0.451  1.000    0.0  1  2002.35   0   5.85  1.21  -21.5
0104-408   1.515   0.027   176.0   0.334  1.000    0.0  1  2002.56   0   3.58  1.30   -6.1
0104-408   0.097   1.659    17.9   0.803  1.000    0.0  1  2002.56   1   3.58  1.30   -6.1
0104-408   1.550   0.005   138.6   0.433  1.000    0.0  1  2002.73   0   1.60  1.06   -5.7
0104-408   0.028   2.708    30.6   0.000  1.000    0.0  1  2002.73   1   1.60  1.06   -5.7
0104-408   1.448   0.006   -40.2   0.646  0.421   -9.7  1  2002.95   0   1.85  0.83   -6.6
0104-408   0.045   2.925    18.9   0.000  1.000    0.0  1  2002.95   1   1.85  0.83   -6.6
0104-408   1.370   0.040   170.8   0.336  1.000    0.0  1  2003.19   0   8.00  0.80   -6.0
0104-408   1.077   0.004  -120.5   0.169  1.000    0.0  1  2003.35   0   1.85  0.89   -7.5
0104-408   0.083   0.775    30.8   0.563  1.000    0.0  1  2003.35   2   1.85  0.89   -7.5
0104-408   1.080   0.029  -165.4   0.150  1.000    0.0  1  2003.71   0   2.24  0.72   -4.3
0104-408   0.120   0.678    18.6   0.611  1.000    0.0  1  2003.71   2   2.24  0.72   -4.3
0104-408   0.016   2.642    33.5   0.000  1.000    0.0  1  2003.71   1   2.24  0.72   -4.3
0104-408   1.236   0.007    32.7   0.513  0.259   -1.0  1  2003.96   0   1.25  0.84   53.0
0119+041   1.120   0.031   -82.2   0.274  0.000  -85.3  1  1995.56   0   1.98  1.05    2.8
0119+041   0.212   0.682    92.2   0.363  1.000    0.0  1  1995.56   1   1.98  1.05    2.8
0119+041   1.200   0.020   -75.0   0.338  0.601  -71.3  1  1995.75   0   1.98  1.21   -8.0
0119+041   0.132   0.791    93.9   0.000  1.000    0.0  1  1995.75   1   1.98  1.21   -8.0
0119+041   0.580   0.078   -74.8   0.307  1.000    0.0  1  1997.03   0   1.95  0.96   -2.5
0119+041   0.205   0.596    95.7   0.454  1.000    0.0  1  1997.03   1   1.95  0.96   -2.5
0119+041   0.652   0.070   -72.1   0.342  1.000    0.0  1  1997.08   0   1.69  0.92   -4.5
0119+041   0.194   0.643    95.1   0.459  1.000    0.0  1  1997.08   1   1.69  0.92   -4.5
0119+041   0.822   0.042   -51.3   0.358  1.000    0.0  1  1997.25   0   1.68  0.77    1.9
0119+041   0.198   0.695    93.9   0.379  1.000    0.0  1  1997.25   1   1.68  0.77    1.9
0119+041   0.878   0.037   -76.3   0.398  1.000    0.0  1  1997.38   0   2.53  0.84   -2.9
0119+041   0.165   0.721    97.6   0.325  1.000    0.0  1  1997.38   1   2.53  0.84   -2.9
0119+041   1.036   0.051   -75.9   0.348  1.000    0.0  1  1997.56   0   2.03  0.94    1.9
0119+041   0.221   0.629    96.7   0.536  1.000    0.0  1  1997.56   1   2.03  0.94    1.9
0119+041   1.035   0.050   -82.2   0.286  1.000    0.0  1  1997.69   0   2.15  1.04  -11.7
0119+041   0.235   0.599    96.7   0.409  1.000    0.0  1  1997.69   1   2.15  1.04  -11.7
0119+041   0.885   0.036   -53.5   0.277  1.000    0.0  1  1997.96   0   1.57  0.72   -6.7
0119+041   0.265   0.581   103.1   0.603  1.000    0.0  1  1997.96   1   1.57  0.72   -6.7
0119+041   1.010   0.016   -79.4   0.370  1.000    0.0  1  1998.11   0   1.72  0.71   -7.3
0119+041   0.102   0.784    96.0   0.523  1.000    0.0  1  1998.11   1   1.72  0.71   -7.3
0119+041   0.813   0.053   -29.4   0.311  1.000    0.0  1  1998.29   0   1.99  0.61   -8.5
0119+041   0.311   0.480   115.7   0.899  1.000    0.0  1  1998.29   1   1.99  0.61   -8.5
0119+041   1.099   0.047   -74.7   0.362  1.000    0.0  1  1998.48   0   2.07  0.90   -2.9
0119+041   0.204   0.629    98.6   0.592  1.000    0.0  1  1998.48   1   2.07  0.90   -2.9
0119+041   1.063   0.029   -70.2   0.359  1.000    0.0  1  1998.61   0   1.58  0.81    3.3
0119+041   0.196   0.597   102.9   0.609  1.000    0.0  1  1998.61   1   1.58  0.81    3.3
0119+041   0.961   0.082   -71.2   0.395  1.000    0.0  1  1998.75   0   1.82  1.24   -7.0
0119+041   0.273   0.445   112.0   0.516  1.000    0.0  1  1998.75   1   1.82  1.24   -7.0
0119+041   1.244   0.031   -46.2   0.532  0.486  -56.9  1  1998.97   0   2.15  0.79  -10.0
0119+041   0.128   0.748    98.2   0.485  1.000    0.0  1  1998.97   1   2.15  0.79  -10.0
0119+041   0.751   0.098   -45.9   0.378  1.000    0.0  1  1999.18   0   1.78  0.65   -6.9
0119+041   0.310   0.414   123.7   0.630  1.000    0.0  1  1999.18   1   1.78  0.65   -6.9
0119+041   0.785   0.169   -49.1   0.322  1.000    0.0  1  1999.29   0   1.91  0.90  -12.1
0119+041   0.436   0.371   121.8   0.521  1.000    0.0  1  1999.29   1   1.91  0.90  -12.1
0119+041   0.714   0.161   -53.2   0.384  1.000    0.0  1  1999.36   0   1.42  0.79   -2.2
0119+041   0.461   0.373   124.5   0.568  1.000    0.0  1  1999.36   1   1.42  0.79   -2.2
0119+041   0.422   0.329   -64.2   0.080  1.000    0.0  1  1999.47   0   2.57  1.40   16.3
0119+041   0.659   0.236   112.3   0.496  1.000    0.0  1  1999.47   1   2.57  1.40   16.3
0119+041   1.025   0.006   120.3   0.798  0.194  -58.0  1  1999.59   0   3.43  1.18  -22.3
0119+041   0.508   0.295   -62.6   0.189  1.000    0.0  1  1999.97   0   3.11  1.06  -24.6
0119+041   0.493   0.354   113.6   0.466  1.000    0.0  1  1999.97   1   3.11  1.06  -24.6
0119+041   0.371   0.365   -60.1   0.288  1.000    0.0  1  2000.08   0   1.74  0.92    5.5
0119+041   0.570   0.233   111.9   0.489  1.000    0.0  1  2000.08   1   1.74  0.92    5.5
0119+041   0.513   0.320   -56.1   0.350  1.000    0.0  1  2000.20   0   1.62  0.72   -6.0
0119+041   0.591   0.313   119.7   0.464  1.000    0.0  1  2000.20   1   1.62  0.72   -6.0
0119+041   0.529   0.318   -55.5   0.497  1.000    0.0  1  2000.39   0   2.29  0.71   -5.3
0119+041   0.584   0.338   123.8   0.560  1.000    0.0  1  2000.39   1   2.29  0.71   -5.3
0119+041   0.277   0.571   -61.0   0.439  1.000    0.0  1  2000.51   0   1.36  0.60    5.8
0119+041   0.730   0.152   136.7   0.654  1.000    0.0  1  2000.51   1   1.36  0.60    5.8
0119+041   0.465   0.407   -61.8   0.371  1.000    0.0  1  2000.81   0   2.15  1.05  -17.6
0119+041   0.568   0.333   115.9   0.480  1.000    0.0  1  2000.81   1   2.15  1.05  -17.6
0119+041   0.409   0.439   -61.2   0.527  1.000    0.0  1  2000.93   0   1.86  0.72   -4.0
0119+041   0.470   0.331   121.6   0.567  1.000    0.0  1  2000.93   1   1.86  0.72   -4.0
0119+041   0.301   0.441   -68.4   0.590  1.000    0.0  1  2001.08   0   2.07  0.64   -7.2
0119+041   0.325   0.328   124.6   0.547  1.000    0.0  1  2001.08   1   2.07  0.64   -7.2
0119+041   0.551   0.059   -22.4   0.528  1.000    0.0  1  2001.19   0   2.25  0.84    1.1
0119+041   0.311   0.782   118.9   0.520  1.000    0.0  1  2001.19   1   2.25  0.84    1.1
0119+041   0.705   0.102   -54.3   0.597  1.000    0.0  1  2001.35   0   2.61  0.85  -11.7
0119+041   0.219   0.870   115.4   0.547  1.000    0.0  1  2001.35   1   2.61  0.85  -11.7
0119+041   0.415   0.138   -71.9   0.403  1.000    0.0  1  2001.51   0   1.47  0.61   -3.0
0119+041   0.390   0.714   117.5   0.607  1.000    0.0  1  2001.51   1   1.47  0.61   -3.0
0119+041   0.391   0.123   -76.6   0.402  1.000    0.0  1  2001.83   0   2.04  0.71   -8.8
0119+041   0.354   0.715   117.9   0.654  1.000    0.0  1  2001.83   1   2.04  0.71   -8.8
0119+041   0.442   0.038   -69.2   0.399  1.000    0.0  1  2002.04   0   1.49  0.59   -4.8
0119+041   0.281   0.790   116.0   0.604  1.000    0.0  1  2002.04   1   1.49  0.59   -4.8
0119+041   0.457   0.104   -51.9   0.408  1.000    0.0  1  2002.18   0   1.90  0.74   -3.3
0119+041   0.307   0.740   115.6   0.698  1.000    0.0  1  2002.18   1   1.90  0.74   -3.3
0119+041   0.540   0.086   -55.1   0.401  1.000    0.0  1  2002.35   0   1.42  0.63    2.8
0119+041   0.269   0.755   116.5   0.654  1.000    0.0  1  2002.35   1   1.42  0.63    2.8
0119+041   0.675   0.016  -168.9   0.410  1.000    0.0  1  2002.73   0   2.38  0.58   -0.9
0119+041   0.163   0.861   121.8   0.484  1.000    0.0  1  2002.73   1   2.38  0.58   -0.9
0119+041   0.852   0.075   -61.0   0.409  1.000    0.0  1  2003.19   0   3.20  1.64   -7.3
0119+041   0.180   0.908   119.1   0.897  1.000    0.0  1  2003.19   1   3.20  1.64   -7.3
0119+041   0.787   0.051   -43.7   0.419  1.000    0.0  1  2003.35   0   2.79  0.78  -11.4
0119+041   0.111   1.031   117.7   0.611  1.000    0.0  1  2003.35   1   2.79  0.78  -11.4
0119+041   0.855   0.027   -93.3   0.326  1.000    0.0  1  2003.52   0   3.02  1.50  -39.2
0119+041   0.053   1.742   112.1   0.107  1.000    0.0  1  2003.52  99   3.02  1.50  -39.2
0119+041   0.764   0.018   -47.1   0.483  1.000    0.0  1  2003.71   0   2.21  0.68    0.8
0119+041   0.104   1.006   112.6   0.741  1.000    0.0  1  2003.71   1   2.21  0.68    0.8
0119+041   0.302   0.202   -66.8   0.206  1.000    0.0  1  2003.96   0   0.81  0.53  -30.0
0119+041   0.515   0.146   115.2   0.385  1.000    0.0  1  2003.96   2   0.81  0.53  -30.0
0119+115   0.843   0.089  -174.9   0.509  0.225   11.6  1  1995.78   0   2.07  0.99   -3.3
0119+115   0.168   1.155     3.9   0.164  1.000    0.0  1  1995.78   3   2.07  0.99   -3.3
0119+115   0.012  13.926     3.5   0.971  1.000    0.0  1  1995.78   2   2.07  0.99   -3.3
0119+115   0.721   0.012  -167.1   0.432  0.164   20.3  1  1997.08   0   1.60  0.67   -5.0
0119+115   0.036   1.092     7.6   0.154  1.000    0.0  1  1997.08   3   1.60  0.67   -5.0
0119+115   0.007   2.369    10.2   0.533  1.000    0.0  1  1997.08  99   1.60  0.67   -5.0
0119+115   0.782   0.007  -161.1   0.543  0.248   11.5  1  1997.25   0   1.40  0.74   -2.8
0119+115   0.030   1.319     5.9   0.431  1.000    0.0  1  1997.25   3   1.40  0.74   -2.8
0119+115   0.764   0.007  -166.9   0.600  0.232   11.5  1  1997.38   0   2.08  0.88   -8.0
0119+115   0.019   1.613     6.4   0.000  1.000    0.0  1  1997.38   3   2.08  0.88   -8.0
0119+115   0.004   3.714     3.2   0.544  1.000    0.0  1  1997.38  99   2.08  0.88   -8.0
0119+115   0.005  14.165     2.4   0.000  1.000    0.0  1  1997.38   2   2.08  0.88   -8.0
0119+115   0.833   0.041  -169.6   0.422  0.246   25.6  1  1997.56   0   1.69  0.81   -0.7
0119+115   0.087   0.815     5.8   0.301  1.000    0.0  1  1997.56   3   1.69  0.81   -0.7
0119+115   0.910   0.018  -168.5   0.641  0.199   12.3  1  1997.69   0   3.17  0.79  -15.4
0119+115   0.045   1.180     8.2   0.314  1.000    0.0  1  1997.69   3   3.17  0.79  -15.4
0119+115   0.006  14.631     2.2   0.975  1.000    0.0  1  1997.69   2   3.17  0.79  -15.4
0119+115   0.767   0.061  -168.1   0.524  0.219   17.0  1  1997.96   0   1.56  0.74  -10.3
0119+115   0.119   0.834     6.7   0.345  1.000    0.0  1  1997.96   3   1.56  0.74  -10.3
0119+115   0.008  14.020     2.6   1.142  1.000    0.0  1  1997.96   2   1.56  0.74  -10.3
0119+115   0.780   0.065  -170.9   0.418  0.128   19.6  1  1998.11   0   1.60  0.79  -13.4
0119+115   0.135   0.860     5.8   0.339  1.000    0.0  1  1998.11   3   1.60  0.79  -13.4
0119+115   0.012  14.406     1.2   2.167  1.000    0.0  1  1998.11   2   1.60  0.79  -13.4
0119+115   0.893   0.047  -166.9   0.452  0.297   16.8  1  1998.29   0   1.56  0.70   -4.4
0119+115   0.128   0.993     4.2   0.375  1.000    0.0  1  1998.29   3   1.56  0.70   -4.4
0119+115   0.008  14.191     2.7   0.791  1.000    0.0  1  1998.29   2   1.56  0.70   -4.4
0119+115   0.925   0.026  -175.6   0.388  0.436   18.8  1  1998.48   0   1.60  0.94   -4.7
0119+115   0.120   1.088     4.3   0.387  1.000    0.0  1  1998.48   3   1.60  0.94   -4.7
0119+115   0.011  14.121     2.4   1.212  1.000    0.0  1  1998.48   2   1.60  0.94   -4.7
0119+115   0.951   0.049  -172.0   0.338  0.293   28.2  1  1998.61   0   1.34  0.66  -10.6
0119+115   0.132   0.795     2.3   0.345  1.000    0.0  1  1998.61   3   1.34  0.66  -10.6
0119+115   0.057   1.380     6.6   0.299  1.000    0.0  1  1998.61  99   1.34  0.66  -10.6
0119+115   0.007  14.108     3.2   1.175  1.000    0.0  1  1998.61   2   1.34  0.66  -10.6
0119+115   0.965   0.034  -171.7   0.418  0.357   15.8  1  1998.75   0   1.67  0.75   -7.1
0119+115   0.111   1.107     3.7   0.189  1.000    0.0  1  1998.75   3   1.67  0.75   -7.1
0119+115   0.027   1.684    12.2   0.619  1.000    0.0  1  1998.75  99   1.67  0.75   -7.1
0119+115   0.015  16.004     0.4   2.713  1.000    0.0  1  1998.75  99   1.67  0.75   -7.1
0119+115   1.103   0.020  -173.3   0.394  0.482   15.2  1  1998.97   0   1.39  0.79  -10.5
0119+115   0.169   1.194     5.1   0.440  1.000    0.0  1  1998.97   3   1.39  0.79  -10.5
0119+115   0.949   0.029   178.4   0.384  0.217   10.5  1  1999.18   0   1.56  0.83   -7.6
0119+115   0.134   1.318     5.5   0.380  1.000    0.0  1  1999.18   3   1.56  0.83   -7.6
0119+115   1.114   0.021  -169.1   0.345  0.435   18.6  1  1999.29   0   1.40  0.76  -11.6
0119+115   0.132   1.281     6.7   0.431  1.000    0.0  1  1999.29   3   1.40  0.76  -11.6
0119+115   1.341   0.031   178.5   0.439  0.475    2.0  1  1999.36   0   1.38  0.72   -9.3
0119+115   0.183   1.284     5.6   0.520  1.000    0.0  1  1999.36   3   1.38  0.72   -9.3
0119+115   1.554   0.023  -159.6   0.355  0.613  -26.6  1  1999.47   0   1.79  0.58   -2.8
0119+115   0.184   1.374     5.7   0.439  1.000    0.0  1  1999.47   3   1.79  0.58   -2.8
0119+115   1.615   0.013  -170.1   0.405  0.440    2.0  1  1999.59   0   1.86  0.66   -9.9
0119+115   0.121   1.345     8.0   0.342  1.000    0.0  1  1999.59   3   1.86  0.66   -9.9
0119+115   1.498   0.017   176.8   0.449  0.409    1.8  1  1999.97   0  16.70  0.69  -10.8
0119+115   0.127   1.376     8.1   0.432  1.000    0.0  1  1999.97   3  16.70  0.69  -10.8
0119+115   0.011  18.750     5.0   3.505  1.000    0.0  1  1999.97  99  16.70  0.69  -10.8
0119+115   1.585   0.010  -161.8   0.427  0.353    6.8  1  2000.08   0   1.62  0.74  -11.8
0119+115   0.126   1.387     8.7   0.399  1.000    0.0  1  2000.08   3   1.62  0.74  -11.8
0119+115   1.628   0.013   179.2   0.472  0.351    4.9  1  2000.20   0   1.43  0.60   -9.1
0119+115   0.139   1.403     7.8   0.408  1.000    0.0  1  2000.20   3   1.43  0.60   -9.1
0119+115   1.379   0.011  -171.5   0.571  0.307    2.5  1  2000.39   0   1.48  0.56   -4.8
0119+115   0.126   1.445     7.2   0.449  1.000    0.0  1  2000.39   3   1.48  0.56   -4.8
0119+115   1.428   0.007   162.3   0.582  0.279    3.8  1  2000.51   0   1.37  0.85  -11.5
0119+115   0.094   1.462     6.4   0.354  1.000    0.0  1  2000.51   3   1.37  0.85  -11.5
0119+115   0.012   3.161    22.4   0.325  1.000    0.0  1  2000.51  99   1.37  0.85  -11.5
0119+115   1.358   0.035   160.8   0.664  0.211    1.1  1  2000.81   0   2.24  1.35  -39.2
0119+115   0.097   1.356     4.7   0.246  1.000    0.0  1  2000.81   3   2.24  1.35  -39.2
0119+115   1.090   0.033  -168.5   0.749  0.252   -0.2  1  2000.93   0   1.75  0.79    1.3
0119+115   0.147   1.272     5.6   0.623  1.000    0.0  1  2000.93   3   1.75  0.79    1.3
0119+115   0.533   0.160  -174.3   0.153  1.000    0.0  1  2001.08   0   1.41  0.60  -11.0
0119+115   0.266   0.524     1.5   0.217  1.000    0.0  1  2001.08   4   1.41  0.60  -11.0
0119+115   0.053   1.532     7.9   0.468  1.000    0.0  1  2001.08   3   1.41  0.60  -11.0
0119+115   1.075   0.050  -171.6   0.540  0.183   12.4  1  2001.19   0   1.33  0.57   -0.7
0119+115   0.256   1.021     2.4   0.492  1.000    0.0  1  2001.19   4   1.33  0.57   -0.7
0119+115   0.021   1.923    12.2   0.000  1.000    0.0  1  2001.19   3   1.33  0.57   -0.7
0119+115   1.213   0.092   179.9   0.795  0.251    0.3  1  2001.35   0   2.36  0.59   -8.5
0119+115   0.228   1.110     4.6   0.576  1.000    0.0  1  2001.35   4   2.36  0.59   -8.5
0119+115   0.918   0.144  -179.2   0.501  0.244    8.2  1  2001.51   0   1.38  0.66   -2.4
0119+115   0.374   0.919    -1.6   0.418  1.000    0.0  1  2001.51   4   1.38  0.66   -2.4
0119+115   0.058   1.752    10.1   0.387  1.000    0.0  1  2001.51   3   1.38  0.66   -2.4
0119+115   0.023  19.325     4.2   3.960  1.000    0.0  1  2001.51   1   1.38  0.66   -2.4
0119+115   0.929   0.147  -179.6   0.483  0.191    7.8  1  2001.83   0   1.90  0.63   -6.9
0119+115   0.391   1.106    -0.3   0.439  1.000    0.0  1  2001.83   4   1.90  0.63   -6.9
0119+115   0.036   2.002    11.3   0.279  1.000    0.0  1  2001.83   3   1.90  0.63   -6.9
0119+115   0.020  20.371     4.9   3.530  1.000    0.0  1  2001.83   1   1.90  0.63   -6.9
0119+115   0.917   0.117   178.9   0.484  0.257   10.0  1  2002.04   0   1.63  0.57   -7.2
0119+115   0.355   1.168    -1.2   0.375  1.000    0.0  1  2002.04   4   1.63  0.57   -7.2
0119+115   0.096   1.739     7.1   0.620  1.000    0.0  1  2002.04   3   1.63  0.57   -7.2
0119+115   0.021  19.995     4.1   4.216  1.000    0.0  1  2002.04   1   1.63  0.57   -7.2
0119+115   0.986   0.156   178.8   0.526  0.233    9.2  1  2002.18   0   1.82  0.58   -5.8
0119+115   0.304   1.150    -1.7   0.324  1.000    0.0  1  2002.18   4   1.82  0.58   -5.8
0119+115   0.144   1.605     6.4   0.623  1.000    0.0  1  2002.18   3   1.82  0.58   -5.8
0119+115   0.026  20.252     3.4   4.923  1.000    0.0  1  2002.18   1   1.82  0.58   -5.8
0119+115   1.013   0.155  -177.4   0.482  0.189   14.5  1  2002.35   0   1.72  0.77   -1.6
0119+115   0.283   1.192    -2.4   0.321  1.000    0.0  1  2002.35   4   1.72  0.77   -1.6
0119+115   0.136   1.685     6.1   0.596  1.000    0.0  1  2002.35   3   1.72  0.77   -1.6
0119+115   0.015  20.176     3.4   2.504  1.000    0.0  1  2002.35   1   1.72  0.77   -1.6
0119+115   0.884   0.062  -166.4   0.375  0.417   21.8  1  2002.56   0   1.38  0.79   -5.6
0119+115   0.149   0.912    -3.9   0.251  1.000    0.0  1  2002.56   4   1.38  0.79   -5.6
0119+115   0.285   1.662     0.7   0.633  1.000    0.0  1  2002.56   3   1.38  0.79   -5.6
0119+115   0.920   0.066   176.5   0.553  0.201    8.7  1  2002.73   0   1.60  0.61   -3.6
0119+115   0.228   1.449    -1.1   0.406  1.000    0.0  1  2002.73   4   1.60  0.61   -3.6
0119+115   0.080   2.077     7.2   0.767  1.000    0.0  1  2002.73   3   1.60  0.61   -3.6
0119+115   0.029  20.106     2.4   3.834  1.000    0.0  1  2002.73   1   1.60  0.61   -3.6
0119+115   0.888   0.057  -172.1   0.590  0.340    4.6  1  2002.95   0   1.51  0.78   -5.8
0119+115   0.193   1.463    -2.3   0.244  1.000    0.0  1  2002.95   4   1.51  0.78   -5.8
0119+115   0.088   2.334     9.6   0.888  1.000    0.0  1  2002.95   3   1.51  0.78   -5.8
0119+115   0.975   0.090   179.1   0.682  0.307    2.9  1  2003.19   0   2.51  0.65   -2.3
0119+115   0.176   1.512    -2.4   0.310  1.000    0.0  1  2003.19   4   2.51  0.65   -2.3
0119+115   0.094   2.254     8.6   0.563  1.000    0.0  1  2003.19   3   2.51  0.65   -2.3
0119+115   0.030  20.636     4.3   4.942  1.000    0.0  1  2003.19   1   2.51  0.65   -2.3
0119+115   0.894   0.025   176.1   0.423  0.264   16.8  1  2003.35   0   1.44  0.58   -4.6
0119+115   0.223   1.591    -1.2   0.396  1.000    0.0  1  2003.35   4   1.44  0.58   -4.6
0119+115   0.063   2.681    11.9   0.479  1.000    0.0  1  2003.35   3   1.44  0.58   -4.6
0119+115   0.020  19.901     2.6   3.994  1.000    0.0  1  2003.35   1   1.44  0.58   -4.6
0119+115   1.016   0.033  -161.6   0.500  0.152   14.4  1  2003.47   0   2.01  0.81   -6.9
0119+115   0.228   1.713    -0.5   0.411  1.000    0.0  1  2003.47   4   2.01  0.81   -6.9
0119+115   0.055   2.700    12.0   0.179  1.000    0.0  1  2003.47   3   2.01  0.81   -6.9
0119+115   0.028  20.861     3.3   4.041  1.000    0.0  1  2003.47   1   2.01  0.81   -6.9
0119+115   1.143   0.083  -175.7   0.792  0.263    1.0  1  2003.52   0   2.38  0.91   -2.8
0119+115   0.197   1.863     2.3   0.588  1.000    0.0  1  2003.52   4   2.38  0.91   -2.8
0119+115   0.034   3.109    12.6   0.000  1.000    0.0  1  2003.52   3   2.38  0.91   -2.8
0119+115   0.015  20.453     3.5   2.065  1.000    0.0  1  2003.52   1   2.38  0.91   -2.8
0119+115   1.114   0.036  -165.7   0.512  0.192   13.4  1  2003.71   0   2.78  0.89  -11.8
0119+115   0.188   1.744     1.5   0.432  1.000    0.0  1  2003.71   4   2.78  0.89  -11.8
0119+115   0.053   3.007    10.0   0.000  1.000    0.0  1  2003.71   3   2.78  0.89  -11.8
0119+115   0.029  20.487     4.0   5.049  1.000    0.0  1  2003.71   1   2.78  0.89  -11.8
0119+115   1.132   0.012  -179.8   0.406  0.313   18.3  1  2003.96   0   0.76  0.59  -23.7
0119+115   0.151   1.703     0.4   0.502  1.000    0.0  1  2003.96   4   0.76  0.59  -23.7
0119+115   0.105   2.843     9.0   0.905  1.000    0.0  1  2003.96   3   0.76  0.59  -23.7
0133+476   2.123   0.002  -172.2   0.348  0.000   -5.0  1  1996.31   0   2.04  1.14   38.9
0133+476   0.092   2.574   -39.6   0.835  1.000    0.0  1  1996.31   1   2.04  1.14   38.9
0133+476   1.384   0.003   -69.0   0.357  0.267  -15.3  1  1997.03   0   1.34  1.03   -2.9
0133+476   0.067   2.598   -38.6   0.781  1.000    0.0  1  1997.03   1   1.34  1.03   -2.9
0133+476   1.398   0.017   158.3   0.301  0.250  -13.8  1  1997.08   0   0.86  0.75  -12.9
0133+476   0.128   0.442   -28.2   0.284  1.000    0.0  1  1997.08   3   0.86  0.75  -12.9
0133+476   0.063   2.623   -37.4   0.751  1.000    0.0  1  1997.08   1   0.86  0.75  -12.9
0133+476   1.653   0.024   158.3   0.314  0.465  -12.3  1  1997.25   0   0.92  0.76   -0.1
0133+476   0.207   0.438   -24.4   0.319  1.000    0.0  1  1997.25   3   0.92  0.76   -0.1
0133+476   0.071   2.646   -37.9   0.792  1.000    0.0  1  1997.25   1   0.92  0.76   -0.1
0133+476   1.584   0.025   158.1   0.289  0.260  -18.7  1  1997.38   0   0.96  0.72  -14.4
0133+476   0.195   0.459   -27.6   0.304  1.000    0.0  1  1997.38   3   0.96  0.72  -14.4
0133+476   0.033   1.541   -43.9   1.497  1.000    0.0  1  1997.38  99   0.96  0.72  -14.4
0133+476   0.043   2.734   -37.8   0.603  1.000    0.0  1  1997.38   1   0.96  0.72  -14.4
0133+476   0.006   5.774   -28.0   0.458  1.000    0.0  1  1997.38  99   0.96  0.72  -14.4
0133+476   1.709   0.031   161.4   0.267  0.293  -14.2  1  1997.56   0   1.09  0.77    9.0
0133+476   0.216   0.502   -28.1   0.284  1.000    0.0  1  1997.56   3   1.09  0.77    9.0
0133+476   0.048   2.175   -48.0   1.774  1.000    0.0  1  1997.56  99   1.09  0.77    9.0
0133+476   0.033   2.759   -36.2   0.440  1.000    0.0  1  1997.56   1   1.09  0.77    9.0
0133+476   0.004   5.841   -25.1   0.086  1.000    0.0  1  1997.56  99   1.09  0.77    9.0
0133+476   1.981   0.022   153.3   0.298  0.369  -11.3  1  1997.69   0   1.04  0.87  -39.1
0133+476   0.201   0.514   -26.8   0.391  1.000    0.0  1  1997.69   3   1.04  0.87  -39.1
0133+476   0.060   2.636   -36.7   0.853  1.000    0.0  1  1997.69   1   1.04  0.87  -39.1
0133+476   0.007   3.868   -55.4   0.246  1.000    0.0  1  1997.69  99   1.04  0.87  -39.1
0133+476   0.024   0.913   122.0   0.673  1.000    0.0  1  1997.96  99   0.98  0.76  -31.7
0133+476   2.016   0.016   154.7   0.309  0.390  -22.0  1  1997.96   0   0.98  0.76  -31.7
0133+476   0.191   0.625   -29.9   0.511  1.000    0.0  1  1997.96  99   0.98  0.76  -31.7
0133+476   0.049   2.615   -37.0   1.251  1.000    0.0  1  1997.96   1   0.98  0.76  -31.7
0133+476   1.936   0.039   161.1   0.267  0.368  -23.6  1  1998.11   0   0.83  0.76   66.8
0133+476   0.389   0.316   -23.4   0.296  1.000    0.0  1  1998.11   3   0.83  0.76   66.8
0133+476   0.076   0.809   -28.2   0.344  1.000    0.0  1  1998.11   2   0.83  0.76   66.8
0133+476   0.055   2.692   -37.5   1.273  1.000    0.0  1  1998.11   1   0.83  0.76   66.8
0133+476   1.710   0.055   160.9   0.269  0.549  -24.2  1  1998.29   0   0.89  0.75   11.1
0133+476   0.384   0.323   -19.1   0.275  1.000    0.0  1  1998.29   3   0.89  0.75   11.1
0133+476   0.084   0.795   -28.5   0.440  1.000    0.0  1  1998.29   2   0.89  0.75   11.1
0133+476   0.045   2.729   -37.4   0.953  1.000    0.0  1  1998.29   1   0.89  0.75   11.1
0133+476   1.971   0.039   158.0   0.235  0.642  -33.4  1  1998.48   0   0.82  0.74  -26.9
0133+476   0.226   0.405   -15.1   0.000  1.000    0.0  1  1998.48   3   0.82  0.74  -26.9
0133+476   0.172   0.631   -29.6   0.524  1.000    0.0  1  1998.48   2   0.82  0.74  -26.9
0133+476   0.053   2.629   -40.2   1.183  1.000    0.0  1  1998.48   1   0.82  0.74  -26.9
0133+476   2.037   0.033   155.2   0.198  0.685  -32.3  1  1998.61   0   0.82  0.70  -35.4
0133+476   0.393   0.437   -23.7   0.335  1.000    0.0  1  1998.61   3   0.82  0.70  -35.4
0133+476   0.035   0.988   -26.6   0.258  1.000    0.0  1  1998.61   2   0.82  0.70  -35.4
0133+476   0.056   2.693   -38.6   1.463  1.000    0.0  1  1998.61   1   0.82  0.70  -35.4
0133+476   1.877   0.026   148.4   0.179  0.761  -40.6  1  1998.75   0   0.90  0.81   22.9
0133+476   0.268   0.568   -23.8   0.343  1.000    0.0  1  1998.75   3   0.90  0.81   22.9
0133+476   0.021   1.166   -24.2   0.000  1.000    0.0  1  1998.75   2   0.90  0.81   22.9
0133+476   0.055   2.693   -38.7   1.388  1.000    0.0  1  1998.75   1   0.90  0.81   22.9
0133+476   1.597   0.030   166.5   0.207  0.643  -39.0  1  1998.96   0   0.90  0.86  -25.3
0133+476   0.292   0.520   -23.5   0.338  1.000    0.0  1  1998.96   3   0.90  0.86  -25.3
0133+476   0.018   1.088   -29.1   0.000  1.000    0.0  1  1998.96   2   0.90  0.86  -25.3
0133+476   0.065   2.558   -39.4   2.106  1.000    0.0  1  1998.96   1   0.90  0.86  -25.3
0133+476   1.738   0.010   137.0   0.218  0.507  -38.8  1  1999.18   0   0.81  0.71    0.7
0133+476   0.123   0.443   -41.2   0.588  1.000    0.0  1  1999.18   3   0.81  0.71    0.7
0133+476   0.115   0.788   -23.5   0.288  1.000    0.0  1  1999.18   2   0.81  0.71    0.7
0133+476   0.049   2.607   -40.1   1.614  1.000    0.0  1  1999.18   1   0.81  0.71    0.7
0133+476   1.896   0.014   164.1   0.239  0.510  -48.3  1  1999.29   0   0.96  0.71   32.0
0133+476   0.225   0.666   -27.2   0.466  1.000    0.0  1  1999.29  99   0.96  0.71   32.0
0133+476   0.069   2.612   -40.7   3.156  1.000    0.0  1  1999.29   1   0.96  0.71   32.0
0133+476   1.802   0.018   143.5   0.202  0.454  -37.4  1  1999.36   0   0.93  0.67  -18.6
0133+476   0.180   0.230   -45.3   0.382  1.000    0.0  1  1999.36   3   0.93  0.67  -18.6
0133+476   0.175   0.790   -26.3   0.379  1.000    0.0  1  1999.36   2   0.93  0.67  -18.6
0133+476   0.052   2.699   -39.1   1.828  1.000    0.0  1  1999.36   1   0.93  0.67  -18.6
0133+476   1.933   0.026   147.4   0.240  0.288  -19.3  1  1999.47   0   1.35  1.06   11.0
0133+476   0.158   0.218   -49.1   0.518  1.000    0.0  1  1999.47   3   1.35  1.06   11.0
0133+476   0.146   0.849   -25.8   0.308  1.000    0.0  1  1999.47   2   1.35  1.06   11.0
0133+476   0.027   2.705   -37.4   1.213  1.000    0.0  1  1999.47   1   1.35  1.06   11.0
0133+476   2.126   0.011   135.6   0.228  0.638  -27.7  1  1999.59   0   0.88  0.70  -29.6
0133+476   0.154   0.519   -35.1   0.502  1.000    0.0  1  1999.59   3   0.88  0.70  -29.6
0133+476   0.092   0.974   -25.4   0.325  1.000    0.0  1  1999.59   2   0.88  0.70  -29.6
0133+476   0.032   2.548   -41.7   1.567  1.000    0.0  1  1999.59   1   0.88  0.70  -29.6
0133+476   1.841   0.013   155.6   0.138  1.000    0.0  1  1999.97   0   0.83  0.63   -8.3
0133+476   0.157   0.393   -32.5   0.349  1.000    0.0  1  1999.97   3   0.83  0.63   -8.3
0133+476   0.083   1.015   -27.2   0.479  1.000    0.0  1  1999.97   2   0.83  0.63   -8.3
0133+476   0.097   1.730   -43.7   4.263  1.000    0.0  1  1999.97  99   0.83  0.63   -8.3
0133+476   2.085   0.010   162.7   0.162  0.000  -32.8  1  2000.08   0   0.92  0.74   18.6
0133+476   0.095   0.538   -25.7   0.271  1.000    0.0  1  2000.08   3   0.92  0.74   18.6
0133+476   0.067   1.080   -28.9   0.497  1.000    0.0  1  2000.08   2   0.92  0.74   18.6
0133+476   0.026   3.562   -40.3   1.821  1.000    0.0  1  2000.08  99   0.92  0.74   18.6
0133+476   2.244   0.012   161.2   0.174  0.621  -17.0  1  2000.20   0   0.86  0.62   -4.1
0133+476   0.155   0.480   -31.1   0.374  1.000    0.0  1  2000.20   3   0.86  0.62   -4.1
0133+476   0.075   1.118   -25.7   0.506  1.000    0.0  1  2000.20   2   0.86  0.62   -4.1
0133+476   0.036   2.983   -41.6   2.472  1.000    0.0  1  2000.20   1   0.86  0.62   -4.1
0133+476   2.326   0.009   176.0   0.193  0.525  -15.0  1  2000.39   0   0.97  0.60   -0.8
0133+476   0.167   0.505   -30.7   0.460  1.000    0.0  1  2000.39   3   0.97  0.60   -0.8
0133+476   0.058   1.206   -27.0   0.517  1.000    0.0  1  2000.39   2   0.97  0.60   -0.8
0133+476   0.049   2.694   -40.1   2.741  1.000    0.0  1  2000.39   1   0.97  0.60   -0.8
0133+476   2.500   0.009   153.5   0.181  0.000  -25.8  1  2000.51   0   1.00  0.72    0.0
0133+476   0.097   0.562   -28.6   0.248  1.000    0.0  1  2000.51   3   1.00  0.72    0.0
0133+476   0.033   1.127   -25.2   0.236  1.000    0.0  1  2000.51   2   1.00  0.72    0.0
0133+476   0.035   2.009   -29.5   1.303  1.000    0.0  1  2000.51   1   1.00  0.72    0.0
0133+476   2.693   0.004   162.0   0.250  0.601  -15.2  1  2000.81   0   0.84  0.66  -40.9
0133+476   0.170   0.636   -29.9   0.452  1.000    0.0  1  2000.81   3   0.84  0.66  -40.9
0133+476   0.040   2.096   -31.3   0.532  1.000    0.0  1  2000.81   1   0.84  0.66  -40.9
0133+476   2.718   0.005  -178.5   0.188  0.517  -19.5  1  2000.93   0   0.92  0.67   -3.6
0133+476   0.155   0.570   -29.1   0.442  1.000    0.0  1  2000.93   3   0.92  0.67   -3.6
0133+476   0.031   1.345   -29.2   0.450  1.000    0.0  1  2000.93   2   0.92  0.67   -3.6
0133+476   0.046   2.340   -38.1   2.281  1.000    0.0  1  2000.93   1   0.92  0.67   -3.6
0133+476   2.771   0.018   171.1   0.210  0.386  -22.1  1  2001.08   0   0.76  0.62  -13.1
0133+476   0.135   0.593   -29.4   0.460  1.000    0.0  1  2001.08   3   0.76  0.62  -13.1
0133+476   0.021   1.532   -28.2   0.523  1.000    0.0  1  2001.08   2   0.76  0.62  -13.1
0133+476   0.008   2.435   -32.2   0.278  1.000    0.0  1  2001.08   1   0.76  0.62  -13.1
0133+476   3.127   0.005   153.8   0.238  0.327  -13.8  1  2001.19   0   0.96  0.62   10.4
0133+476   0.179   0.566   -27.7   0.435  1.000    0.0  1  2001.19   3   0.96  0.62   10.4
0133+476   0.060   1.616   -34.3   1.693  1.000    0.0  1  2001.19  99   0.96  0.62   10.4
0133+476   2.696   0.009   172.7   0.208  0.435  -14.6  1  2001.27   0   0.90  0.57    3.5
0133+476   0.160   0.452   -28.2   0.319  1.000    0.0  1  2001.27   3   0.90  0.57    3.5
0133+476   0.072   0.907   -28.5   0.617  1.000    0.0  1  2001.27   2   0.90  0.57    3.5
0133+476   0.045   2.174   -30.6   1.270  1.000    0.0  1  2001.27   1   0.90  0.57    3.5
0133+476   3.137   0.002   140.3   0.289  0.474  -18.1  1  2001.35   0   0.81  0.69  -24.7
0133+476   0.206   0.694   -28.7   0.636  1.000    0.0  1  2001.35  99   0.81  0.69  -24.7
0133+476   3.116   0.009   173.1   0.201  0.564   -5.1  1  2001.51   0   0.76  0.61    8.2
0133+476   0.177   0.437   -23.3   0.217  1.000    0.0  1  2001.51   3   0.76  0.61    8.2
0133+476   0.120   0.815   -30.0   0.586  1.000    0.0  1  2001.51   2   0.76  0.61    8.2
0133+476   0.060   2.302   -33.5   1.607  1.000    0.0  1  2001.51   1   0.76  0.61    8.2
0133+476   3.352   0.010   170.7   0.171  0.500  -10.2  1  2001.83   0   0.90  0.67    0.5
0133+476   0.163   0.440   -24.4   0.164  1.000    0.0  1  2001.83   3   0.90  0.67    0.5
0133+476   0.134   0.843   -29.4   0.583  1.000    0.0  1  2001.83   2   0.90  0.67    0.5
0133+476   0.076   2.322   -34.7   1.360  1.000    0.0  1  2001.83   1   0.90  0.67    0.5
0133+476   2.971   0.002   176.0   0.162  0.701  -18.5  1  2002.04   0   0.70  0.62   -1.0
0133+476   0.138   0.586   -26.5   0.314  1.000    0.0  1  2002.04   3   0.70  0.62   -1.0
0133+476   0.100   1.032   -32.2   0.657  1.000    0.0  1  2002.04   2   0.70  0.62   -1.0
0133+476   0.054   2.555   -33.4   1.019  1.000    0.0  1  2002.04   1   0.70  0.62   -1.0
0133+476   3.279   0.005  -173.1   0.179  0.583  -14.8  1  2002.18   0   0.82  0.63   -3.0
0133+476   0.099   0.631   -27.9   0.174  1.000    0.0  1  2002.18   3   0.82  0.63   -3.0
0133+476   0.125   1.028   -30.4   0.735  1.000    0.0  1  2002.18   2   0.82  0.63   -3.0
0133+476   0.044   2.616   -29.3   0.701  1.000    0.0  1  2002.18   1   0.82  0.63   -3.0
0133+476   3.560   0.006  -178.4   0.265  0.534    5.2  1  2002.35   0   1.14  0.65   15.1
0133+476   0.164   0.771   -28.4   0.470  1.000    0.0  1  2002.35   3   1.14  0.65   15.1
0133+476   0.048   1.408   -38.7   0.784  1.000    0.0  1  2002.35   2   1.14  0.65   15.1
0133+476   0.041   2.665   -30.9   0.546  1.000    0.0  1  2002.35   1   1.14  0.65   15.1
0133+476   3.172   0.006   155.8   0.184  0.634  -33.3  1  2002.56   0   0.85  0.71   -1.4
0133+476   0.129   0.623   -29.8   0.355  1.000    0.0  1  2002.56   3   0.85  0.71   -1.4
0133+476   0.116   1.138   -31.2   0.845  1.000    0.0  1  2002.56   2   0.85  0.71   -1.4
0133+476   0.042   2.730   -29.9   0.750  1.000    0.0  1  2002.56   1   0.85  0.71   -1.4
0133+476   3.007   0.004  -168.7   0.198  0.670  -15.8  1  2002.73   0   0.83  0.62    2.5
0133+476   0.115   0.566   -32.2   0.294  1.000    0.0  1  2002.73   3   0.83  0.62    2.5
0133+476   0.090   1.114   -30.4   0.568  1.000    0.0  1  2002.73   2   0.83  0.62    2.5
0133+476   0.077   2.421   -31.0   1.504  1.000    0.0  1  2002.73   1   0.83  0.62    2.5
0133+476   2.979   0.007   163.3   0.202  0.439   -5.5  1  2002.95   0   1.00  0.73   17.5
0133+476   0.153   0.604   -25.8   0.535  1.000    0.0  1  2002.95   3   1.00  0.73   17.5
0133+476   0.014   1.130   -30.9   0.000  1.000    0.0  1  2002.95   2   1.00  0.73   17.5
0133+476   0.199   1.784   -45.7   2.258  1.000    0.0  1  2002.95  99   1.00  0.73   17.5
0133+476   3.871   0.002   174.7   0.187  0.644   -4.8  1  2003.19   0   0.96  0.62  -13.9
0133+476   0.125   0.645   -29.6   0.376  1.000    0.0  1  2003.19   3   0.96  0.62  -13.9
0133+476   0.084   1.304   -33.6   0.831  1.000    0.0  1  2003.19   2   0.96  0.62  -13.9
0133+476   0.050   2.847   -30.8   0.636  1.000    0.0  1  2003.19   1   0.96  0.62  -13.9
0133+476   3.120   0.003   178.7   0.227  0.544  -12.1  1  2003.35   0   1.28  0.56  -11.8
0133+476   0.020   0.840   -35.1   0.000  1.000    0.0  1  2003.35   3   1.28  0.56  -11.8
0133+476   0.174   1.309   -33.8   1.346  1.000    0.0  1  2003.35   2   1.28  0.56  -11.8
0133+476   0.024   3.145   -28.1   0.360  1.000    0.0  1  2003.35   1   1.28  0.56  -11.8
0133+476   3.268   0.004   154.4   0.190  0.706  -22.8  1  2003.47   0   1.02  0.58    4.4
0133+476   0.089   0.598   -24.6   0.200  1.000    0.0  1  2003.47   3   1.02  0.58    4.4
0133+476   0.122   1.306   -32.4   1.033  1.000    0.0  1  2003.47   2   1.02  0.58    4.4
0133+476   0.044   2.903   -29.3   0.547  1.000    0.0  1  2003.47   1   1.02  0.58    4.4
0133+476   4.032   0.004  -174.6   0.226  0.596  -12.6  1  2003.52   0   1.04  0.74    4.1
0133+476   0.185   0.845   -29.1   0.698  1.000    0.0  1  2003.52   3   1.04  0.74    4.1
0133+476   0.071   2.576   -29.8   1.056  1.000    0.0  1  2003.52   1   1.04  0.74    4.1
0133+476   3.204   0.007   152.7   0.160  0.934   35.5  1  2003.71   0   0.76  0.64  -24.5
0133+476   0.143   0.384   -25.6   0.279  1.000    0.0  1  2003.71   3   0.76  0.64  -24.5
0133+476   0.093   1.031   -27.6   0.657  1.000    0.0  1  2003.71   2   0.76  0.64  -24.5
0133+476   0.100   2.427   -33.0   1.315  1.000    0.0  1  2003.71   1   0.76  0.64  -24.5
0133+476   2.788   0.005   158.2   0.171  0.789  -69.0  1  2003.96   0   0.73  0.62  -12.0
0133+476   0.161   0.445   -25.8   0.447  1.000    0.0  1  2003.96   3   0.73  0.62  -12.0
0133+476   0.107   1.221   -31.6   0.883  1.000    0.0  1  2003.96   2   0.73  0.62  -12.0
0133+476   0.066   2.674   -30.5   0.734  1.000    0.0  1  2003.96   1   0.73  0.62  -12.0
0201+113   0.576   0.056   150.1   0.443  0.260  -25.5  1  1995.78   0   2.01  1.02    4.6
0201+113   0.080   0.978   -25.9   0.354  1.000    0.0  1  1995.78   2   2.01  1.02    4.6
0201+113   0.051   1.430   -50.1   0.718  1.000    0.0  1  1995.78   1   2.01  1.02    4.6
0201+113   0.524   0.044   151.6   0.683  0.000  -27.3  1  1996.31   0   2.35  1.08  -14.2
0201+113   0.075   1.181   -40.4   1.066  1.000    0.0  1  1996.31  99   2.35  1.08  -14.2
0201+113   0.371   0.035   151.5   0.369  0.225  -21.0  1  1997.08   0   1.50  0.72   -6.9
0201+113   0.054   0.950   -28.3   0.415  1.000    0.0  1  1997.08   2   1.50  0.72   -6.9
0201+113   0.044   1.276   -47.8   0.967  1.000    0.0  1  1997.08   1   1.50  0.72   -6.9
0201+113   0.405   0.039   154.5   0.557  0.270  -22.0  1  1997.25   0   1.55  0.90   -5.8
0201+113   0.057   1.120   -28.8   0.265  1.000    0.0  1  1997.25   2   1.55  0.90   -5.8
0201+113   0.057   1.122   -52.6   1.308  1.000    0.0  1  1997.25   1   1.55  0.90   -5.8
0201+113   0.363   0.078   149.9   0.533  0.000  -26.9  1  1997.38   0   1.61  1.03   -1.4
0201+113   0.096   1.054   -32.4   0.715  1.000    0.0  1  1997.38   2   1.61  1.03   -1.4
0201+113   0.388   0.072   151.3   0.502  0.000  -26.3  1  1997.56   0   1.65  0.97    4.3
0201+113   0.067   1.028   -26.6   0.295  1.000    0.0  1  1997.56   2   1.65  0.97    4.3
0201+113   0.053   1.156   -52.3   1.053  1.000    0.0  1  1997.56   1   1.65  0.97    4.3
0201+113   0.335   0.206   151.4   0.327  0.000    3.2  1  1997.69   0   2.38  0.71  -18.0
0201+113   0.111   0.656   -29.6   0.105  1.000    0.0  1  1997.69   2   2.38  0.71  -18.0
0201+113   0.050   1.251   -47.7   0.782  1.000    0.0  1  1997.69   1   2.38  0.71  -18.0
0201+113   0.378   0.092   151.5   0.608  0.154  -25.8  1  1997.96   0   1.65  0.81   -7.9
0201+113   0.104   1.024   -29.5   0.415  1.000    0.0  1  1997.96   2   1.65  0.81   -7.9
0201+113   0.032   1.339   -65.6   1.039  1.000    0.0  1  1997.96   1   1.65  0.81   -7.9
0201+113   0.351   0.080   152.5   0.505  0.263  -25.0  1  1998.11   0   1.52  0.62  -15.2
0201+113   0.092   0.993   -28.9   0.364  1.000    0.0  1  1998.11   2   1.52  0.62  -15.2
0201+113   0.032   1.313   -55.4   0.880  1.000    0.0  1  1998.11   1   1.52  0.62  -15.2
0201+113   0.366   0.074   147.4   0.531  0.263  -23.0  1  1998.29   0   1.65  0.78  -10.1
0201+113   0.072   1.018   -27.5   0.158  1.000    0.0  1  1998.29   2   1.65  0.78  -10.1
0201+113   0.053   1.208   -45.2   0.914  1.000    0.0  1  1998.29   1   1.65  0.78  -10.1
0201+113   0.415   0.059   160.0   0.687  0.131  -23.3  1  1998.48   0   1.71  0.71   -9.5
0201+113   0.114   1.067   -32.8   0.504  1.000    0.0  1  1998.48   2   1.71  0.71   -9.5
0201+113   0.380   0.067   148.0   0.654  0.220  -23.8  1  1998.75   0   1.50  0.68   -8.1
0201+113   0.111   1.140   -28.2   0.273  1.000    0.0  1  1998.75   2   1.50  0.68   -8.1
0201+113   0.051   1.193   -48.6   1.203  1.000    0.0  1  1998.75   1   1.50  0.68   -8.1
0201+113   0.500   0.048   154.3   0.552  0.000  -26.1  1  1998.97   0   1.63  0.81    9.8
0201+113   0.175   1.155   -29.5   0.505  1.000    0.0  1  1998.97   2   1.63  0.81    9.8
0201+113   0.014   1.624   -73.8   0.000  1.000    0.0  1  1998.97   1   1.63  0.81    9.8
0201+113   0.459   0.027   -28.9   0.692  0.164  -25.3  1  1999.18   0   1.51  0.56   -7.9
0201+113   0.118   1.249   -29.7   0.358  1.000    0.0  1  1999.18   2   1.51  0.56   -7.9
0201+113   0.503   0.026   106.3   0.519  0.191  -20.2  1  1999.29   0   1.63  0.77   -6.7
0201+113   0.115   1.205   -29.2   0.339  1.000    0.0  1  1999.29   2   1.63  0.77   -6.7
0201+113   0.016   1.833   -44.0   0.736  1.000    0.0  1  1999.29   1   1.63  0.77   -6.7
0201+113   0.564   0.039   143.9   0.482  0.322  -22.8  1  1999.36   0   1.12  0.82   -9.2
0201+113   0.174   1.232   -29.2   0.507  1.000    0.0  1  1999.36   2   1.12  0.82   -9.2
0201+113   0.595   0.021   125.2   0.593  0.283  -22.0  1  1999.47   0   2.20  0.79   -4.8
0201+113   0.093   1.209   -27.6   0.000  1.000    0.0  1  1999.47   2   2.20  0.79   -4.8
0201+113   0.035   1.368   -49.5   0.687  1.000    0.0  1  1999.47   1   2.20  0.79   -4.8
0201+113   0.576   0.003   139.7   0.562  0.262  -26.0  1  1999.59   0   1.81  0.54   -7.2
0201+113   0.109   1.234   -28.3   0.246  1.000    0.0  1  1999.59   2   1.81  0.54   -7.2
0201+113   0.387   0.022   158.5   0.536  0.337  -23.6  1  1999.97   0   1.57  0.60   -9.9
0201+113   0.130   1.214   -29.7   0.403  1.000    0.0  1  1999.97   2   1.57  0.60   -9.9
0201+113   0.012   1.690   -59.5   0.330  1.000    0.0  1  1999.97   1   1.57  0.60   -9.9
0201+113   0.422   0.027   151.5   0.514  0.340  -26.2  1  2000.20   0   1.59  0.60   -9.5
0201+113   0.115   1.222   -28.6   0.216  1.000    0.0  1  2000.20   2   1.59  0.60   -9.5
0201+113   0.425   0.015    92.9   0.460  0.314  -22.4  1  2000.39   0   1.12  0.71   -9.6
0201+113   0.164   1.278   -29.1   0.539  1.000    0.0  1  2000.39   2   1.12  0.71   -9.6
0201+113   0.458   0.009    80.8   0.461  0.346  -31.3  1  2000.51   0   1.73  0.76   -4.5
0201+113   0.073   1.205   -26.4   0.164  1.000    0.0  1  2000.51   2   1.73  0.76   -4.5
0201+113   0.062   1.498   -34.5   0.479  1.000    0.0  1  2000.51   1   1.73  0.76   -4.5
0201+113   0.593   0.032   175.2   0.374  0.282  -22.0  1  2000.81   0   1.18  0.60   11.3
0201+113   0.118   1.333   -28.9   0.263  1.000    0.0  1  2000.81   2   1.18  0.60   11.3
0201+113   0.036   1.342   -53.2   1.137  1.000    0.0  1  2000.81   1   1.18  0.60   11.3
0201+113   0.490   0.006  -173.0   0.235  0.637   -4.6  1  2000.93   0   1.13  0.53    3.1
0201+113   0.142   1.289   -30.2   0.456  1.000    0.0  1  2000.93   2   1.13  0.53    3.1
0201+113   0.491   0.010   -20.7   0.265  0.297  -43.7  1  2001.08   0   1.45  0.54   -4.8
0201+113   0.108   1.369   -29.4   0.469  1.000    0.0  1  2001.08   2   1.45  0.54   -4.8
0201+113   0.644   0.033   149.2   0.309  0.000  -48.1  1  2001.19   0   1.88  0.89  -22.4
0201+113   0.124   1.302   -30.6   0.557  1.000    0.0  1  2001.19   2   1.88  0.89  -22.4
0201+113   0.566   0.003   -60.4   0.250  0.422  -41.2  1  2001.27   0   1.22  0.63    1.7
0201+113   0.128   1.309   -29.4   0.468  1.000    0.0  1  2001.27   2   1.22  0.63    1.7
0201+113   0.021   1.648   -60.4   1.258  1.000    0.0  1  2001.27   1   1.22  0.63    1.7
0201+113   0.678   0.005   -48.1   0.354  0.356  -29.8  1  2001.35   0   1.72  0.64   -0.1
0201+113   0.101   1.311   -29.2   0.511  1.000    0.0  1  2001.35   2   1.72  0.64   -0.1
0201+113   0.621   0.005   -63.4   0.351  0.345  -27.5  1  2001.51   0   1.44  0.69   -4.4
0201+113   0.142   1.329   -30.9   0.585  1.000    0.0  1  2001.51   2   1.44  0.69   -4.4
0201+113   0.608   0.009  -179.8   0.162  0.568  -30.0  1  2001.83   0   1.26  0.59   15.1
0201+113   0.130   1.277   -30.3   0.423  1.000    0.0  1  2001.83   2   1.26  0.59   15.1
0201+113   0.019   1.606   -74.9   0.358  1.000    0.0  1  2001.83   1   1.26  0.59   15.1
0201+113   0.687   0.004   115.4   0.413  0.419  -19.4  1  2002.04   0   1.52  0.66   -5.8
0201+113   0.142   1.304   -31.4   0.511  1.000    0.0  1  2002.04   2   1.52  0.66   -5.8
0201+113   0.010   1.734   -65.0   0.000  1.000    0.0  1  2002.04   1   1.52  0.66   -5.8
0201+113   0.651   0.004    27.9   0.361  0.495  -18.9  1  2002.18   0   1.76  0.63   -4.7
0201+113   0.137   1.280   -32.1   0.522  1.000    0.0  1  2002.18   2   1.76  0.63   -4.7
0201+113   0.013   1.808   -63.4   0.000  1.000    0.0  1  2002.18   1   1.76  0.63   -4.7
0201+113   0.680   0.022   161.3   0.378  0.635  -12.5  1  2002.35   0   2.14  1.23   26.6
0201+113   0.152   1.237   -34.2   0.711  1.000    0.0  1  2002.35   2   2.14  1.23   26.6
0201+113   0.712   0.030   126.3   0.268  0.000  -65.6  1  2002.56   0   1.91  1.20   60.2
0201+113   0.168   1.107   -34.0   0.725  1.000    0.0  1  2002.56   2   1.91  1.20   60.2
0201+113   0.667   0.013  -135.0   0.348  0.358  -35.6  1  2002.73   0   1.09  0.55   -7.7
0201+113   0.119   1.313   -31.9   0.411  1.000    0.0  1  2002.73   2   1.09  0.55   -7.7
0201+113   0.661   0.023   157.5   0.185  0.000   77.8  1  2002.95   0   3.61  0.65   -7.1
0201+113   0.160   1.081   -37.8   0.650  1.000    0.0  1  2002.95   2   3.61  0.65   -7.1
0201+113   0.651   0.006   156.1   0.486  0.364  -25.1  1  2003.19   0   2.13  0.62   -5.7
0201+113   0.110   1.260   -33.2   0.394  1.000    0.0  1  2003.19   2   2.13  0.62   -5.7
0201+113   0.034   1.358   -52.8   1.702  1.000    0.0  1  2003.19   1   2.13  0.62   -5.7
0201+113   0.604   0.013  -113.7   0.534  0.431  -11.8  1  2003.47   0   1.99  0.52   -2.5
0201+113   0.050   1.227   -29.7   0.000  1.000    0.0  1  2003.47   2   1.99  0.52   -2.5
0201+113   0.678   0.036   135.1   0.637  0.419  -17.7  1  2003.52   0   1.90  1.21   -6.1
0201+113   0.094   1.212   -41.2   0.743  1.000    0.0  1  2003.52   2   1.90  1.21   -6.1
0201+113   0.596   0.009     4.8   0.482  0.448  -19.5  1  2003.71   0   1.69  0.68   -7.8
0201+113   0.106   1.238   -34.2   0.333  1.000    0.0  1  2003.71   2   1.69  0.68   -7.8
0201+113   0.027   1.347   -61.7   1.139  1.000    0.0  1  2003.71   1   1.69  0.68   -7.8
0201+113   0.663   0.040   161.7   0.530  0.375  -26.2  1  2003.96   0   1.04  0.80   -3.8
0201+113   0.106   1.212   -34.7   0.326  1.000    0.0  1  2003.96   2   1.04  0.80   -3.8
0201+113   0.025   1.160   -57.8   1.055  1.000    0.0  1  2003.96   1   1.04  0.80   -3.8
0202+149   1.659   0.038   124.3   0.000  1.000    0.0  1  1996.31   0   2.32  1.06  -15.7
0202+149   0.220   0.498   -62.7   0.297  1.000    0.0  1  1996.31   2   2.32  1.06  -15.7
0202+149   0.286   5.052   -53.2   1.789  1.000    0.0  1  1996.31   1   2.32  1.06  -15.7
0202+149   0.794   0.137   135.6   0.000  1.000    0.0  1  1997.03   0   1.76  0.99   -3.0 
0202+149   0.515   0.262   -49.7   0.346  1.000    0.0  1  1997.03   2   1.76  0.99   -3.0 
0202+149   0.199   4.941   -54.5   1.835  1.000    0.0  1  1997.03   1   1.76  0.99   -3.0 
0202+149   0.594   0.192   140.0   0.000  1.000    0.0  1  1997.08   0   1.68  0.69   -6.7 
0202+149   0.835   0.153   -48.1   0.326  1.000    0.0  1  1997.08   2   1.68  0.69   -6.7 
0202+149   0.221   4.981   -54.4   1.799  1.000    0.0  1  1997.08   1   1.68  0.69   -6.7 
0202+149   0.834   0.175   138.2   0.000  1.000    0.0  1  1997.25   0   1.47  0.79   -7.9 
0202+149   0.738   0.225   -49.6   0.345  1.000    0.0  1  1997.25   2   1.47  0.79   -7.9 
0202+149   0.234   4.932   -53.3   1.777  1.000    0.0  1  1997.25   1   1.47  0.79   -7.9 
0202+149   0.834   0.202   137.3   0.036  1.000    0.0  1  1997.38   0   1.74  0.93    5.1  
0202+149   0.853   0.203   -49.6   0.241  1.000    0.0  1  1997.38   2   1.74  0.93    5.1  
0202+149   0.214   4.936   -53.1   1.769  1.000    0.0  1  1997.38   1   1.74  0.93    5.1  
0202+149   0.880   0.209   132.4   0.116  1.000    0.0  1  1997.56   0   1.95  0.87    2.8  
0202+149   0.918   0.210   -54.6   0.299  1.000    0.0  1  1997.56   2   1.95  0.87    2.8  
0202+149   0.256   4.864   -53.0   1.991  1.000    0.0  1  1997.56   1   1.95  0.87    2.8  
0202+149   1.230   0.152   137.6   0.238  1.000    0.0  1  1997.69   0   3.27  0.88  -14.5
0202+149   0.625   0.336   -48.9   0.378  1.000    0.0  1  1997.69   2   3.27  0.88  -14.5
0202+149   0.238   4.941   -51.6   2.139  1.000    0.0  1  1997.69   1   3.27  0.88  -14.5
0202+149   0.990   0.172   131.9   0.180  1.000    0.0  1  1997.96   0   1.59  0.66  -16.9
0202+149   0.752   0.383   -52.3   0.423  1.000    0.0  1  1997.96   2   1.59  0.66  -16.9
0202+149   0.279   4.886   -53.1   2.126  1.000    0.0  1  1997.96   1   1.59  0.66  -16.9
0202+149   1.158   0.080   131.0   0.340  0.000  -53.5  1  1998.11   0   1.41  0.63   -7.9 
0202+149   0.421   0.548   -56.6   0.358  1.000    0.0  1  1998.11   2   1.41  0.63   -7.9 
0202+149   0.237   4.905   -53.1   1.997  1.000    0.0  1  1998.11   1   1.41  0.63   -7.9 
0202+149   0.997   0.082   132.3   0.178  1.000    0.0  1  1998.29   0   1.61  0.76   -7.9 
0202+149   0.361   0.494   -57.4   0.395  1.000    0.0  1  1998.29   2   1.61  0.76   -7.9 
0202+149   0.197   4.869   -52.4   1.886  1.000    0.0  1  1998.29   1   1.61  0.76   -7.9 
0202+149   1.309   0.059   162.1   0.278  1.000    0.0  1  1998.48   0   1.90  0.80    5.0  
0202+149   0.360   0.533   -58.0   0.590  1.000    0.0  1  1998.48   2   1.90  0.80    5.0  
0202+149   0.208   5.049   -50.2   1.499  1.000    0.0  1  1998.48   1   1.90  0.80    5.0  
0202+149   0.979   0.141   137.9   0.299  0.000  -41.4  1  1998.61   0   1.57  0.74  -18.3
0202+149   0.625   0.283   -55.4   0.410  1.000    0.0  1  1998.61   2   1.57  0.74  -18.3
0202+149   0.203   4.922   -50.9   2.118  1.000    0.0  1  1998.61   1   1.57  0.74  -18.3
0202+149   0.787   0.216   139.9   0.185  1.000    0.0  1  1998.75   0   1.49  0.74   -9.3 
0202+149   0.777   0.249   -48.0   0.400  1.000    0.0  1  1998.75   2   1.49  0.74   -9.3 
0202+149   0.225   4.710   -51.4   2.279  1.000    0.0  1  1998.75   1   1.49  0.74   -9.3 
0202+149   1.558   0.089   133.7   0.574  0.379  -43.6  1  1998.97   0   1.49  0.80   -8.4 
0202+149   0.371   0.411   -61.2   0.460  1.000    0.0  1  1998.97   2   1.49  0.80   -8.4 
0202+149   0.185   4.930   -52.6   1.674  1.000    0.0  1  1998.97   1   1.49  0.80   -8.4 
0202+149   0.874   0.207   135.9   0.159  1.000    0.0  1  1999.18   0   1.49  0.80   -6.4 
0202+149   0.720   0.361   -50.9   0.399  1.000    0.0  1  1999.18   2   1.49  0.80   -6.4 
0202+149   0.189   4.856   -50.2   2.072  1.000    0.0  1  1999.18   1   1.49  0.80   -6.4
0202+149   0.997   0.210   134.3   0.203  1.000    0.0  1  1999.29   0   1.60  0.67  -16.9
0202+149   0.718   0.353   -53.5   0.399  1.000    0.0  1  1999.29   2   1.60  0.67  -16.9
0202+149   0.186   4.820   -51.7   2.049  1.000    0.0  1  1999.29   1   1.60  0.67  -16.9
0202+149   1.182   0.127   136.4   0.290  1.000    0.0  1  1999.36   0   1.66  0.84   -6.3
0202+149   0.605   0.508   -49.1   0.415  1.000    0.0  1  1999.36   2   1.66  0.84   -6.3
0202+149   0.222   4.725   -50.8   2.404  1.000    0.0  1  1999.36   1   1.66  0.84   -6.3
0202+149   1.017   0.222   137.3   0.247  1.000    0.0  1  1999.47   0   2.16  0.92   -3.9
0202+149   0.693   0.397   -48.7   0.389  1.000    0.0  1  1999.47   2   2.16  0.92   -3.9
0202+149   0.149   5.003   -53.1   1.581  1.000    0.0  1  1999.47   1   2.16  0.92   -3.9
0202+149   1.401   0.092   119.9   0.363  1.000    0.0  1  1999.59   0   1.39  1.22  -36.3
0202+149   0.283   0.668   -55.3   0.000  1.000    0.0  1  1999.59   2   1.39  1.22  -36.3
0202+149   0.203   4.718   -49.9   2.277  1.000    0.0  1  1999.59   1   1.39  1.22  -36.3
0202+149   0.677   0.128   138.9   0.257  1.000    0.0  1  1999.97   0   1.34  0.66  -12.7
0202+149   0.337   0.482   -54.3   0.529  1.000    0.0  1  1999.97   2   1.34  0.66  -12.7
0202+149   0.196   4.614   -50.3   2.644  1.000    0.0  1  1999.97   1   1.34  0.66  -12.7
0202+149   0.637   0.101   143.6   0.244  1.000    0.0  1  2000.08   0   1.33  0.62   -7.9
0202+149   0.296   0.456   -50.0   0.493  1.000    0.0  1  2000.08   2   1.33  0.62   -7.9
0202+149   0.168   4.623   -51.9   2.337  1.000    0.0  1  2000.08   1   1.33  0.62   -7.9
0202+149   0.822   0.111   143.3   0.208  1.000    0.0  1  2000.20   0   1.38  1.05  -11.1
0202+149   0.319   0.517   -53.0   0.459  1.000    0.0  1  2000.20   2   1.38  1.05  -11.1
0202+149   0.176   4.739   -51.1   2.172  1.000    0.0  1  2000.20   1   1.38  1.05  -11.1
0202+149   0.740   0.069   157.0   0.274  1.000    0.0  1  2000.39   0   1.78  0.62   -3.8
0202+149   0.308   0.469   -50.1   0.663  1.000    0.0  1  2000.39   2   1.78  0.62   -3.8
0202+149   0.229   4.534   -51.3   2.659  1.000    0.0  1  2000.39   1   1.78  0.62   -3.8
0202+149   0.614   0.145   149.4   0.015  1.000    0.0  1  2000.51   0   1.55  0.64   -7.1
0202+149   0.445   0.276   -46.1   0.444  1.000    0.0  1  2000.51  99   1.55  0.64   -7.1
0202+149   0.200   4.507   -51.7   2.803  1.000    0.0  1  2000.51   1   1.55  0.64   -7.1
0202+149   0.826   0.044   134.1   0.194  1.000    0.0  1  2000.81   0   1.28  0.72   -9.1
0202+149   0.214   0.589   -52.5   0.797  1.000    0.0  1  2000.81   2   1.28  0.72   -9.1
0202+149   0.208   4.727   -50.8   2.534  1.000    0.0  1  2000.81   1   1.28  0.72   -9.1
0202+149   0.760   0.023   174.2   0.222  1.000    0.0  1  2000.93   0   1.24  0.63   -1.2
0202+149   0.167   0.585   -52.4   0.793  1.000    0.0  1  2000.93   2   1.24  0.63   -1.2
0202+149   0.179   4.694   -53.0   2.477  1.000    0.0  1  2000.93   1   1.24  0.63   -1.2
0202+149   0.943   0.003    55.5   0.213  1.000    0.0  1  2001.08   0   1.64  0.64  -10.7
0202+149   0.080   0.882   -71.4   0.954  1.000    0.0  1  2001.08   2   1.64  0.64  -10.7
0202+149   0.147   4.620   -51.6   2.736  1.000    0.0  1  2001.08   1   1.64  0.64  -10.7
0202+149   1.212   0.003   130.9   0.183  1.000    0.0  1  2001.19   0   1.90  0.62  -12.0
0202+149   0.094   0.806   -62.6   0.969  1.000    0.0  1  2001.19   2   1.90  0.62  -12.0
0202+149   0.195   4.756   -52.4   2.398  1.000    0.0  1  2001.19   1   1.90  0.62  -12.0
0202+149   1.275   0.010  -177.2   0.187  1.000    0.0  1  2001.27   0   1.51  0.57   -8.6
0202+149   0.100   0.879   -68.1   1.169  1.000    0.0  1  2001.27   2   1.51  0.57   -8.6
0202+149   0.190   4.721   -52.7   2.482  1.000    0.0  1  2001.27   1   1.51  0.57   -8.6
0202+149   1.407   0.025   171.1   0.000  1.000    0.0  1  2001.35   0   1.66  0.66  -19.4
0202+149   0.416   0.348   -34.0   0.643  1.000    0.0  1  2001.35   3   1.66  0.66  -19.4
0202+149   0.162   4.689   -57.6   1.245  1.000    0.0  1  2001.35   1   1.66  0.66  -19.4
0202+149   1.554   0.011  -165.4   0.222  1.000    0.0  1  2001.51   0   1.36  0.63   -8.0
0202+149   1.854   0.008  -171.2   0.217  1.000    0.0  1  2001.83   0   1.79  0.63   -4.0
0202+149   0.092   1.325   -66.5   2.048  1.000    0.0  1  2001.83   2   1.79  0.63   -4.0
0202+149   0.201   4.737   -53.2   2.232  1.000    0.0  1  2001.83   1   1.79  0.63   -4.0
0202+149   0.353   0.152  -152.6   1.112  1.000    0.0  1  2002.04   0   1.27  0.68  -10.5
0202+149   1.456   0.005   136.7   0.000  1.000    0.0  1  2002.04   3   1.27  0.68  -10.5
0202+149   0.242   4.352   -54.4   2.736  1.000    0.0  1  2002.04   1   1.27  0.68  -10.5
0202+149   0.191   0.538   162.6   0.000  1.000    0.0  1  2002.18   0   1.74  0.70    3.3
0202+149   1.660   0.027   -24.3   0.212  1.000    0.0  1  2002.18   3   1.74  0.70    3.3
0202+149   0.282   4.053   -55.2   3.109  1.000    0.0  1  2002.18   1   1.74  0.70    3.3
0202+149   0.081   0.656   156.0   0.000  1.000    0.0  1  2002.35   0   2.07  0.94   -3.1
0202+149   1.570   0.014   -69.0   0.266  1.000    0.0  1  2002.35   3   2.07  0.94   -3.1
0202+149   0.264   4.124   -54.6   2.814  1.000    0.0  1  2002.35   1   2.07  0.94   -3.1
0202+149   0.234   0.502   154.8   0.000  1.000    0.0  1  2002.56   0   1.86  0.56   -5.7
0202+149   1.502   0.058   -28.7   0.214  1.000    0.0  1  2002.56   3   1.86  0.56   -5.7
0202+149   0.223   3.934   -51.4   3.753  1.000    0.0  1  2002.56   1   1.86  0.56   -5.7
0202+149   0.169   0.593   156.8   0.000  1.000    0.0  1  2002.73   0   1.29  0.56   -8.9
0202+149   1.291   0.038   -38.1   0.242  1.000    0.0  1  2002.73   3   1.29  0.56   -8.9
0202+149   0.252   3.962   -56.3   2.975  1.000    0.0  1  2002.73   1   1.29  0.56   -8.9
0202+149   0.169   0.644   161.1   0.000  1.000    0.0  1  2002.95   0   1.70  0.57   -9.6
0202+149   1.296   0.051   -22.8   0.249  1.000    0.0  1  2002.95   3   1.70  0.57   -9.6
0202+149   0.267   3.836   -55.6   3.260  1.000    0.0  1  2002.95   1   1.70  0.57   -9.6
0202+149   0.159   0.453   152.0   0.000  1.000    0.0  1  2003.19   0   1.62  0.68   -4.9
0202+149   1.320   0.043   -40.4   0.278  1.000    0.0  1  2003.19   3   1.62  0.68   -4.9
0202+149   0.271   4.092   -56.8   2.953  1.000    0.0  1  2003.19   1   1.62  0.68   -4.9
0202+149   1.337   0.011  -171.0   0.259  1.000    0.0  1  2003.47   0   1.63  0.62   -5.4
0202+149   0.065   1.903   -45.6   0.357  1.000    0.0  1  2003.47  99   1.63  0.62   -5.4
0202+149   0.159   4.633   -49.7   1.366  1.000    0.0  1  2003.47   1   1.63  0.62   -5.4
0202+149   0.454   0.349   161.6   0.000  1.000    0.0  1  2003.52   0   1.83  0.89  -13.0
0202+149   0.942   0.151   -19.5   0.282  1.000    0.0  1  2003.52   3   1.83  0.89  -13.0
0202+149   0.214   4.197   -57.4   2.362  1.000    0.0  1  2003.52   1   1.83  0.89  -13.0
0202+149   0.272   0.501   161.4   0.080  1.000    0.0  1  2003.71   0   1.58  0.69   -8.0
0202+149   0.884   0.105   -21.8   0.250  1.000    0.0  1  2003.71   3   1.58  0.69   -8.0
0202+149   0.253   3.849   -59.3   2.641  1.000    0.0  1  2003.71   1   1.58  0.69   -8.0
0202+149   1.030   0.017    21.1   0.319  1.000    0.0  1  2003.96   0   1.41  0.60   -3.8
0229+131   1.248   0.006   120.3   0.530  0.422   75.9  1  1995.28   0   2.04  0.95   -1.2
0229+131   0.089   1.698    36.4   1.321  1.000    0.0  1  1995.28   3   2.04  0.95   -1.2
0229+131   1.068   0.011    85.2   0.532  0.291   72.7  1  1995.56   0   1.79  1.12    3.0
0229+131   0.070   1.793    37.4   1.120  1.000    0.0  1  1995.56   3   1.79  1.12    3.0
0229+131   1.011   0.012   175.6   0.497  0.419   81.2  1  1995.75   0   1.74  1.13  -10.6
0229+131   0.058   0.849    36.3   0.026  1.000    0.0  1  1995.75  99   1.74  1.13  -10.6
0229+131   0.054   1.919    36.4   1.160  1.000    0.0  1  1995.75   3   1.74  1.13  -10.6
0229+131   0.006   3.383    31.3   0.000  1.000    0.0  1  1995.75   2   1.74  1.13  -10.6
0229+131   0.991   0.028  -110.9   0.443  0.208   85.1  1  1996.31   0   2.17  1.02  -13.8
0229+131   0.098   0.641    51.1   0.000  1.000    0.0  1  1996.31  99   2.17  1.02  -13.8
0229+131   0.039   2.299    32.4   1.413  1.000    0.0  1  1996.31   3   2.17  1.02  -13.8
0229+131   0.011   6.635    55.3   0.521  1.000    0.0  1  1996.31   1   2.17  1.02  -13.8
0229+131   0.822   0.010   125.5   0.462  0.367   77.6  1  1997.08   0   1.76  0.64  -11.1
0229+131   0.047   0.637    58.2   0.000  1.000    0.0  1  1997.08  99   1.76  0.64  -11.1
0229+131   0.053   1.823    37.1   0.839  1.000    0.0  1  1997.08  99   1.76  0.64  -11.1
0229+131   0.008   3.295    34.7   0.477  1.000    0.0  1  1997.08   2   1.76  0.64  -11.1
0229+131   0.009   7.902    48.4   0.543  1.000    0.0  1  1997.08   1   1.76  0.64  -11.1
0229+131   0.885   0.007   136.2   0.465  0.632   83.9  1  1997.25   0   1.52  0.85   -1.9
0229+131   0.057   0.748    49.2   0.000  1.000    0.0  1  1997.25  99   1.52  0.85   -1.9
0229+131   0.044   1.785    36.0   0.872  1.000    0.0  1  1997.25  99   1.52  0.85   -1.9
0229+131   0.014   2.964    42.0   0.489  1.000    0.0  1  1997.25   2   1.52  0.85   -1.9
0229+131   0.863   0.008  -145.0   0.513  0.395   77.8  1  1997.38   0   1.70  0.90    5.3
0229+131   0.007   0.738    68.5   0.000  1.000    0.0  1  1997.38  99   1.70  0.90    5.3
0229+131   0.075   1.648    37.4   1.144  1.000    0.0  1  1997.38  99   1.70  0.90    5.3
0229+131   0.908   0.013   127.8   0.466  0.625   73.5  1  1997.56   0   1.75  1.09   -0.3
0229+131   0.012   3.071    33.0   1.116  1.000    0.0  1  1997.56   2   1.75  1.09   -0.3
0229+131   0.966   0.007   -96.7   0.528  0.166   65.0  1  1997.69   0   2.57  1.20  -14.5
0229+131   0.046   0.998    49.9   0.452  1.000    0.0  1  1997.69  99   2.57  1.20  -14.5
0229+131   0.049   2.289    35.7   1.108  1.000    0.0  1  1997.69   3   2.57  1.20  -14.5
0229+131   0.842   0.009  -128.4   0.424  0.596   85.7  1  1997.96   0   2.04  0.85  -21.2
0229+131   0.077   0.589    56.5   0.022  1.000    0.0  1  1997.96   5   2.04  0.85  -21.2
0229+131   0.071   1.886    36.6   1.548  1.000    0.0  1  1997.96  99   2.04  0.85  -21.2
0229+131   0.719   0.044  -105.7   0.353  0.000   86.4  1  1998.11   0   1.60  0.70   -2.3
0229+131   0.158   0.427    67.2   0.218  1.000    0.0  1  1998.11   5   1.60  0.70   -2.3
0229+131   0.048   1.363    34.7   0.583  1.000    0.0  1  1998.11   4   1.60  0.70   -2.3
0229+131   0.023   2.503    38.1   1.240  1.000    0.0  1  1998.11   3   1.60  0.70   -2.3
0229+131   0.956   0.002    96.8   0.549  0.590   68.9  1  1998.29   0   1.66  1.05   10.2
0229+131   0.062   1.798    35.2   0.927  1.000    0.0  1  1998.29   4   1.66  1.05   10.2
0229+131   0.827   0.033  -110.4   0.365  0.707   87.7  1  1998.48   0   1.50  0.77   -5.7
0229+131   0.149   0.489    60.6   0.323  1.000    0.0  1  1998.48   5   1.50  0.77   -5.7
0229+131   0.061   1.603    33.5   0.876  1.000    0.0  1  1998.48   4   1.50  0.77   -5.7
0229+131   0.946   0.003     1.4   0.603  0.473   63.9  1  1998.61   0   1.38  1.33   20.1
0229+131   0.649   0.060  -120.4   0.342  0.000  -85.3  1  1998.75   0   1.46  0.91  -24.4
0229+131   0.219   0.360    56.2   0.512  1.000    0.0  1  1998.75   5   1.46  0.91  -24.4
0229+131   0.047   1.532    37.2   0.720  1.000    0.0  1  1998.75   4   1.46  0.91  -24.4
0229+131   0.022   2.718    36.2   1.065  1.000    0.0  1  1998.75   3   1.46  0.91  -24.4
0229+131   0.750   0.033  -111.2   0.357  0.642  -68.9  1  1998.97   0   1.36  0.72   -9.9
0229+131   0.183   0.445    63.5   0.369  1.000    0.0  1  1998.97   5   1.36  0.72   -9.9
0229+131   0.036   1.543    33.3   0.569  1.000    0.0  1  1998.97   4   1.36  0.72   -9.9
0229+131   0.036   2.340    45.4   1.258  1.000    0.0  1  1998.97   3   1.36  0.72   -9.9
0229+131   0.658   0.028  -112.0   0.380  0.545  -74.6  1  1999.18   0   1.63  0.76  -12.5
0229+131   0.094   0.520    60.1   0.000  1.000    0.0  1  1999.18   5   1.63  0.76  -12.5
0229+131   0.069   1.849    40.8   1.677  1.000    0.0  1  1999.18   4   1.63  0.76  -12.5
0229+131   0.920   0.014   136.7   0.506  0.585   71.0  1  1999.29   0   1.93  0.99  -19.9
0229+131   0.035   1.436    27.5   0.000  1.000    0.0  1  1999.29   4   1.93  0.99  -19.9
0229+131   0.012   6.296    52.3   0.263  1.000    0.0  1  1999.29   1   1.93  0.99  -19.9
0229+131   0.763   0.014  -105.5   0.421  0.296   82.7  1  1999.36   0   1.37  0.57   -3.1
0229+131   0.215   0.554    58.7   1.917  0.259   15.9  1  1999.36   5   1.37  0.57   -3.1
0229+131   0.929   0.003   131.5   0.505  0.543   78.2  1  1999.47   0   1.44  1.23   -6.6
0229+131   0.072   1.747    37.8   1.293  1.000    0.0  1  1999.47   4   1.44  1.23   -6.6
0229+131   0.009   7.314    53.8   0.000  1.000    0.0  1  1999.47   1   1.44  1.23   -6.6
0229+131   0.798   0.033  -107.3   0.357  0.658  -60.6  1  1999.59   0   1.93  0.59   -8.4
0229+131   0.169   0.413    68.4   0.239  1.000    0.0  1  1999.59   5   1.93  0.59   -8.4
0229+131   0.064   1.964    36.5   1.078  1.000    0.0  1  1999.59   4   1.93  0.59   -8.4
0229+131   0.007   7.327    60.8   0.000  1.000    0.0  1  1999.59   1   1.93  0.59   -8.4
0229+131   0.635   0.049  -115.2   0.327  0.637  -55.2  1  1999.97   0   1.59  0.67   -2.1
0229+131   0.170   0.383    71.0   0.272  1.000    0.0  1  1999.97   5   1.59  0.67   -2.1
0229+131   0.096   1.352    41.6   2.706  0.296   32.4  1  1999.97   4   1.59  0.67   -2.1
0229+131   0.009   7.880    57.9   0.858  1.000    0.0  1  1999.97   1   1.59  0.67   -2.1
0229+131   0.797   0.009    64.4   0.475  0.000  -85.5  1  2000.08   0   1.78  0.49   -4.9
0229+131   0.036   1.814    59.9   0.000  1.000    0.0  1  2000.08   4   1.78  0.49   -4.9
0229+131   0.897   0.011   123.4   0.449  0.558   77.7  1  2000.20   0   1.60  0.65   -3.8
0229+131   0.041   2.530    35.8   0.000  1.000    0.0  1  2000.20  99   1.60  0.65   -3.8
0229+131   0.580   0.050  -112.4   0.333  0.201  -54.3  1  2000.39   0   1.29  0.61   -0.7
0229+131   0.340   0.284    69.9   0.463  1.000    0.0  1  2000.39   5   1.29  0.61   -0.7
0229+131   0.044   1.980    41.1   0.850  1.000    0.0  1  2000.39   4   1.29  0.61   -0.7
0229+131   0.011   8.285    57.4   0.613  1.000    0.0  1  2000.39   1   1.29  0.61   -0.7
0229+131   0.850   0.005   -67.1   0.378  0.376  -81.5  1  2000.51   0   1.67  0.59   -8.1
0229+131   0.090   0.581    61.7   0.000  1.000    0.0  1  2000.51   5   1.67  0.59   -8.1
0229+131   0.061   1.923    38.8   0.866  1.000    0.0  1  2000.51   4   1.67  0.59   -8.1
0229+131   1.030   0.035  -114.7   0.399  0.646   17.5  1  2000.81   0   2.35  1.36   55.0
0229+131   0.074   2.138    44.4   1.560  1.000    0.0  1  2000.81   4   2.35  1.36   55.0
0229+131   0.617   0.046  -113.1   0.238  1.000    0.0  1  2000.93   0   1.11  0.50   -0.4
0229+131   0.213   0.335    89.4   0.260  1.000    0.0  1  2000.93   5   1.11  0.50   -0.4
0229+131   0.105   1.428    35.9   1.372  1.000    0.0  1  2000.93   4   1.11  0.50   -0.4
0229+131   0.839   0.020    74.7   0.386  1.000    0.0  1  2001.08   0   1.55  0.56   -5.1
0229+131   0.036   0.619    67.4   0.000  1.000    0.0  1  2001.08   5   1.55  0.56   -5.1
0229+131   0.957   0.034  -120.6   0.436  0.644   45.2  1  2001.19   0   1.90  0.71  -13.3
0229+131   0.113   0.554    67.9   0.097  1.000    0.0  1  2001.19   5   1.90  0.71  -13.3
0229+131   0.048   1.617    40.2   0.755  1.000    0.0  1  2001.19   4   1.90  0.71  -13.3
0229+131   0.883   0.024   138.6   0.390  1.000    0.0  1  2001.27   0   1.47  0.56   -2.9
0229+131   0.073   0.607    75.4   0.000  1.000    0.0  1  2001.27   5   1.47  0.56   -2.9
0229+131   0.030   2.564    37.6   0.820  1.000    0.0  1  2001.27  99   1.47  0.56   -2.9
0229+131   0.815   0.048   -92.6   0.234  1.000    0.0  1  2001.51   0   1.47  0.68   -2.1
0229+131   0.355   0.307    85.9   0.445  1.000    0.0  1  2001.51   5   1.47  0.68   -2.1
0229+131   0.083   1.621    41.9   0.952  1.000    0.0  1  2001.51   4   1.47  0.68   -2.1
0229+131   1.200   0.031   148.1   0.398  1.000    0.0  1  2001.83   0   1.73  0.72   -9.7
0229+131   0.041   0.692    78.8   0.000  1.000    0.0  1  2001.83   5   1.73  0.72   -9.7
0229+131   0.058   2.201    45.8   0.447  1.000    0.0  1  2001.83   4   1.73  0.72   -9.7
0229+131   1.113   0.016  -134.9   0.264  1.000    0.0  1  2002.04   0   1.80  0.66    0.3
0229+131   0.172   0.445    88.1   0.161  1.000    0.0  1  2002.04   5   1.80  0.66    0.3
0229+131   0.082   1.960    41.1   1.097  1.000    0.0  1  2002.04   4   1.80  0.66    0.3
0229+131   1.100   0.044   -96.0   0.244  1.000    0.0  1  2002.18   0   1.63  0.76   -3.8
0229+131   0.248   0.386    80.4   0.306  1.000    0.0  1  2002.18   5   1.63  0.76   -3.8
0229+131   0.083   1.637    41.8   1.043  1.000    0.0  1  2002.18   4   1.63  0.76   -3.8
0229+131   0.916   0.055   -74.4   0.177  1.000    0.0  1  2002.56   0   1.29  0.64  -12.2
0229+131   0.482   0.234   100.4   0.545  1.000    0.0  1  2002.56   6   1.29  0.64  -12.2
0229+131   0.089   1.518    41.5   1.077  1.000    0.0  1  2002.56   4   1.29  0.64  -12.2
0229+131   0.012   3.397    38.0   0.000  1.000    0.0  1  2002.56   3   1.29  0.64  -12.2
0229+131   1.020   0.045   -88.4   0.215  1.000    0.0  1  2002.73   0   1.63  0.61   -3.4
0229+131   0.401   0.264    93.6   0.472  1.000    0.0  1  2002.73   6   1.63  0.61   -3.4
0229+131   0.064   2.097    39.5   0.968  1.000    0.0  1  2002.73   4   1.63  0.61   -3.4
0229+131   0.932   0.034   -74.0   0.352  0.509  -29.7  1  2002.95   0   1.32  0.65  -16.1
0229+131   0.467   0.202    89.6   0.641  1.000    0.0  1  2002.95   6   1.32  0.65  -16.1
0229+131   0.076   1.716    41.6   1.019  1.000    0.0  1  2002.95   4   1.32  0.65  -16.1
0229+131   1.468   0.013   153.4   0.388  1.000    0.0  1  2003.19   0   2.33  1.02   -4.2
0229+131   0.010   0.657    83.2   0.000  1.000    0.0  1  2003.19   5   2.33  1.02   -4.2
0229+131   0.086   1.812    43.1   1.080  1.000    0.0  1  2003.19   4   2.33  1.02   -4.2
0229+131   0.681   0.045  -123.2   0.000  1.000    0.0  1  2003.47   0   1.72  0.57   -5.1
0229+131   0.749   0.108    86.9   0.520  1.000    0.0  1  2003.47   6   1.72  0.57   -5.1
0229+131   0.023   4.788    51.4   0.468  1.000    0.0  1  2003.47   3   1.72  0.57   -5.1
0229+131   1.540   0.003   177.8   0.372  1.000    0.0  1  2003.52   0   2.18  1.43   33.4
0229+131   0.053   4.640    40.7   0.176  1.000    0.0  1  2003.52   3   2.18  1.43   33.4
0229+131   0.961   0.038   -74.6   0.238  1.000    0.0  1  2003.71   0   1.50  0.74   -1.5
0229+131   0.474   0.183   102.7   0.546  1.000    0.0  1  2003.71   6   1.50  0.74   -1.5
0229+131   0.068   1.798    42.0   0.964  1.000    0.0  1  2003.71   4   1.50  0.74   -1.5
0229+131   0.008   7.878    54.4   0.793  1.000    0.0  1  2003.71   1   1.50  0.74   -1.5
0229+131   1.489   0.006   112.0   0.345  0.590   81.3  1  2003.96   0   1.85  0.57   -3.8
0229+131   0.048   0.573    83.3   0.000  1.000    0.0  1  2003.96   5   1.85  0.57   -3.8
0229+131   0.030   2.130    36.6   0.654  1.000    0.0  1  2003.96   4   1.85  0.57   -3.8
0234+285   1.154   0.173   168.2   0.000  1.000    0.0  1  1994.52   0   1.73  1.02    4.2
0234+285   0.435   0.650   -13.9   0.417  1.000    0.0  1  1994.52   3   1.73  1.02    4.2
0234+285   0.313   2.680   -16.7   1.564  1.000    0.0  1  1994.52   2   1.73  1.02    4.2
0234+285   0.220   5.017    -7.2   2.150  1.000    0.0  1  1994.52   1   1.73  1.02    4.2
0234+285   1.094   0.039   165.1   0.345  0.000  -21.7  1  1996.31   0   1.78  1.01  -23.8
0234+285   0.119   1.124   -13.9   0.775  1.000    0.0  1  1996.31   3   1.78  1.01  -23.8
0234+285   0.240   2.936   -14.7   1.275  1.000    0.0  1  1996.31   2   1.78  1.01  -23.8
0234+285   0.139   4.902    -8.0   1.788  1.000    0.0  1  1996.31   1   1.78  1.01  -23.8
0234+285   0.043   7.356   -12.9   2.094  1.000    0.0  1  1996.31  99   1.78  1.01  -23.8
0234+285   0.848   0.018   168.2   0.069  1.000    0.0  1  1997.08   0   1.22  0.79  -12.3
0234+285   0.082   0.989   -16.6   0.603  1.000    0.0  1  1997.08   3   1.22  0.79  -12.3
0234+285   0.211   3.043   -13.9   1.423  1.000    0.0  1  1997.08   2   1.22  0.79  -12.3
0234+285   0.166   5.150    -8.7   2.420  1.000    0.0  1  1997.08   1   1.22  0.79  -12.3
0234+285   0.868   0.023   151.0   0.133  1.000    0.0  1  1997.25   0   1.23  0.74   -7.0
0234+285   0.095   0.862   -17.4   0.598  1.000    0.0  1  1997.25   3   1.23  0.74   -7.0
0234+285   0.262   3.160   -13.2   1.502  1.000    0.0  1  1997.25   2   1.23  0.74   -7.0
0234+285   0.165   5.572    -9.0   2.597  1.000    0.0  1  1997.25   1   1.23  0.74   -7.0
0234+285   0.865   0.029   158.3   0.085  1.000    0.0  1  1997.38   0   1.47  0.83    0.2
0234+285   0.065   0.962   -15.3   0.505  1.000    0.0  1  1997.38   3   1.47  0.83    0.2
0234+285   0.217   3.133   -14.3   1.413  1.000    0.0  1  1997.38   2   1.47  0.83    0.2
0234+285   0.164   5.255    -8.6   2.373  1.000    0.0  1  1997.38   1   1.47  0.83    0.2
0234+285   0.931   0.040   167.8   0.005  1.000    0.0  1  1997.56   0   1.40  0.94   -3.7
0234+285   0.079   0.889   -15.1   0.453  1.000    0.0  1  1997.56   3   1.40  0.94   -3.7
0234+285   0.220   2.999   -14.1   1.473  1.000    0.0  1  1997.56   2   1.40  0.94   -3.7
0234+285   0.172   4.939    -9.2   2.203  1.000    0.0  1  1997.56   1   1.40  0.94   -3.7
0234+285   0.026   7.527   -14.9   1.051  1.000    0.0  1  1997.56  99   1.40  0.94   -3.7
0234+285   1.042   0.053   163.1   0.109  1.000    0.0  1  1997.69   0   1.78  0.80  -26.9
0234+285   0.109   0.777   -12.7   0.532  1.000    0.0  1  1997.69   3   1.78  0.80  -26.9
0234+285   0.243   3.194   -13.9   1.372  1.000    0.0  1  1997.69   2   1.78  0.80  -26.9
0234+285   0.181   5.441    -8.6   2.593  1.000    0.0  1  1997.69   1   1.78  0.80  -26.9
0234+285   0.828   0.076   161.0   0.131  1.000    0.0  1  1997.96   0   1.05  0.77  -18.3
0234+285   0.214   0.265   -13.9   0.000  1.000    0.0  1  1997.96   4   1.05  0.77  -18.3
0234+285   0.056   0.812   -19.4   0.703  1.000    0.0  1  1997.96   3   1.05  0.77  -18.3
0234+285   0.205   3.280   -13.1   1.344  1.000    0.0  1  1997.96   2   1.05  0.77  -18.3
0234+285   0.157   5.398    -9.2   2.486  1.000    0.0  1  1997.96   1   1.05  0.77  -18.3
0234+285   0.888   0.051   156.3   0.088  1.000    0.0  1  1998.11   0   1.07  0.69  -21.7
0234+285   0.177   0.412   -21.8   0.287  1.000    0.0  1  1998.11   4   1.07  0.69  -21.7
0234+285   0.214   3.211   -13.4   1.500  1.000    0.0  1  1998.11   2   1.07  0.69  -21.7
0234+285   0.160   5.265    -9.1   2.507  1.000    0.0  1  1998.11   1   1.07  0.69  -21.7
0234+285   1.026   0.047   165.0   0.164  1.000    0.0  1  1998.29   0   1.40  0.80    0.1
0234+285   0.164   0.456   -19.8   0.412  1.000    0.0  1  1998.29   4   1.40  0.80    0.1
0234+285   0.198   3.241   -13.0   1.310  1.000    0.0  1  1998.29   2   1.40  0.80    0.1
0234+285   0.180   5.334   -10.7   2.802  1.000    0.0  1  1998.29   1   1.40  0.80    0.1
0234+285   1.087   0.045   158.9   0.148  1.000    0.0  1  1998.48   0   1.28  0.72  -10.8
0234+285   0.175   0.421   -19.6   0.276  1.000    0.0  1  1998.48   4   1.28  0.72  -10.8
0234+285   0.185   3.222   -13.0   1.271  1.000    0.0  1  1998.48   2   1.28  0.72  -10.8
0234+285   0.198   5.238   -10.8   2.928  1.000    0.0  1  1998.48   1   1.28  0.72  -10.8
0234+285   0.859   0.065   157.8   0.100  1.000    0.0  1  1998.61   0   0.95  0.66  -16.6
0234+285   0.284   0.298   -22.7   0.255  1.000    0.0  1  1998.61   4   0.95  0.66  -16.6
0234+285   0.037   1.395   -15.0   1.021  1.000    0.0  1  1998.61   3   0.95  0.66  -16.6
0234+285   0.185   3.426   -12.6   1.415  1.000    0.0  1  1998.61   2   0.95  0.66  -16.6
0234+285   0.157   5.597   -11.0   2.997  1.000    0.0  1  1998.61   1   0.95  0.66  -16.6
0234+285   0.698   0.090   154.0   0.067  1.000    0.0  1  1998.75   0   1.05  0.70  -14.8
0234+285   0.311   0.237   -25.6   0.193  1.000    0.0  1  1998.75   4   1.05  0.70  -14.8
0234+285   0.053   0.856   -14.0   0.714  1.000    0.0  1  1998.75   3   1.05  0.70  -14.8
0234+285   0.182   3.434   -13.0   1.523  1.000    0.0  1  1998.75   2   1.05  0.70  -14.8
0234+285   0.156   5.712   -10.1   3.061  1.000    0.0  1  1998.75   1   1.05  0.70  -14.8
0234+285   0.983   0.065   157.3   0.140  1.000    0.0  1  1998.97   0   1.10  0.88    5.5
0234+285   0.256   0.363   -20.0   0.269  1.000    0.0  1  1998.97   4   1.10  0.88    5.5
0234+285   0.200   3.419   -12.1   1.547  1.000    0.0  1  1998.97   2   1.10  0.88    5.5
0234+285   0.146   5.654   -11.3   2.813  1.000    0.0  1  1998.97   1   1.10  0.88    5.5
0234+285   0.932   0.051   156.2   0.128  1.000    0.0  1  1999.18   0   1.06  0.62  -18.8
0234+285   0.215   0.396   -24.6   0.287  1.000    0.0  1  1999.18   4   1.06  0.62  -18.8
0234+285   0.130   3.362   -11.5   1.576  1.000    0.0  1  1999.18   2   1.06  0.62  -18.8
0234+285   0.167   5.089   -11.7   2.756  1.000    0.0  1  1999.18   1   1.06  0.62  -18.8
0234+285   1.180   0.062   155.1   0.129  1.000    0.0  1  1999.29   0   1.21  0.70   -4.8
0234+285   0.305   0.347   -29.6   0.261  1.000    0.0  1  1999.29   4   1.21  0.70   -4.8
0234+285   0.180   3.561   -15.3   1.609  1.000    0.0  1  1999.29   2   1.21  0.70   -4.8
0234+285   0.149   6.143    -8.1   3.127  1.000    0.0  1  1999.29   1   1.21  0.70   -4.8
0234+285   1.262   0.037   146.3   0.153  1.000    0.0  1  1999.36   0   0.95  0.71   -6.3
0234+285   0.253   0.426   -28.0   0.293  1.000    0.0  1  1999.36   4   0.95  0.71   -6.3
0234+285   0.248   3.680   -12.9   2.036  1.000    0.0  1  1999.36   2   0.95  0.71   -6.3
0234+285   0.128   6.469   -10.8   3.097  1.000    0.0  1  1999.36   1   0.95  0.71   -6.3
0234+285   1.306   0.049   148.3   0.096  1.000    0.0  1  1999.47   0   1.30  1.00   -6.1
0234+285   0.249   0.390   -32.9   0.259  1.000    0.0  1  1999.47   4   1.30  1.00   -6.1
0234+285   0.208   3.666   -13.7   1.830  1.000    0.0  1  1999.47   2   1.30  1.00   -6.1
0234+285   0.127   6.309    -8.9   2.848  1.000    0.0  1  1999.47   1   1.30  1.00   -6.1
0234+285   1.293   0.052   152.6   0.149  1.000    0.0  1  1999.59   0   1.19  0.57  -12.9
0234+285   0.252   0.323   -28.8   0.209  1.000    0.0  1  1999.59   4   1.19  0.57  -12.9
0234+285   0.059   0.974   -17.0   0.806  1.000    0.0  1  1999.59   3   1.19  0.57  -12.9
0234+285   0.191   3.765   -12.7   1.727  1.000    0.0  1  1999.59   2   1.19  0.57  -12.9
0234+285   0.119   6.281    -8.8   2.894  1.000    0.0  1  1999.59   1   1.19  0.57  -12.9
0234+285   1.268   0.027   146.8   0.172  1.000    0.0  1  1999.97   0   1.10  0.67   -8.2
0234+285   0.176   0.484   -28.8   0.274  1.000    0.0  1  1999.97   4   1.10  0.67   -8.2
0234+285   0.175   3.902   -13.5   1.921  1.000    0.0  1  1999.97   2   1.10  0.67   -8.2
0234+285   0.107   6.545    -8.0   3.102  1.000    0.0  1  1999.97   1   1.10  0.67   -8.2
0234+285   1.627   0.015   140.1   0.171  1.000    0.0  1  2000.08   0   1.15  0.63  -11.0
0234+285   0.156   0.511   -31.2   0.204  1.000    0.0  1  2000.08   4   1.15  0.63  -11.0
0234+285   0.189   3.860   -12.3   2.046  1.000    0.0  1  2000.08   2   1.15  0.63  -11.0
0234+285   0.114   6.609    -9.7   2.829  1.000    0.0  1  2000.08   1   1.15  0.63  -11.0
0234+285   1.705   0.020   135.9   0.172  1.000    0.0  1  2000.20   0   0.83  0.53    3.0
0234+285   0.213   0.361   -35.5   0.162  1.000    0.0  1  2000.20   4   0.83  0.53    3.0
0234+285   0.046   0.997   -20.3   0.613  1.000    0.0  1  2000.20   3   0.83  0.53    3.0
0234+285   0.206   4.042   -12.6   1.992  1.000    0.0  1  2000.20   2   0.83  0.53    3.0
0234+285   0.114   6.583    -9.1   3.321  1.000    0.0  1  2000.20   1   0.83  0.53    3.0
0234+285   1.749   0.019   148.9   0.191  1.000    0.0  1  2000.39   0   1.09  0.57    6.5
0234+285   0.225   0.456   -28.8   0.281  1.000    0.0  1  2000.39   4   1.09  0.57    6.5
0234+285   0.186   4.153   -14.5   2.070  1.000    0.0  1  2000.39   2   1.09  0.57    6.5
0234+285   0.105   7.478    -7.8   2.939  1.000    0.0  1  2000.39   1   1.09  0.57    6.5
0234+285   1.922   0.017   139.2   0.166  1.000    0.0  1  2000.51   0   1.13  0.69   -0.1
0234+285   0.154   0.463   -34.4   0.157  1.000    0.0  1  2000.51   4   1.13  0.69   -0.1
0234+285   0.190   4.009   -11.7   2.060  1.000    0.0  1  2000.51   2   1.13  0.69   -0.1
0234+285   0.099   6.767    -9.4   2.893  1.000    0.0  1  2000.51   1   1.13  0.69   -0.1
0234+285   2.206   0.005   154.8   0.222  1.000    0.0  1  2000.81   0   1.05  0.62  -15.9
0234+285   0.105   0.611   -31.3   0.469  1.000    0.0  1  2000.81   4   1.05  0.62  -15.9
0234+285   0.175   4.338   -10.2   1.997  1.000    0.0  1  2000.81   2   1.05  0.62  -15.9
0234+285   0.086   6.872    -7.5   2.503  1.000    0.0  1  2000.81   1   1.05  0.62  -15.9
0234+285   1.907   0.009   145.1   0.220  1.000    0.0  1  2000.93   0   1.07  0.61   -1.6
0234+285   0.120   0.559   -30.2   0.214  1.000    0.0  1  2000.93   4   1.07  0.61   -1.6
0234+285   0.192   4.148   -11.4   2.157  1.000    0.0  1  2000.93   2   1.07  0.61   -1.6
0234+285   0.091   7.193    -8.5   3.215  1.000    0.0  1  2000.93   1   1.07  0.61   -1.6
0234+285   1.862   0.014   128.8   0.223  1.000    0.0  1  2001.08   0   1.06  0.67   -9.4
0234+285   0.129   0.406   -41.2   0.000  1.000    0.0  1  2001.08   4   1.06  0.67   -9.4
0234+285   0.023   1.302   -16.1   0.629  1.000    0.0  1  2001.08   3   1.06  0.67   -9.4
0234+285   0.213   4.622   -11.1   2.568  1.000    0.0  1  2001.08   2   1.06  0.67   -9.4
0234+285   0.030   8.367   -12.1   1.243  1.000    0.0  1  2001.08  99   1.06  0.67   -9.4
0234+285   2.160   0.006   110.1   0.259  0.669  -78.0  1  2001.19   0   0.94  0.56   12.3
0234+285   0.096   0.386   -36.7   0.000  1.000    0.0  1  2001.19   4   0.94  0.56   12.3
0234+285   0.039   1.129   -15.9   0.477  1.000    0.0  1  2001.19   3   0.94  0.56   12.3
0234+285   0.197   4.479   -10.6   2.055  1.000    0.0  1  2001.19   2   0.94  0.56   12.3
0234+285   0.050   7.546    -6.9   1.535  1.000    0.0  1  2001.19   1   0.94  0.56   12.3
0234+285   2.061   0.006   110.4   0.288  0.580  -63.9  1  2001.27   0   1.04  0.65   -5.9
0234+285   0.074   0.710   -23.2   0.397  1.000    0.0  1  2001.27  99   1.04  0.65   -5.9
0234+285   0.188   4.235   -10.7   2.212  1.000    0.0  1  2001.27   2   1.04  0.65   -5.9
0234+285   0.093   7.419    -8.3   3.252  1.000    0.0  1  2001.27   1   1.04  0.65   -5.9
0234+285   2.296   0.025   140.3   0.244  1.000    0.0  1  2001.35   0   1.15  0.57   -4.5
0234+285   0.185   0.421   -35.3   0.000  1.000    0.0  1  2001.35   4   1.15  0.57   -4.5
0234+285   0.274   4.715   -10.5   2.805  1.000    0.0  1  2001.35   2   1.15  0.57   -4.5
0234+285   2.239   0.013   129.4   0.248  1.000    0.0  1  2001.51   0   1.06  0.62   -6.3
0234+285   0.104   0.588   -27.2   0.000  1.000    0.0  1  2001.51   4   1.06  0.62   -6.3
0234+285   0.260   4.554   -10.8   2.590  1.000    0.0  1  2001.51   2   1.06  0.62   -6.3
0234+285   2.409   0.007    86.6   0.266  0.623  -66.0  1  2001.83   0   1.14  0.57   -7.5
0234+285   0.274   4.522    -9.9   2.929  1.000    0.0  1  2001.83   2   1.14  0.57   -7.5
0234+285   3.143   0.004   123.6   0.165  1.000    0.0  1  2002.04   0   1.33  0.63   -3.3
0234+285   0.088   0.902   -12.5   0.000  1.000    0.0  1  2002.04  99   1.33  0.63   -3.3
0234+285   0.213   4.673    -8.8   2.077  1.000    0.0  1  2002.04   2   1.33  0.63   -3.3
0234+285   3.341   0.001    86.3   0.311  0.748  -27.6  1  2002.18   0   1.21  0.59   -8.6
0234+285   0.240   4.700   -10.9   2.715  1.000    0.0  1  2002.18   2   1.21  0.59   -8.6
0234+285   3.260   0.009   143.5   0.252  1.000    0.0  1  2002.35   0   1.10  0.64    7.9
0234+285   0.079   0.854   -17.4   0.000  1.000    0.0  1  2002.35  99   1.10  0.64    7.9
0234+285   0.233   4.898   -10.5   2.851  1.000    0.0  1  2002.35   2   1.10  0.64    7.9
0234+285   3.469   0.004   128.9   0.270  1.000    0.0  1  2002.56   0   1.16  0.70   -1.7
0234+285   0.053   0.823   -20.1   0.000  1.000    0.0  1  2002.56  99   1.16  0.70   -1.7
0234+285   0.214   4.805   -10.3   2.901  1.000    0.0  1  2002.56   2   1.16  0.70   -1.7
0234+285   1.562   0.121   133.9   0.296  1.000    0.0  1  2002.73   0   1.14  0.72    5.0
0234+285   1.582   0.090   -39.9   0.062  1.000    0.0  1  2002.73   5   1.14  0.72    5.0
0234+285   0.213   4.893   -10.1   3.617  1.000    0.0  1  2002.73   2   1.14  0.72    5.0
0234+285   2.934   0.068   142.7   0.286  1.000    0.0  1  2002.95   0   1.07  0.56  -10.8
0234+285   0.626   0.275   -24.9   0.000  1.000    0.0  1  2002.95   5   1.07  0.56  -10.8
0234+285   0.278   4.400    -9.0   3.915  1.000    0.0  1  2002.95   2   1.07  0.56  -10.8
0234+285   2.665   0.062   140.1   0.307  1.000    0.0  1  2003.19   0   1.34  0.67    8.3
0234+285   0.587   0.269   -23.3   0.000  1.000    0.0  1  2003.19   5   1.34  0.67    8.3
0234+285   0.161   4.850    -9.1   2.514  1.000    0.0  1  2003.19   2   1.34  0.67    8.3
0234+285   1.860   0.103   143.3   0.346  1.000    0.0  1  2003.47   0   1.40  0.70   -3.5
0234+285   0.835   0.192   -26.1   0.086  1.000    0.0  1  2003.47   5   1.40  0.70   -3.5
0234+285   0.200   4.874    -9.1   2.949  1.000    0.0  1  2003.47   2   1.40  0.70   -3.5
0234+285   2.081   0.092   155.3   0.358  1.000    0.0  1  2003.52   0   1.43  0.72   -9.6
0234+285   0.681   0.261   -22.1   0.179  1.000    0.0  1  2003.52   5   1.43  0.72   -9.6
0234+285   0.200   4.839    -8.9   3.031  1.000    0.0  1  2003.52   2   1.43  0.72   -9.6
0234+285   1.742   0.104   146.7   0.319  1.000    0.0  1  2003.71   0   1.03  0.60   -3.5
0234+285   0.684   0.259   -24.9   0.189  1.000    0.0  1  2003.71   5   1.03  0.60   -3.5
0234+285   0.178   5.110    -9.4   2.962  1.000    0.0  1  2003.71   2   1.03  0.60   -3.5
0234+285   1.920   0.097   145.4   0.276  1.000    0.0  1  2003.96   0   1.06  0.66    0.5
0234+285   0.718   0.315   -28.1   0.145  1.000    0.0  1  2003.96   5   1.06  0.66    0.5
0234+285   0.179   4.794    -8.0   2.827  1.000    0.0  1  2003.96   2   1.06  0.66    0.5
0235+164   0.730   0.011   -70.1   0.448  0.772  -23.9  1  1999.36   0   1.47  0.65  -16.0
0235+164   1.018   0.004   -74.8   0.377  0.672  -30.1  1  1999.47   0   1.68  0.76    3.0
0235+164   1.361   0.004   135.0   0.357  0.496  -24.3  1  1999.59   0   1.36  0.93   11.1
0235+164   1.305   0.001    -9.3   0.251  0.821  -10.2  1  1999.97   0   1.23  0.58    4.2
0235+164   0.878   0.000   156.2   0.293  0.000  -13.8  1  2000.08   0   1.18  0.61    2.3
0235+164   0.878   0.002   -48.4   0.265  0.835   80.6  1  2000.20   0   1.21  0.76   15.5
0235+164   0.640   0.003  -108.8   0.336  0.720   -9.9  1  2000.39   0   1.57  0.48  -10.8
0235+164   0.657   0.002  -103.4   0.401  0.605  -17.4  1  2000.51   0   0.89  0.54   -8.8
0235+164   1.125   0.003   -77.9   0.320  0.551  -37.6  1  2000.81   0   1.73  1.05  -36.4
0235+164   0.985   0.002    12.6   0.378  0.458   -7.3  1  2000.93   0   1.54  0.73   -7.0
0235+164   0.852   0.000   -99.5   0.187  0.479   -9.8  1  2001.08   0   1.16  0.74    0.0
0235+164   1.199   0.001    23.0   0.184  0.631   83.5  1  2001.19   0   0.88  0.48   12.5
0235+164   1.257   0.004   -51.7   0.175  0.996   42.8  1  2001.27   0   1.02  0.54    2.3
0235+164   1.263   0.005   -48.3   0.264  0.762  -25.0  1  2001.51   0   1.10  0.59   -7.8
0235+164   1.335   0.004   -33.4   0.210  0.676  -73.6  1  2001.83   0   1.52  0.62   -2.3
0235+164   1.301   0.004   -59.2   0.248  0.769  -22.9  1  2002.04   0   1.25  0.62   -5.8
0235+164   1.389   0.003   -33.8   0.260  0.767   -7.4  1  2002.18   0   1.59  0.58   -7.4
0235+164   1.602   0.003   -35.0   0.254  0.375  -87.7  1  2002.56   0   1.18  0.74    1.8
0235+164   1.313   0.001   -44.6   0.304  0.658  -83.2  1  2002.73   0   1.45  0.52   -6.8
0235+164   1.252   0.008   -63.0   0.328  0.902  -27.3  1  2002.95   0   1.19  0.62  -11.5
0235+164   1.528   0.004   -96.6   0.317  0.842   10.5  1  2003.19   0   1.44  0.68   -8.8
0235+164   1.206   0.007  -100.4   0.407  0.661    7.0  1  2003.47   0   1.72  0.61   -6.8
0235+164   1.340   0.005   -71.7   0.436  0.712   -2.1  1  2003.52   0   1.57  0.80   -6.0
0235+164   1.210   0.007   -85.0   0.414  0.717   -4.9  1  2003.71   0   1.39  0.61   -8.8
0235+164   1.286   0.007   -90.1   0.375  0.754  -13.0  1  2003.96   0   1.17  0.72  -14.7
0336-019   0.066   1.126  -143.4   0.000  1.000    0.0  1  1995.56  99   2.10  1.01    0.4
0336-019   1.005   0.126  -119.1   0.152  1.000    0.0  1  1995.56   0   2.10  1.01    0.4
0336-019   0.721   0.612    69.7   0.782  1.000    0.0  1  1995.56   4   2.10  1.01    0.4
0336-019   0.137   1.877    68.5   0.824  1.000    0.0  1  1995.56   3   2.10  1.01    0.4
0336-019   0.027   1.276  -147.0   0.021  1.000    0.0  1  1995.75  99   2.17  1.23  -11.1
0336-019   1.164   0.095  -109.1   0.005  1.000    0.0  1  1995.75   0   2.17  1.23  -11.1
0336-019   0.700   0.706    68.3   0.843  1.000    0.0  1  1995.75   4   2.17  1.23  -11.1
0336-019   0.132   1.804    58.3   1.479  1.000    0.0  1  1995.75   3   2.17  1.23  -11.1
0336-019   0.020   1.594  -147.2   0.000  1.000    0.0  1  1997.03  99   2.10  0.94   -1.0
0336-019   0.790   0.026  -108.9   0.179  1.000    0.0  1  1997.03   0   2.10  0.94   -1.0
0336-019   0.468   1.260    67.1   0.967  1.000    0.0  1  1997.03   4   2.10  0.94   -1.0
0336-019   0.014   2.382    55.1   0.505  1.000    0.0  1  1997.03   3   2.10  0.94   -1.0
0336-019   0.023   3.795    56.1   1.298  1.000    0.0  1  1997.03   2   2.10  0.94   -1.0
0336-019   0.018   0.688  -145.1   0.000  1.000    0.0  1  1997.08  99   1.78  0.70   -7.7
0336-019   0.903   0.009   -31.8   0.177  1.000    0.0  1  1997.08   0   1.78  0.70   -7.7
0336-019   0.471   1.260    69.0   0.935  1.000    0.0  1  1997.08   4   1.78  0.70   -7.7
0336-019   0.059   2.390    50.4   1.266  1.000    0.0  1  1997.08   3   1.78  0.70   -7.7
0336-019   0.011   3.735    62.3   0.309  1.000    0.0  1  1997.08   2   1.78  0.70   -7.7
0336-019   0.029   1.534  -145.8   0.000  1.000    0.0  1  1997.25  99   1.78  0.80    0.1
0336-019   1.229   0.018   -57.5   0.223  1.000    0.0  1  1997.25   0   1.78  0.80    0.1
0336-019   0.460   1.296    71.6   0.956  1.000    0.0  1  1997.25   4   1.78  0.80    0.1
0336-019   0.067   2.124    50.5   0.889  1.000    0.0  1  1997.25   3   1.78  0.80    0.1
0336-019   0.022   3.841    59.8   1.001  1.000    0.0  1  1997.25   2   1.78  0.80    0.1
0336-019   0.011   1.872  -145.3   0.007  1.000    0.0  1  1997.38  99   1.78  0.91    7.4
0336-019   1.401   0.016   -67.2   0.175  1.000    0.0  1  1997.38   0   1.78  0.91    7.4
0336-019   0.394   1.360    72.8   0.901  1.000    0.0  1  1997.38   4   1.78  0.91    7.4
0336-019   0.054   2.294    44.6   0.665  1.000    0.0  1  1997.38   3   1.78  0.91    7.4
0336-019   0.046   3.346    56.1   2.557  1.000    0.0  1  1997.38   2   1.78  0.91    7.4
0336-019   0.023   1.063  -156.8   0.000  1.000    0.0  1  1997.56  99   2.18  0.81   -5.2
0336-019   1.764   0.005   -85.0   0.136  1.000    0.0  1  1997.56   0   2.18  0.81   -5.2
0336-019   0.519   1.342    66.9   1.102  1.000    0.0  1  1997.56   4   2.18  0.81   -5.2
0336-019   0.019   3.195    48.9   0.246  1.000    0.0  1  1997.56   2   2.18  0.81   -5.2
0336-019   1.456   0.016   -80.1   0.000  1.000    0.0  1  1997.96   0   1.98  1.17   -5.4
0336-019   0.445   1.236    69.4   1.144  1.000    0.0  1  1997.96   4   1.98  1.17   -5.4
0336-019   0.030   3.216    45.2   0.943  1.000    0.0  1  1997.96   2   1.98  1.17   -5.4
0336-019   0.013   6.066    63.8   0.935  1.000    0.0  1  1997.96   1   1.98  1.17   -5.4
0336-019   0.039   0.668  -148.5   0.000  1.000    0.0  1  1998.11  99   2.09  0.76   -7.7
0336-019   1.333   0.009   -24.0   0.192  1.000    0.0  1  1998.11   0   2.09  0.76   -7.7
0336-019   0.388   1.439    69.5   1.123  1.000    0.0  1  1998.11   4   2.09  0.76   -7.7
0336-019   0.016   2.541    55.3   0.797  1.000    0.0  1  1998.11   3   2.09  0.76   -7.7
0336-019   0.022   3.746    58.1   0.748  1.000    0.0  1  1998.11   2   2.09  0.76   -7.7
0336-019   0.024   0.911  -147.9   0.000  1.000    0.0  1  1998.29  99   1.83  0.93    2.7
0336-019   1.453   0.010  -131.5   0.194  1.000    0.0  1  1998.29   0   1.83  0.93    2.7
0336-019   0.404   1.403    67.5   1.242  1.000    0.0  1  1998.29   4   1.83  0.93    2.7
0336-019   0.020   2.723    56.0   0.000  1.000    0.0  1  1998.29   3   1.83  0.93    2.7
0336-019   0.006   1.964  -106.4   0.000  1.000    0.0  1  1998.48  99   1.90  0.80    7.2
0336-019   1.687   0.012  -136.2   0.331  0.000   54.9  1  1998.48   0   1.90  0.80    7.2
0336-019   0.333   1.449    70.8   1.020  1.000    0.0  1  1998.48   4   1.90  0.80    7.2
0336-019   0.057   2.733    60.3   1.073  1.000    0.0  1  1998.48   3   1.90  0.80    7.2
0336-019   0.011   3.333    20.9   0.142  1.000    0.0  1  1998.48  99   1.90  0.80    7.2
0336-019   0.009   4.681    63.1   1.110  1.000    0.0  1  1998.48  99   1.90  0.80    7.2
0336-019   0.029   0.823  -153.6   0.000  1.000    0.0  1  1998.61  99   1.67  0.65   -2.3
0336-019   1.682   0.009   -13.5   0.240  1.000    0.0  1  1998.61   0   1.67  0.65   -2.3
0336-019   0.326   1.598    68.4   1.236  1.000    0.0  1  1998.61   4   1.67  0.65   -2.3
0336-019   1.645   0.017    10.1   0.277  1.000    0.0  1  1998.75   0   2.23  0.76   -9.3
0336-019   0.299   1.470    70.0   1.214  1.000    0.0  1  1998.75   4   2.23  0.76   -9.3
0336-019   0.025   2.948    42.2   0.000  1.000    0.0  1  1998.75   3   2.23  0.76   -9.3
0336-019   0.015   3.356    59.1   0.310  1.000    0.0  1  1998.75   2   2.23  0.76   -9.3
0336-019   1.896   0.002   -43.4   0.282  1.000    0.0  1  1998.97   0   1.79  0.81   -1.5
0336-019   0.163   1.322    87.0   0.885  1.000    0.0  1  1998.97   4   1.79  0.81   -1.5
0336-019   0.198   2.103    56.6   1.498  1.000    0.0  1  1998.97   3   1.79  0.81   -1.5
0336-019   1.461   0.009   -13.6   0.304  1.000    0.0  1  1999.18   0   1.84  0.68   -5.8
0336-019   0.245   1.465    71.9   1.326  1.000    0.0  1  1999.18   4   1.84  0.68   -5.8
0336-019   0.024   2.735    57.2   0.284  1.000    0.0  1  1999.18   3   1.84  0.68   -5.8
0336-019   1.818   0.002     1.1   0.352  0.649   40.6  1  1999.29   0   1.83  0.78   -2.7
0336-019   0.135   1.292    80.2   0.928  1.000    0.0  1  1999.29   4   1.83  0.78   -2.7
0336-019   0.136   2.136    60.5   1.415  1.000    0.0  1  1999.29   3   1.83  0.78   -2.7
0336-019   0.017   4.005    68.3   1.192  1.000    0.0  1  1999.29   2   1.83  0.78   -2.7
0336-019   0.575   0.041  -156.5   0.000  1.000    0.0  1  1999.36  99   1.95  0.90   -8.8
0336-019   1.200   0.022     3.2   0.389  1.000    0.0  1  1999.36   0   1.95  0.90   -8.8
0336-019   0.322   1.486    70.2   1.587  1.000    0.0  1  1999.36   4   1.95  0.90   -8.8
0336-019   0.039   3.830    49.1   1.540  1.000    0.0  1  1999.36   2   1.95  0.90   -8.8
0336-019   1.725   0.010   -97.9   0.340  1.000    0.0  1  1999.47   0   2.34  1.05   -4.9
0336-019   0.208   1.542    73.7   1.083  1.000    0.0  1  1999.47   4   2.34  1.05   -4.9
0336-019   0.050   3.059    60.6   1.837  1.000    0.0  1  1999.47   3   2.34  1.05   -4.9
0336-019   1.685   0.025   -69.7   0.417  1.000    0.0  1  1999.59   0   2.63  1.25    8.6
0336-019   0.179   1.699    71.9   0.928  1.000    0.0  1  1999.59   4   2.63  1.25    8.6
0336-019   0.026   3.822    64.5   0.000  1.000    0.0  1  1999.59   2   2.63  1.25    8.6
0336-019   0.340   0.329  -139.7   0.000  1.000    0.0  1  1999.97   0   1.85  0.68   -4.8
0336-019   0.881   0.113    44.2   0.316  1.000    0.0  1  1999.97   5   1.85  0.68   -4.8
0336-019   0.190   1.342    76.2   1.331  1.000    0.0  1  1999.97   4   1.85  0.68   -4.8
0336-019   0.071   2.961    60.0   1.370  1.000    0.0  1  1999.97   3   1.85  0.68   -4.8
0336-019   0.344   0.378  -149.1   0.000  1.000    0.0  1  2000.08   0   1.96  0.68   -7.6
0336-019   0.911   0.131    40.0   0.359  1.000    0.0  1  2000.08   5   1.96  0.68   -7.6
0336-019   0.142   1.313    83.8   1.220  1.000    0.0  1  2000.08   4   1.96  0.68   -7.6
0336-019   0.063   2.890    62.7   1.120  1.000    0.0  1  2000.08   3   1.96  0.68   -7.6
0336-019   0.011   6.117    57.7   0.521  1.000    0.0  1  2000.08   1   1.96  0.68   -7.6
0336-019   0.470   0.325  -141.7   0.000  1.000    0.0  1  2000.20   0   1.23  0.60    5.9
0336-019   0.894   0.164    45.1   0.334  1.000    0.0  1  2000.20   5   1.23  0.60    5.9
0336-019   0.267   1.595    70.1   1.666  1.000    0.0  1  2000.20   4   1.23  0.60    5.9
0336-019   0.020   3.127    65.5   0.610  1.000    0.0  1  2000.20   3   1.23  0.60    5.9
0336-019   0.434   0.290  -145.8   0.000  1.000    0.0  1  2000.39   0   1.39  0.56    1.2
0336-019   0.671   0.251    42.8   0.351  1.000    0.0  1  2000.39   5   1.39  0.56    1.2
0336-019   0.210   1.480    72.4   1.574  1.000    0.0  1  2000.39   4   1.39  0.56    1.2
0336-019   0.058   3.264    58.6   1.248  1.000    0.0  1  2000.39   3   1.39  0.56    1.2
0336-019   0.663   0.184  -140.8   0.216  1.000    0.0  1  2000.51   0   2.70  0.55   -6.9
0336-019   0.537   0.347    50.2   0.342  1.000    0.0  1  2000.51   5   2.70  0.55   -6.9
0336-019   0.183   1.695    74.6   1.738  1.000    0.0  1  2000.51   4   2.70  0.55   -6.9
0336-019   0.932   0.108  -159.8   0.092  1.000    0.0  1  2000.81   0   2.05  0.71    0.3
0336-019   0.526   0.579    41.4   0.362  1.000    0.0  1  2000.81   5   2.05  0.71    0.3
0336-019   0.091   1.500    77.4   0.277  1.000    0.0  1  2000.81   4   2.05  0.71    0.3
0336-019   0.032   3.185    61.2   0.000  1.000    0.0  1  2000.81   3   2.05  0.71    0.3
0336-019   0.028   5.281    62.7   0.748  1.000    0.0  1  2000.81   1   2.05  0.71    0.3
0336-019   0.702   0.106  -151.2   0.000  1.000    0.0  1  2000.93   0   2.15  0.77   -5.2
0336-019   0.281   0.238    71.8   1.129  1.000    0.0  1  2000.93   6   2.15  0.77   -5.2
0336-019   0.341   0.608    36.6   0.419  1.000    0.0  1  2000.93   5   2.15  0.77   -5.2
0336-019   0.058   1.653    76.5   0.507  1.000    0.0  1  2000.93   4   2.15  0.77   -5.2
0336-019   0.134   2.854    58.1   1.934  1.000    0.0  1  2000.93   3   2.15  0.77   -5.2
0336-019   0.948   0.017  -147.3   0.208  1.000    0.0  1  2001.08   0   1.44  0.56   -5.6
0336-019   0.349   0.738    41.4   0.445  1.000    0.0  1  2001.08   5   1.44  0.56   -5.6
0336-019   0.111   1.461    74.1   1.495  1.000    0.0  1  2001.08   4   1.44  0.56   -5.6
0336-019   0.041   3.476    61.0   0.644  1.000    0.0  1  2001.08   3   1.44  0.56   -5.6
0336-019   1.148   0.040  -115.1   0.184  1.000    0.0  1  2001.19   0   1.54  0.74   -8.0
0336-019   0.427   0.721    41.0   0.431  1.000    0.0  1  2001.19   5   1.54  0.74   -8.0
0336-019   0.097   1.480    73.0   1.121  1.000    0.0  1  2001.19   4   1.54  0.74   -8.0
0336-019   0.078   3.368    57.4   1.446  1.000    0.0  1  2001.19   3   1.54  0.74   -8.0
0336-019   0.947   0.031  -151.3   0.132  1.000    0.0  1  2001.27   0   1.77  0.67   -4.0
0336-019   0.405   0.765    42.0   0.502  1.000    0.0  1  2001.27   5   1.77  0.67   -4.0
0336-019   0.078   1.633    76.9   0.689  1.000    0.0  1  2001.27   4   1.77  0.67   -4.0
0336-019   0.126   3.049    58.8   1.890  1.000    0.0  1  2001.27   3   1.77  0.67   -4.0
0336-019   1.308   0.039  -157.5   0.270  1.000    0.0  1  2001.35   0   2.47  0.84   -7.4
0336-019   0.443   0.961    49.5   0.803  1.000    0.0  1  2001.35   5   2.47  0.84   -7.4
0336-019   0.037   5.315    71.3   0.330  1.000    0.0  1  2001.35   1   2.47  0.84   -7.4
0336-019   1.301   0.022  -156.6   0.133  1.000    0.0  1  2001.51   0   1.80  0.71   -3.0
0336-019   0.387   0.852    42.4   0.564  1.000    0.0  1  2001.51   5   1.80  0.71   -3.0
0336-019   0.073   1.659    76.5   0.584  1.000    0.0  1  2001.51   4   1.80  0.71   -3.0
0336-019   0.135   3.126    57.8   2.066  1.000    0.0  1  2001.51   3   1.80  0.71   -3.0
0336-019   1.372   0.011  -174.3   0.089  1.000    0.0  1  2001.83   0   1.55  0.60    2.0
0336-019   0.204   0.864    36.8   0.352  1.000    0.0  1  2001.83   5   1.55  0.60    2.0
0336-019   0.238   1.477    62.9   1.256  1.000    0.0  1  2001.83   4   1.55  0.60    2.0
0336-019   0.085   3.647    59.2   0.947  1.000    0.0  1  2001.83   3   1.55  0.60    2.0
0336-019   1.549   0.012  -131.6   0.160  1.000    0.0  1  2002.04   0   1.95  0.73   -3.4
0336-019   0.351   0.957    44.4   0.741  1.000    0.0  1  2002.04   5   1.95  0.73   -3.4
0336-019   0.069   1.681    78.7   0.488  1.000    0.0  1  2002.04   4   1.95  0.73   -3.4
0336-019   0.155   3.065    56.3   2.023  1.000    0.0  1  2002.04   3   1.95  0.73   -3.4
0336-019   1.705   0.010  -165.2   0.173  1.000    0.0  1  2002.18   0   2.22  0.64   -3.5
0336-019   0.325   0.974    43.4   0.760  1.000    0.0  1  2002.18   5   2.22  0.64   -3.5
0336-019   0.067   1.614    76.3   0.527  1.000    0.0  1  2002.18   4   2.22  0.64   -3.5
0336-019   0.133   3.084    58.7   1.856  1.000    0.0  1  2002.18   3   2.22  0.64   -3.5
0336-019   0.904   0.119  -126.7   0.090  1.000    0.0  1  2002.35   0   1.80  0.95   -1.5
0336-019   1.028   0.067    59.5   0.000  1.000    0.0  1  2002.35   6   1.80  0.95   -1.5
0336-019   0.440   0.969    48.7   1.304  1.000    0.0  1  2002.35   5   1.80  0.95   -1.5
0336-019   0.130   3.137    58.2   1.804  1.000    0.0  1  2002.35   3   1.80  0.95   -1.5
0336-019   1.095   0.106  -130.4   0.061  1.000    0.0  1  2002.56   0   1.84  0.83   -0.3
0336-019   1.145   0.083    55.3   0.109  1.000    0.0  1  2002.56   6   1.84  0.83   -0.3
0336-019   0.409   1.094    51.4   1.303  1.000    0.0  1  2002.56   5   1.84  0.83   -0.3
0336-019   0.082   3.278    59.6   1.362  1.000    0.0  1  2002.56   3   1.84  0.83   -0.3
0336-019   0.012   6.150    57.7   0.323  1.000    0.0  1  2002.56   1   1.84  0.83   -0.3
0336-019   2.277   0.006  -175.5   0.215  1.000    0.0  1  2002.73   0   1.41  0.69   -2.3
0336-019   0.401   1.119    49.8   1.290  1.000    0.0  1  2002.73   5   1.41  0.69   -2.3
0336-019   0.100   3.379    57.2   1.492  1.000    0.0  1  2002.73   3   1.41  0.69   -2.3
0336-019   1.673   0.100  -151.8   0.184  1.000    0.0  1  2002.95   0   1.69  0.71   -4.1
0336-019   0.944   0.202    25.3   0.233  1.000    0.0  1  2002.95   6   1.69  0.71   -4.1
0336-019   0.266   0.973    78.5   2.046  1.000    0.0  1  2002.95   5   1.69  0.71   -4.1
0336-019   0.063   2.505    43.2   0.414  1.000    0.0  1  2002.95  99   1.69  0.71   -4.1
0336-019   0.040   6.228    58.8   0.442  1.000    0.0  1  2002.95   1   1.69  0.71   -4.1
0336-019   2.344   0.012   172.5   0.342  1.000    0.0  1  2003.19   0   2.36  0.52   -1.9
0336-019   0.212   0.991    41.3   1.047  1.000    0.0  1  2003.19  99   2.36  0.52   -1.9
0336-019   0.085   1.661    61.9   0.268  1.000    0.0  1  2003.19  99   2.36  0.52   -1.9
0336-019   0.078   3.314    61.5   1.611  1.000    0.0  1  2003.19   3   2.36  0.52   -1.9
0336-019   2.020   0.037  -138.6   0.317  1.000    0.0  1  2003.35   0   1.54  0.72   -6.5
0336-019   0.333   0.452    33.0   0.489  1.000    0.0  1  2003.35   6   1.54  0.72   -6.5
0336-019   0.195   1.451    65.5   0.768  1.000    0.0  1  2003.35   5   1.54  0.72   -6.5
0336-019   0.124   3.017    52.9   2.115  1.000    0.0  1  2003.35   3   1.54  0.72   -6.5
0336-019   1.540   0.103  -143.1   0.295  1.000    0.0  1  2003.47   0   1.63  0.80   -3.3
0336-019   0.537   0.325    39.3   0.231  1.000    0.0  1  2003.47   6   1.63  0.80   -3.3
0336-019   0.292   1.375    58.4   1.146  1.000    0.0  1  2003.47   5   1.63  0.80   -3.3
0336-019   0.071   3.387    58.5   1.494  1.000    0.0  1  2003.47   3   1.63  0.80   -3.3
0336-019   2.210   0.034  -163.7   0.365  1.000    0.0  1  2003.52   0   2.01  1.00   -2.9
0336-019   0.143   2.316    63.8   1.166  1.000    0.0  1  2003.52   4   2.01  1.00   -2.9
0336-019   1.051   0.168  -139.5   0.302  1.000    0.0  1  2003.71   0   1.97  0.69   -1.1
0336-019   0.896   0.251    39.5   0.418  1.000    0.0  1  2003.71   6   1.97  0.69   -1.1
0336-019   0.278   1.434    58.1   1.223  1.000    0.0  1  2003.71   5   1.97  0.69   -1.1
0336-019   0.071   3.368    54.9   1.406  1.000    0.0  1  2003.71   3   1.97  0.69   -1.1
0336-019   1.038   0.163  -124.7   0.170  1.000    0.0  1  2003.96   0   1.25  0.90    3.8
0336-019   0.933   0.310    51.9   0.508  1.000    0.0  1  2003.96   6   1.25  0.90    3.8
0336-019   0.288   1.332    49.6   1.127  1.000    0.0  1  2003.96   5   1.25  0.90    3.8
0336-019   0.060   4.022    61.3   1.262  1.000    0.0  1  2003.96  99   1.25  0.90    3.8
0402-362   1.655   0.077  -157.9   0.004  1.000    0.0  1  1997.08   0   2.72  0.81    2.4
0402-362   0.274   0.619    22.3   0.191  1.000    0.0  1  1997.08   2   2.72  0.81    2.4
0402-362   0.039   2.223    43.8   0.000  1.000    0.0  1  1997.08   1   2.72  0.81    2.4
0402-362   1.438   0.125  -159.5   0.000  1.000    0.0  1  1997.25   0   2.43  0.78   -6.2
0402-362   0.725   0.292    23.3   0.248  1.000    0.0  1  1997.25   2   2.43  0.78   -6.2
0402-362   0.058   2.355    27.1   1.050  1.000    0.0  1  1997.25   1   2.43  0.78   -6.2
0402-362   1.001   0.152  -155.8   0.000  1.000    0.0  1  1997.38   0   2.87  0.82   -3.8
0402-362   0.700   0.239    26.1   0.178  1.000    0.0  1  1997.38   2   2.87  0.82   -3.8
0402-362   0.056   1.691    31.0   0.863  1.000    0.0  1  1997.38   1   2.87  0.82   -3.8
0402-362   1.302   0.141  -176.9   0.696  1.000    0.0  1  1997.56   0   5.56  0.97   -4.3
0402-362   0.104  10.690     8.9   2.337  1.000    0.0  1  1997.56  99   5.56  0.97   -4.3
0402-362   1.780   0.004    92.5   0.437  1.000    0.0  1  1997.69   0   3.08  0.83  -14.7
0402-362   0.053   3.700     3.8   0.000  1.000    0.0  1  1997.69  99   3.08  0.83  -14.7
0402-362   1.166   0.068  -157.5   0.000  1.000    0.0  1  1997.96   0   2.86  0.91   -8.9
0402-362   0.243   0.681    24.9   0.055  1.000    0.0  1  1997.96   2   2.86  0.91   -8.9
0402-362   0.990   0.169  -155.7   0.000  1.000    0.0  1  1998.29   0   2.21  0.68    0.5
0402-362   0.512   0.373    26.0   0.150  1.000    0.0  1  1998.29   2   2.21  0.68    0.5
0402-362   0.024   2.442    37.1   0.000  1.000    0.0  1  1998.29   1   2.21  0.68    0.5
0402-362   1.112   0.146  -159.4   0.110  1.000    0.0  1  1998.48   0   2.55  0.79  -16.2
0402-362   0.502   0.451    21.4   0.210  1.000    0.0  1  1998.48   2   2.55  0.79  -16.2
0402-362   0.033   2.639    31.4   0.099  1.000    0.0  1  1998.48   1   2.55  0.79  -16.2
0402-362   1.460   0.013  -170.0   0.280  1.000    0.0  1  1998.61   0   7.74  0.82    7.5
0402-362   1.087   0.095  -162.1   0.156  1.000    0.0  1  1998.75   0   2.71  0.91    2.6
0402-362   0.240   0.741    21.7   0.507  1.000    0.0  1  1998.75   2   2.71  0.91    2.6
0402-362   0.011   1.908  -155.6   0.000  1.000    0.0  1  1998.97  99   2.40  0.79   -2.9
0402-362   0.807   0.220  -162.1   0.101  1.000    0.0  1  1998.97   0   2.40  0.79   -2.9
0402-362   0.616   0.319    18.6   0.294  1.000    0.0  1  1998.97   2   2.40  0.79   -2.9
0402-362   0.059   2.736    25.4   1.215  1.000    0.0  1  1998.97   1   2.40  0.79   -2.9
0402-362   0.693   0.153  -167.3   0.144  1.000    0.0  1  1999.18   0   2.17  0.72   -5.2
0402-362   0.389   0.468    17.6   0.448  1.000    0.0  1  1999.18   2   2.17  0.72   -5.2
0402-362   0.784   0.174  -162.9   0.118  1.000    0.0  1  1999.29   0   2.50  0.85    0.5
0402-362   0.435   0.452    17.1   0.438  1.000    0.0  1  1999.29   2   2.50  0.85    0.5
0402-362   0.767   0.120  -162.0   0.179  1.000    0.0  1  1999.36   0   2.67  0.82   -4.6
0402-362   0.450   0.433    17.9   0.594  1.000    0.0  1  1999.36   2   2.67  0.82   -4.6
0402-362   1.020   0.017   173.3   0.741  0.304   15.0  1  1999.47   0   4.23  0.87  -13.0
0402-362   0.106   5.846    17.2   1.532  1.000    0.0  1  1999.47  99   4.23  0.87  -13.0
0402-362   0.965   0.002  -137.7   0.810  0.333   10.2  1  1999.59   0   2.45  0.93    8.4
0402-362   0.310   0.305  -163.0   0.172  1.000    0.0  1  1999.97   0   2.62  0.83   -4.6
0402-362   0.371   0.292    19.4   0.393  1.000    0.0  1  1999.97   2   2.62  0.83   -4.6
0402-362   0.050   2.933    21.4   2.327  1.000    0.0  1  1999.97   1   2.62  0.83   -4.6
0402-362   0.327   0.304  -161.0   0.000  1.000    0.0  1  2000.08   0   3.24  0.78  -17.8
0402-362   0.344   0.331    17.5   0.268  1.000    0.0  1  2000.08   2   3.24  0.78  -17.8
0402-362   0.015   5.766    15.9   0.299  1.000    0.0  1  2000.08  99   3.24  0.78  -17.8
0402-362   0.649   0.069  -164.9   0.304  1.000    0.0  1  2000.20   0   3.28  0.90   -4.4
0402-362   0.109   0.883    15.7   0.571  1.000    0.0  1  2000.20   2   3.28  0.90   -4.4
0402-362   0.017   3.502    23.8   0.000  1.000    0.0  1  2000.20   1   3.28  0.90   -4.4
0402-362   0.502   0.171  -168.7   0.191  1.000    0.0  1  2000.39   0   3.43  0.75  -20.7
0402-362   0.323   0.532    15.9   0.654  1.000    0.0  1  2000.39   2   3.43  0.75  -20.7
0402-362   0.417   0.146  -163.9   0.188  1.000    0.0  1  2000.51   0   2.56  0.92   -9.8
0402-362   0.257   0.399    18.5   0.563  1.000    0.0  1  2000.51   2   2.56  0.92   -9.8
0402-362   0.273   0.627  -171.1   0.000  1.000    0.0  1  2000.81   0   4.55  1.15   -5.7
0402-362   0.417   0.271    14.0   0.305  1.000    0.0  1  2000.81   2   4.55  1.15   -5.7
0402-362   0.062   2.282    32.9   2.235  1.000    0.0  1  2000.81   1   4.55  1.15   -5.7
0402-362   0.472   0.122  -166.6   0.136  1.000    0.0  1  2000.93   0   2.73  0.89    0.9
0402-362   0.171   0.774    17.4   0.673  1.000    0.0  1  2000.93   2   2.73  0.89    0.9
0402-362   0.514   0.010   -41.4   0.763  0.302   11.0  1  2001.08   0   1.99  0.87   -1.5
0402-362   0.551   0.097  -165.3   0.080  1.000    0.0  1  2001.19   0   3.06  0.93   -9.9
0402-362   0.172   0.768    19.9   0.329  1.000    0.0  1  2001.19   2   3.06  0.93   -9.9
0402-362   0.503   0.095  -161.1   0.126  1.000    0.0  1  2001.27   0   3.06  0.93   -9.9
0402-362   0.175   0.717    19.6   0.540  1.000    0.0  1  2001.27   2   3.06  0.93   -9.9
0402-362   0.538   0.151  -167.6   0.249  1.000    0.0  1  2001.35   0   3.50  0.92  -14.0
0402-362   0.306   0.456    12.2   0.546  1.000    0.0  1  2001.35   2   3.50  0.92  -14.0
0402-362   0.548   0.158  -161.3   0.118  1.000    0.0  1  2001.51   0   2.70  0.88   -0.5
0402-362   0.192   0.536    19.0   0.302  1.000    0.0  1  2001.51   2   2.70  0.88   -0.5
0402-362   0.052   2.565    20.6   1.229  1.000    0.0  1  2001.51   1   2.70  0.88   -0.5
0402-362   0.709   0.060  -159.2   0.000  1.000    0.0  1  2001.83   0   2.25  0.70  -15.6
0402-362   0.182   0.677    16.3   0.307  1.000    0.0  1  2001.83   2   2.25  0.70  -15.6
0402-362   0.032   2.921    30.7   0.896  1.000    0.0  1  2001.83   1   2.25  0.70  -15.6
0402-362   0.957   0.011   -58.6   0.117  1.000    0.0  1  2002.04   0   2.26  0.81    0.2
0402-362   0.134   1.171    22.9   0.570  1.000    0.0  1  2002.04   2   2.26  0.81    0.2
0402-362   1.030   0.055  -166.1   0.163  1.000    0.0  1  2002.18   0   5.00  1.00   -3.9
0402-362   0.120   1.499    15.2   0.558  1.000    0.0  1  2002.18   2   5.00  1.00   -3.9
0402-362   1.222   0.071  -165.4   0.097  1.000    0.0  1  2002.35   0   5.28  1.07    1.4
0402-362   0.129   1.310    21.7   0.717  1.000    0.0  1  2002.35   2   5.28  1.07    1.4
0402-362   1.422   0.006  -137.7   0.201  1.000    0.0  1  2002.73   0   1.25  0.80   -3.2
0402-362   0.163   0.977    14.7   1.207  1.000    0.0  1  2002.73   2   1.25  0.80   -3.2
0402-362   2.054   0.002   178.4   0.495  0.433   14.4  1  2002.95   0   1.33  0.87   21.6
0402-362   1.989   0.020  -148.5   0.208  1.000    0.0  1  2003.19   0   1.27  0.80   17.9
0402-362   0.214   0.293    23.1   0.285  1.000    0.0  1  2003.19  99   1.27  0.80   17.9
0402-362   1.581   0.083  -159.4   0.098  1.000    0.0  1  2003.35   0   1.18  0.78    5.5
0402-362   0.608   0.288    19.0   0.196  1.000    0.0  1  2003.35  99   1.18  0.78    5.5
0402-362   1.914   0.005   -62.1   0.390  0.256   13.6  1  2003.47   0   1.51  1.05    0.4
0402-362   0.039   1.212    31.2   0.000  1.000    0.0  1  2003.47   2   1.51  1.05    0.4
0402-362   0.017   5.001    25.8   0.838  1.000    0.0  1  2003.47  99   1.51  1.05    0.4
0402-362   2.259   0.007  -175.2   0.136  1.000    0.0  1  2003.71   0   2.54  0.80   -5.2
0402-362   0.117   1.046    19.8   0.557  1.000    0.0  1  2003.71   2   2.54  0.80   -5.2
0402-362   2.663   0.010     7.6   0.419  0.324    7.7  1  2003.96   0   1.43  0.93   31.2
0430+052   0.796   0.410    55.5   0.442  1.000    0.0  1  1994.52   0   2.25  1.04    7.7
0430+052   0.843   0.362  -117.5   0.574  1.000    0.0  1  1994.52  99   2.25  1.04    7.7
0430+052   0.125   2.235  -103.9   1.577  1.000    0.0  1  1994.52  99   2.25  1.04    7.7
0430+052   0.163   4.859  -101.3   1.462  1.000    0.0  1  1994.52  99   2.25  1.04    7.7
0430+052   0.225   9.071  -105.1   2.518  1.000    0.0  1  1994.52  99   2.25  1.04    7.7
0430+052   0.095  12.240  -105.4   2.972  1.000    0.0  1  1994.52  99   2.25  1.04    7.7
0430+052   0.025   1.195    50.4   0.000  1.000    0.0  1  1997.08  99   1.80  0.76   -5.8
0430+052   0.586   0.496    52.8   0.246  1.000    0.0  1  1997.08   0   1.80  0.76   -5.8
0430+052   0.786   0.093  -107.4   0.225  1.000    0.0  1  1997.08   2   1.80  0.76   -5.8
0430+052   0.197   1.042  -116.5   0.572  1.000    0.0  1  1997.08  99   1.80  0.76   -5.8
0430+052   0.149   1.821  -114.4   0.682  1.000    0.0  1  1997.08  99   1.80  0.76   -5.8
0430+052   0.400   3.249  -107.7   0.820  1.000    0.0  1  1997.08   1   1.80  0.76   -5.8
0430+052   0.202   4.266  -103.6   0.741  1.000    0.0  1  1997.08  99   1.80  0.76   -5.8
0430+052   0.068   5.876  -105.8   1.037  1.000    0.0  1  1997.08  99   1.80  0.76   -5.8
0430+052   0.609   0.769    56.1   0.339  1.000    0.0  1  1997.25   0   1.69  0.71   -6.1
0430+052   1.079   0.008   -12.8   0.382  1.000    0.0  1  1997.25   2   1.69  0.71   -6.1
0430+052   0.248   1.384  -116.9   0.651  1.000    0.0  1  1997.25  99   1.69  0.71   -6.1
0430+052   0.106   2.390  -116.9   0.682  1.000    0.0  1  1997.25  99   1.69  0.71   -6.1
0430+052   0.279   3.365  -106.0   0.674  1.000    0.0  1  1997.25   1   1.69  0.71   -6.1
0430+052   0.151   4.352  -101.1   0.847  1.000    0.0  1  1997.25  99   1.69  0.71   -6.1
0430+052   0.070   5.913  -105.6   1.543  1.000    0.0  1  1997.25  99   1.69  0.71   -6.1
0430+052   0.360   0.921    57.3   0.515  1.000    0.0  1  1997.38   0   2.08  0.72   -7.1
0430+052   1.050   0.041    52.0   0.445  1.000    0.0  1  1997.38   2   2.08  0.72   -7.1
0430+052   0.468   1.050  -117.0   0.665  1.000    0.0  1  1997.38  99   2.08  0.72   -7.1
0430+052   0.195   2.487  -114.1   0.605  1.000    0.0  1  1997.38  99   2.08  0.72   -7.1
0430+052   0.337   3.985  -105.5   1.080  1.000    0.0  1  1997.38   1   2.08  0.72   -7.1
0430+052   0.113   6.048  -105.5   1.527  1.000    0.0  1  1997.38  99   2.08  0.72   -7.1
0430+052   1.395   0.187    52.8   0.579  1.000    0.0  1  1997.56   0   2.33  1.18   -1.1
0430+052   0.696   1.082  -118.0   0.753  1.000    0.0  1  1997.56   2   2.33  1.18   -1.1
0430+052   0.240   2.639  -113.0   0.372  1.000    0.0  1  1997.56  99   2.33  1.18   -1.1
0430+052   0.320   4.250  -106.8   1.249  1.000    0.0  1  1997.56   1   2.33  1.18   -1.1
0430+052   0.118   6.119  -103.3   1.251  1.000    0.0  1  1997.56  99   2.33  1.18   -1.1
0430+052   0.548   2.042    58.2   0.416  1.000    0.0  1  1997.96   0   1.67  0.73   -7.4
0430+052   0.603   1.186    60.5   0.573  1.000    0.0  1  1997.96   3   1.67  0.73   -7.4
0430+052   0.812   0.005   168.7   0.377  1.000    0.0  1  1997.96   2   1.67  0.73   -7.4
0430+052   0.323   1.323  -101.9   0.920  1.000    0.0  1  1997.96  99   1.67  0.73   -7.4
0430+052   0.232   3.091  -109.3   0.382  1.000    0.0  1  1997.96   1   1.67  0.73   -7.4
0430+052   0.098   4.429   -93.9   0.987  1.000    0.0  1  1997.96  99   1.67  0.73   -7.4
0430+052   0.562   2.461    55.9   0.312  1.000    0.0  1  1998.11   0   1.63  0.76   -5.5
0430+052   0.139   1.459    72.2   0.206  1.000    0.0  1  1998.11  99   1.63  0.76   -5.5
0430+052   0.467   0.889    50.5   0.407  1.000    0.0  1  1998.11   3   1.63  0.76   -5.5
0430+052   1.015   0.034  -148.8   0.334  1.000    0.0  1  1998.11   2   1.63  0.76   -5.5
0430+052   0.259   1.629  -110.5   0.648  1.000    0.0  1  1998.11  99   1.63  0.76   -5.5
0430+052   0.385   2.988  -108.1   0.631  1.000    0.0  1  1998.11   1   1.63  0.76   -5.5
0430+052   0.165   4.374   -91.9   1.741  1.000    0.0  1  1998.11  99   1.63  0.76   -5.5
0430+052   1.638   0.097  -164.5   0.364  1.000    0.0  1  1998.29   0   2.17  0.64   -9.3
0430+052   0.127   1.961  -134.6   0.066  1.000    0.0  1  1998.29   3   2.17  0.64   -9.3
0430+052   0.757   2.725  -118.3   0.371  1.000    0.0  1  1998.29   2   2.17  0.64   -9.3
0430+052   0.127   9.230  -123.2   0.252  1.000    0.0  1  1998.29  99   2.17  0.64   -9.3
0430+052   0.107   0.678    33.5   0.000  1.000    0.0  1  1998.48  99   1.98  0.65   -8.4
0430+052   2.214   0.013   -13.4   0.442  1.000    0.0  1  1998.48   0   1.98  0.65   -8.4
0430+052   0.452   1.819  -123.9   0.705  1.000    0.0  1  1998.48   3   1.98  0.65   -8.4
0430+052   0.737   2.855  -116.6   0.641  1.000    0.0  1  1998.48   2   1.98  0.65   -8.4
0430+052   0.257   5.929  -107.5   1.292  1.000    0.0  1  1998.48   1   1.98  0.65   -8.4
0430+052   0.889   0.427    51.4   0.189  1.000    0.0  1  1998.61   0   1.84  0.69  -12.3
0430+052   1.558   0.086  -131.0   0.226  1.000    0.0  1  1998.61  99   1.84  0.69  -12.3
0430+052   0.372   1.743  -123.5   0.299  1.000    0.0  1  1998.61   3   1.84  0.69  -12.3
0430+052   0.850   2.630  -113.8   0.798  1.000    0.0  1  1998.61   2   1.84  0.69  -12.3
0430+052   0.230   5.455  -111.3   1.633  1.000    0.0  1  1998.61   1   1.84  0.69  -12.3
0430+052   0.611   0.667    52.4   0.384  1.000    0.0  1  1998.75   0   1.84  0.76  -10.6
0430+052   1.817   0.035   -95.8   0.361  1.000    0.0  1  1998.75  99   1.84  0.76  -10.6
0430+052   0.075   0.699  -134.4   0.000  1.000    0.0  1  1998.75  99   1.84  0.76  -10.6
0430+052   0.392   1.701  -124.7   0.395  1.000    0.0  1  1998.75   3   1.84  0.76  -10.6
0430+052   0.791   2.554  -112.5   0.716  1.000    0.0  1  1998.75   2   1.84  0.76  -10.6
0430+052   0.062   3.189  -108.1   0.154  1.000    0.0  1  1998.75  99   1.84  0.76  -10.6
0430+052   0.121   4.396  -110.3   1.106  1.000    0.0  1  1998.75  99   1.84  0.76  -10.6
0430+052   0.143   5.875  -110.4   0.653  1.000    0.0  1  1998.75   1   1.84  0.76  -10.6
0430+052   0.060   7.134  -100.0   1.691  1.000    0.0  1  1998.75  99   1.84  0.76  -10.6
0430+052   0.036   9.337  -105.3   1.664  1.000    0.0  1  1998.75  99   1.84  0.76  -10.6
0430+052   0.488   1.126    56.1   0.356  1.000    0.0  1  1998.97   0   1.83  0.83   -0.9
0430+052   0.631   0.377    56.8   0.302  1.000    0.0  1  1998.97  99   1.83  0.83   -0.9
0430+052   1.341   0.116  -107.1   0.391  1.000    0.0  1  1998.97  99   1.83  0.83   -0.9
0430+052   0.540   1.645  -124.0   0.568  1.000    0.0  1  1998.97   3   1.83  0.83   -0.9
0430+052   0.941   2.666  -110.3   0.820  1.000    0.0  1  1998.97   2   1.83  0.83   -0.9
0430+052   0.271   5.548  -108.3   1.941  1.000    0.0  1  1998.97   1   1.83  0.83   -0.9
0430+052   0.949   1.295    59.0   0.773  1.000    0.0  1  1999.18   0   1.67  0.78   -2.6
0430+052   0.065   0.719    72.4   0.000  1.000    0.0  1  1999.18  99   1.67  0.78   -2.6
0430+052   1.004   0.009     6.6   0.678  1.000    0.0  1  1999.18  99   1.67  0.78   -2.6
0430+052   0.332   1.738  -109.5   0.698  1.000    0.0  1  1999.18   3   1.67  0.78   -2.6
0430+052   0.552   2.685  -109.0   0.605  1.000    0.0  1  1999.18   2   1.67  0.78   -2.6
0430+052   0.203   5.720  -106.0   1.278  1.000    0.0  1  1999.18   1   1.67  0.78   -2.6
0430+052   1.379   0.049  -152.5   0.594  1.000    0.0  1  1999.29   0   2.79  1.04   -8.2
0430+052   0.571   0.583    54.2   0.436  1.000    0.0  1  1999.36   0   1.25  0.63   -3.1
0430+052   0.715   0.215  -125.2   0.605  1.000    0.0  1  1999.36  99   1.25  0.63   -3.1
0430+052   0.845   1.393  -119.4   0.476  1.000    0.0  1  1999.36  99   1.25  0.63   -3.1
0430+052   0.066   2.886  -123.3   0.134  1.000    0.0  1  1999.36  99   1.25  0.63   -3.1
0430+052   0.550   3.414  -108.0   1.132  1.000    0.0  1  1999.36   3   1.25  0.63   -3.1
0430+052   0.348   4.079  -114.3   0.423  1.000    0.0  1  1999.36   2   1.25  0.63   -3.1
0430+052   0.210   6.710  -108.1   1.786  1.000    0.0  1  1999.36   1   1.25  0.63   -3.1
0430+052   0.255   2.205    58.9   0.187  1.000    0.0  1  1999.47   0   1.56  0.63   -2.9
0430+052   0.556   1.321    61.8   0.863  1.000    0.0  1  1999.47  99   1.56  0.63   -2.9
0430+052   1.105   0.011    13.1   0.543  1.000    0.0  1  1999.47  99   1.56  0.63   -2.9
0430+052   0.271   1.221  -132.4   1.109  1.000    0.0  1  1999.47  99   1.56  0.63   -2.9
0430+052   0.457   2.464  -108.6   0.941  1.000    0.0  1  1999.47  99   1.56  0.63   -2.9
0430+052   0.426   4.211  -106.6   1.541  1.000    0.0  1  1999.47  99   1.56  0.63   -2.9
0430+052   2.111   0.003   104.5   0.570  1.000    0.0  1  1999.59   0   3.18  0.93   -4.9
0430+052   0.065   6.924  -137.2   0.213  1.000    0.0  1  1999.59  99   3.18  0.93   -4.9
0430+052   0.531   0.847    50.7   0.384  1.000    0.0  1  1999.97   0   1.89  0.71   -7.1
0430+052   0.699   0.041    40.9   0.238  1.000    0.0  1  1999.97  99   1.89  0.71   -7.1
0430+052   0.331   0.616  -128.3   0.522  1.000    0.0  1  1999.97  99   1.89  0.71   -7.1
0430+052   0.273   1.880  -110.9   0.780  1.000    0.0  1  1999.97  99   1.89  0.71   -7.1
0430+052   0.439   2.577  -116.5   0.901  1.000    0.0  1  1999.97  99   1.89  0.71   -7.1
0430+052   0.345   4.800  -107.2   1.086  1.000    0.0  1  1999.97  99   1.89  0.71   -7.1
0430+052   0.072   6.133  -107.9   0.991  1.000    0.0  1  1999.97  99   1.89  0.71   -7.1
0430+052   0.081   8.305  -106.2   1.238  1.000    0.0  1  1999.97  99   1.89  0.71   -7.1
0430+052   0.412   0.274    46.8   0.244  1.000    0.0  1  2000.08   0   1.87  0.62   -5.6
0430+052   0.539   0.216  -134.4   0.255  1.000    0.0  1  2000.08  99   1.87  0.62   -5.6
0430+052   0.431   0.955  -130.4   0.183  1.000    0.0  1  2000.08  99   1.87  0.62   -5.6
0430+052   0.103   1.778  -121.2   0.721  1.000    0.0  1  2000.08  99   1.87  0.62   -5.6
0430+052   0.292   2.677  -116.2   0.690  1.000    0.0  1  2000.08  99   1.87  0.62   -5.6
0430+052   0.235   3.405  -117.6   0.805  1.000    0.0  1  2000.08  99   1.87  0.62   -5.6
0430+052   0.292   5.654  -109.1   1.266  1.000    0.0  1  2000.08  99   1.87  0.62   -5.6
0430+052   0.048   9.104  -107.1   0.965  1.000    0.0  1  2000.08  99   1.87  0.62   -5.6
0430+052   0.115   1.030    41.6   0.340  1.000    0.0  1  2000.20   0   1.84  0.54   -6.0
0430+052   0.633   0.280    55.5   0.246  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.567   0.267  -135.1   0.232  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.345   1.071  -130.4   0.221  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.171   1.745  -122.6   0.806  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.459   2.801  -115.9   0.823  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.213   3.670  -118.4   0.717  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.063   4.841  -110.1   0.324  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.283   5.778  -108.2   0.956  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.082   8.214  -109.6   2.381  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.030  12.087   -99.3   0.977  1.000    0.0  1  2000.20  99   1.84  0.54   -6.0
0430+052   0.114   1.261    46.6   0.699  1.000    0.0  1  2000.39   0   2.06  0.65   -3.6
0430+052   0.334   0.671    56.9   0.204  1.000    0.0  1  2000.39  99   2.06  0.65   -3.6
0430+052   0.459   0.152    50.5   0.021  1.000    0.0  1  2000.39  99   2.06  0.65   -3.6
0430+052   0.459   0.313  -120.4   0.000  1.000    0.0  1  2000.39  99   2.06  0.65   -3.6
0430+052   0.399   1.295  -130.6   0.428  1.000    0.0  1  2000.39  99   2.06  0.65   -3.6
0430+052   0.424   2.703  -114.3   0.940  1.000    0.0  1  2000.39  99   2.06  0.65   -3.6
0430+052   0.275   3.622  -114.3   1.007  1.000    0.0  1  2000.39  99   2.06  0.65   -3.6
0430+052   0.342   5.832  -106.9   1.271  1.000    0.0  1  2000.39  99   2.06  0.65   -3.6
0430+052   0.061   8.937  -105.3   1.174  1.000    0.0  1  2000.39  99   2.06  0.65   -3.6
0430+052   0.363   0.939    55.2   0.519  1.000    0.0  1  2000.51   0   2.06  0.58   -4.1
0430+052   0.853   0.026  -178.4   0.550  1.000    0.0  1  2000.51  99   2.06  0.58   -4.1
0430+052   0.465   1.265  -134.4   0.528  1.000    0.0  1  2000.51  99   2.06  0.58   -4.1
0430+052   0.454   2.766  -115.3   0.956  1.000    0.0  1  2000.51  99   2.06  0.58   -4.1
0430+052   0.151   3.972  -115.1   0.478  1.000    0.0  1  2000.51   4   2.06  0.58   -4.1
0430+052   0.297   5.958  -106.8   1.357  1.000    0.0  1  2000.51  99   2.06  0.58   -4.1
0430+052   0.169   1.187    60.9   0.731  1.000    0.0  1  2000.81   0   2.06  0.67   -8.2
0430+052   0.606   0.290    61.4   0.683  1.000    0.0  1  2000.81  99   2.06  0.67   -8.2
0430+052   0.407   0.881  -120.3   0.619  1.000    0.0  1  2000.81  99   2.06  0.67   -8.2
0430+052   0.281   2.241  -123.3   0.622  1.000    0.0  1  2000.81  99   2.06  0.67   -8.2
0430+052   0.273   3.429  -113.5   0.953  1.000    0.0  1  2000.81  99   2.06  0.67   -8.2
0430+052   0.097   5.114  -115.8   0.362  1.000    0.0  1  2000.81   4   2.06  0.67   -8.2
0430+052   0.295   6.629  -104.0   1.424  1.000    0.0  1  2000.81  99   2.06  0.67   -8.2
0430+052   0.134   1.312    48.6   0.658  1.000    0.0  1  2000.93   0   1.75  0.61   -4.6
0430+052   0.283   0.354    65.9   0.332  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.266   0.371  -115.3   0.500  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.213   1.377  -120.7   0.474  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.220   2.364  -128.8   0.767  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.252   3.029  -115.2   0.990  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.200   4.324  -114.5   0.872  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.087   5.578  -114.6   0.465  1.000    0.0  1  2000.93   4   1.75  0.61   -4.6
0430+052   0.080   6.240  -104.0   0.754  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.137   7.142  -105.3   0.853  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.055   8.391  -110.9   2.240  1.000    0.0  1  2000.93  99   1.75  0.61   -4.6
0430+052   0.159   0.302    59.9   0.349  1.000    0.0  1  2001.08   0   1.35  0.65   -7.1
0430+052   0.252   0.042  -139.7   0.140  1.000    0.0  1  2001.08  99   1.35  0.65   -7.1
0430+052   0.286   0.906  -114.0   0.681  1.000    0.0  1  2001.08  99   1.35  0.65   -7.1
0430+052   0.213   2.166  -125.8   0.792  1.000    0.0  1  2001.08  99   1.35  0.65   -7.1
0430+052   0.243   3.177  -126.0   0.470  1.000    0.0  1  2001.08   5   1.35  0.65   -7.1
0430+052   0.178   3.754  -114.4   0.832  1.000    0.0  1  2001.08  99   1.35  0.65   -7.1
0430+052   0.107   4.738  -113.7   0.909  1.000    0.0  1  2001.08  99   1.35  0.65   -7.1
0430+052   0.094   6.143  -115.0   0.487  1.000    0.0  1  2001.08   4   1.35  0.65   -7.1
0430+052   0.116   7.343  -105.8   1.030  1.000    0.0  1  2001.08  99   1.35  0.65   -7.1
0430+052   0.066   8.341  -109.1   0.972  1.000    0.0  1  2001.08  99   1.35  0.65   -7.1
0430+052   0.343   0.348    53.0   0.208  1.000    0.0  1  2001.19   0   1.31  0.61    6.4
0430+052   0.432   0.091  -121.9   0.071  1.000    0.0  1  2001.19  99   1.31  0.61    6.4
0430+052   0.160   1.066  -119.1   0.290  1.000    0.0  1  2001.19  99   1.31  0.61    6.4
0430+052   0.279   2.222  -124.5   0.740  1.000    0.0  1  2001.19  99   1.31  0.61    6.4
0430+052   0.571   3.437  -122.1   1.144  1.000    0.0  1  2001.19  99   1.31  0.61    6.4
0430+052   0.182   6.248  -116.2   0.608  1.000    0.0  1  2001.19   4   1.31  0.61    6.4
0430+052   0.163   7.732  -105.1   1.131  1.000    0.0  1  2001.19  99   1.31  0.61    6.4
0430+052   0.801   0.085    54.0   0.590  1.000    0.0  1  2001.27   0   1.76  0.77   -5.7
0430+052   0.240   1.195  -120.2   0.797  1.000    0.0  1  2001.27  99   1.76  0.77   -5.7
0430+052   0.186   2.454  -123.4   0.287  1.000    0.0  1  2001.27  99   1.76  0.77   -5.7
0430+052   0.281   3.204  -125.4   0.349  1.000    0.0  1  2001.27   5   1.76  0.77   -5.7
0430+052   0.252   3.942  -117.9   0.721  1.000    0.0  1  2001.27  99   1.76  0.77   -5.7
0430+052   0.121   5.240  -112.4   1.307  1.000    0.0  1  2001.27  99   1.76  0.77   -5.7
0430+052   0.109   6.477  -116.5   0.329  1.000    0.0  1  2001.27   4   1.76  0.77   -5.7
0430+052   0.296   7.817  -105.8   1.850  1.000    0.0  1  2001.27  99   1.76  0.77   -5.7
0430+052   0.101   3.228    64.5   0.476  1.000    0.0  1  2001.35  99   2.22  0.64   -6.2
0430+052   0.050   1.619    72.4   0.000  1.000    0.0  1  2001.35  99   2.22  0.64   -6.2
0430+052   1.143   0.121    74.5   0.793  1.000    0.0  1  2001.35   0   2.22  0.64   -6.2
0430+052   0.137   1.179  -140.5   0.265  1.000    0.0  1  2001.35  99   2.22  0.64   -6.2
0430+052   0.087   1.741  -109.6   0.000  1.000    0.0  1  2001.35  99   2.22  0.64   -6.2
0430+052   0.668   3.267  -122.1   1.487  1.000    0.0  1  2001.35   5   2.22  0.64   -6.2
0430+052   0.278   6.752  -107.4   1.609  1.000    0.0  1  2001.35  99   2.22  0.64   -6.2
0430+052   0.035   9.392  -110.1   0.986  1.000    0.0  1  2001.35  99   2.22  0.64   -6.2
0430+052   0.395   0.657    52.3   0.355  1.000    0.0  1  2001.51   0   1.67  0.66   -2.4
0430+052   0.510   0.067   -94.9   0.379  1.000    0.0  1  2001.51  99   1.67  0.66   -2.4
0430+052   0.126   1.164  -119.4   0.743  1.000    0.0  1  2001.51  99   1.67  0.66   -2.4
0430+052   0.224   2.335  -121.3   0.572  1.000    0.0  1  2001.51  99   1.67  0.66   -2.4
0430+052   0.371   3.109  -123.4   0.430  1.000    0.0  1  2001.51   5   1.67  0.66   -2.4
0430+052   0.260   4.051  -115.2   0.916  1.000    0.0  1  2001.51  99   1.67  0.66   -2.4
0430+052   0.056   5.705  -111.8   0.829  1.000    0.0  1  2001.51  99   1.67  0.66   -2.4
0430+052   0.122   6.564  -114.8   0.476  1.000    0.0  1  2001.51   4   1.67  0.66   -2.4
0430+052   0.131   7.364  -102.2   1.113  1.000    0.0  1  2001.51  99   1.67  0.66   -2.4
0430+052   0.138   8.781  -106.6   1.614  1.000    0.0  1  2001.51  99   1.67  0.66   -2.4
0430+052   0.425   1.145    61.8   0.538  1.000    0.0  1  2001.83   0   1.75  0.61   -5.7
0430+052   0.467   0.013  -134.3   0.565  1.000    0.0  1  2001.83  99   1.75  0.61   -5.7
0430+052   0.068   1.338  -127.0   0.132  1.000    0.0  1  2001.83  99   1.75  0.61   -5.7
0430+052   0.311   2.521  -124.1   0.445  1.000    0.0  1  2001.83  99   1.75  0.61   -5.7
0430+052   0.285   3.251  -123.6   0.413  1.000    0.0  1  2001.83   5   1.75  0.61   -5.7
0430+052   0.201   4.082  -114.8   0.924  1.000    0.0  1  2001.83  99   1.75  0.61   -5.7
0430+052   0.124   6.720  -114.6   0.741  1.000    0.0  1  2001.83   4   1.75  0.61   -5.7
0430+052   0.115   7.509  -104.2   1.315  1.000    0.0  1  2001.83  99   1.75  0.61   -5.7
0430+052   0.042   9.207  -107.9   0.929  1.000    0.0  1  2001.83  99   1.75  0.61   -5.7
0430+052   0.085   0.338    45.0   0.296  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.456   0.044  -151.2   0.251  1.000    0.0  1  2002.04   0   1.73  0.59   -4.6
0430+052   0.184   0.653  -119.4   0.358  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.243   1.620  -115.7   0.500  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.120   3.043  -121.6   0.659  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.378   4.176  -121.5   0.494  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.218   4.948  -121.0   0.488  1.000    0.0  1  2002.04   5   1.73  0.59   -4.6
0430+052   0.146   5.807  -114.6   1.024  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.040   7.764  -111.9   0.661  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.096   8.556  -115.3   0.616  1.000    0.0  1  2002.04   4   1.73  0.59   -4.6
0430+052   0.119   8.911  -103.4   1.460  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.081  10.877  -107.1   1.381  1.000    0.0  1  2002.04  99   1.73  0.59   -4.6
0430+052   0.819   0.049    31.5   0.387  1.000    0.0  1  2002.18   0   1.89  0.62   -2.0
0430+052   0.139   0.644  -128.7   0.545  1.000    0.0  1  2002.18  99   1.89  0.62   -2.0
0430+052   0.164   1.759  -115.0   0.576  1.000    0.0  1  2002.18  99   1.89  0.62   -2.0
0430+052   0.140   3.191  -120.5   0.726  1.000    0.0  1  2002.18  99   1.89  0.62   -2.0
0430+052   0.311   4.257  -121.0   0.394  1.000    0.0  1  2002.18  99   1.89  0.62   -2.0
0430+052   0.299   5.048  -120.9   0.659  1.000    0.0  1  2002.18   5   1.89  0.62   -2.0
0430+052   0.122   6.005  -114.7   0.943  1.000    0.0  1  2002.18  99   1.89  0.62   -2.0
0430+052   0.137   8.625  -114.7   0.823  1.000    0.0  1  2002.18   4   1.89  0.62   -2.0
0430+052   0.116   8.809  -103.4   1.996  1.000    0.0  1  2002.18  99   1.89  0.62   -2.0
0430+052   0.097  10.858  -106.6   1.530  1.000    0.0  1  2002.18  99   1.89  0.62   -2.0
0430+052   0.528   0.365    59.3   0.212  1.000    0.0  1  2002.35   0   1.75  0.94   10.8
0430+052   0.771   0.178  -120.0   0.229  1.000    0.0  1  2002.35  99   1.75  0.94   10.8
0430+052   0.148   1.585  -116.2   1.052  1.000    0.0  1  2002.35  99   1.75  0.94   10.8
0430+052   0.113   3.288  -120.3   0.723  1.000    0.0  1  2002.35  99   1.75  0.94   10.8
0430+052   0.239   4.394  -121.2   0.382  1.000    0.0  1  2002.35  99   1.75  0.94   10.8
0430+052   0.331   5.158  -121.0   0.689  1.000    0.0  1  2002.35   5   1.75  0.94   10.8
0430+052   0.111   6.216  -114.6   0.949  1.000    0.0  1  2002.35  99   1.75  0.94   10.8
0430+052   0.171   8.787  -113.9   1.099  1.000    0.0  1  2002.35   4   1.75  0.94   10.8
0430+052   0.063   9.522  -103.0   0.860  1.000    0.0  1  2002.35  99   1.75  0.94   10.8
0430+052   0.091  11.108  -106.2   1.242  1.000    0.0  1  2002.35  99   1.75  0.94   10.8
0430+052   0.794   0.346    55.5   0.350  1.000    0.0  1  2002.56   0   1.25  0.73   -2.5
0430+052   0.723   0.312  -128.9   0.256  1.000    0.0  1  2002.56  99   1.25  0.73   -2.5
0430+052   0.089   0.801  -118.4   0.000  1.000    0.0  1  2002.56  99   1.25  0.73   -2.5
0430+052   0.063   1.978  -111.3   0.517  1.000    0.0  1  2002.56  99   1.25  0.73   -2.5
0430+052   0.182   3.841  -116.3   0.975  1.000    0.0  1  2002.56  99   1.25  0.73   -2.5
0430+052   0.516   5.312  -121.4   1.045  1.000    0.0  1  2002.56   5   1.25  0.73   -2.5
0430+052   0.152   9.341  -114.7   1.084  1.000    0.0  1  2002.56   4   1.25  0.73   -2.5
0430+052   0.057  13.173  -110.2   0.996  1.000    0.0  1  2002.56  99   1.25  0.73   -2.5
0430+052   0.679   0.885    52.4   0.425  1.000    0.0  1  2002.73   0   1.66  0.63   -1.0
0430+052   1.001   0.053   -36.9   0.431  1.000    0.0  1  2002.73  99   1.66  0.63   -1.0
0430+052   0.044   0.724  -120.1   0.000  1.000    0.0  1  2002.73  99   1.66  0.63   -1.0
0430+052   0.589   5.081  -120.3   1.053  1.000    0.0  1  2002.73   5   1.66  0.63   -1.0
0430+052   0.177   9.221  -108.0   1.507  1.000    0.0  1  2002.73  99   1.66  0.63   -1.0
0430+052   0.176   1.099    58.8   1.028  1.000    0.0  1  2002.95  99   1.37  0.50  -10.5
0430+052   0.704   0.064    41.6   0.366  1.000    0.0  1  2002.95   0   1.37  0.50  -10.5
0430+052   0.414   0.438  -109.0   0.402  1.000    0.0  1  2002.95  99   1.37  0.50  -10.5
0430+052   0.345   1.278  -117.7   0.574  1.000    0.0  1  2002.95  99   1.37  0.50  -10.5
0430+052   0.373   6.605  -121.3   1.423  1.000    0.0  1  2002.95   5   1.37  0.50  -10.5
0430+052   0.149   9.267  -113.7   1.043  1.000    0.0  1  2002.95   4   1.37  0.50  -10.5
0430+052   0.116  10.593  -101.8   0.766  1.000    0.0  1  2002.95  99   1.37  0.50  -10.5
0430+052   0.833   0.122    49.9   0.495  1.000    0.0  1  2003.19   0   1.38  0.82   -1.6
0430+052   0.491   0.865  -121.2   0.805  1.000    0.0  1  2003.19  99   1.38  0.82   -1.6
0430+052   0.081   4.078  -120.7   1.067  1.000    0.0  1  2003.19  99   1.38  0.82   -1.6
0430+052   0.141   5.963  -114.8   0.300  1.000    0.0  1  2003.19  99   1.38  0.82   -1.6
0430+052   0.461   6.964  -118.6   0.795  1.000    0.0  1  2003.19   5   1.38  0.82   -1.6
0430+052   0.110  11.737  -108.1   1.613  1.000    0.0  1  2003.19   4   1.38  0.82   -1.6
0430+052   0.561   0.149    54.8   0.299  1.000    0.0  1  2003.35   0   1.44  0.78   -1.3
0430+052   0.281   0.459  -117.0   0.259  1.000    0.0  1  2003.35  99   1.44  0.78   -1.3
0430+052   0.118   1.177  -118.1   0.369  1.000    0.0  1  2003.35  99   1.44  0.78   -1.3
0430+052   0.110   1.973  -121.7   0.488  1.000    0.0  1  2003.35  99   1.44  0.78   -1.3
0430+052   0.068   3.554  -115.5   0.776  1.000    0.0  1  2003.35  99   1.44  0.78   -1.3
0430+052   0.116   4.785  -117.7   0.689  1.000    0.0  1  2003.35  99   1.44  0.78   -1.3
0430+052   0.073   6.262  -119.5   0.968  1.000    0.0  1  2003.35  99   1.44  0.78   -1.3
0430+052   0.339   7.235  -119.6   0.706  1.000    0.0  1  2003.35   5   1.44  0.78   -1.3
0430+052   0.103   8.039  -115.4   1.068  1.000    0.0  1  2003.35  99   1.44  0.78   -1.3
0430+052   0.155  11.180  -108.5   2.168  1.000    0.0  1  2003.35   4   1.44  0.78   -1.3
0430+052   0.044  13.449  -103.0   1.256  1.000    0.0  1  2003.35  99   1.44  0.78   -1.3
0430+052   0.634   0.119    69.8   0.319  1.000    0.0  1  2003.47   0   1.34  0.76   -4.9
0430+052   0.292   0.453  -118.1   0.339  1.000    0.0  1  2003.47  99   1.34  0.76   -4.9
0430+052   0.178   1.804  -121.0   0.870  1.000    0.0  1  2003.47  99   1.34  0.76   -4.9
0430+052   0.092   3.885  -117.7   1.071  1.000    0.0  1  2003.47  99   1.34  0.76   -4.9
0430+052   0.113   5.285  -118.9   0.779  1.000    0.0  1  2003.47  99   1.34  0.76   -4.9
0430+052   0.140   7.090  -120.4   0.710  1.000    0.0  1  2003.47  99   1.34  0.76   -4.9
0430+052   0.242   7.640  -119.4   0.677  1.000    0.0  1  2003.47   5   1.34  0.76   -4.9
0430+052   0.105   8.404  -114.0   1.597  1.000    0.0  1  2003.47  99   1.34  0.76   -4.9
0430+052   0.132  11.300  -108.3   1.940  1.000    0.0  1  2003.47   4   1.34  0.76   -4.9
0430+052   0.059  13.463  -103.5   1.447  1.000    0.0  1  2003.47  99   1.34  0.76   -4.9
0430+052   0.615   0.280   102.5   0.130  1.000    0.0  1  2003.52   0   1.98  1.11    3.1
0430+052   0.325   0.463  -140.1   0.515  1.000    0.0  1  2003.52  99   1.98  1.11    3.1
0430+052   0.031   3.690  -115.3   0.000  1.000    0.0  1  2003.52  99   1.98  1.11    3.1
0430+052   0.105   6.193  -122.1   1.316  1.000    0.0  1  2003.52  99   1.98  1.11    3.1
0430+052   0.373   7.515  -120.9   1.062  1.000    0.0  1  2003.52  99   1.98  1.11    3.1
0430+052   0.423   0.201    63.0   0.319  1.000    0.0  1  2003.71   0   1.78  0.61   -3.1
0430+052   0.301   0.371  -112.1   0.303  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.098   0.900  -117.5   0.469  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.059   2.224  -122.6   0.585  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.064   2.870  -118.6   0.711  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.060   4.229  -116.6   0.877  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.092   5.514  -118.0   0.712  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.021   6.660  -119.5   0.494  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.139   7.506  -120.0   0.528  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.140   8.042  -118.2   0.513  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.075   8.567  -116.0   0.606  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.039   9.169  -112.2   1.011  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.030  11.531  -109.5   1.287  1.000    0.0  1  2003.71  99   1.78  0.61   -3.1
0430+052   0.143  12.791  -104.9   3.523  1.000    0.0  1  2003.71   4   1.78  0.61   -3.1
0430+052   0.832   0.197    69.3   0.222  1.000    0.0  1  2003.96   0   0.87  0.58  -24.1
0430+052   0.798   0.180  -115.9   0.237  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.171   0.738  -121.3   0.373  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.020   1.753  -122.5   0.475  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.114   3.086  -118.1   0.714  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.100   4.155  -118.7   0.795  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.072   6.251  -120.1   0.774  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.189   8.023  -119.6   0.477  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.156   8.621  -116.7   0.737  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.024   9.409  -113.7   0.000  1.000    0.0  1  2003.96  99   0.87  0.58  -24.1
0430+052   0.152  11.943  -106.0   3.231  1.000    0.0  1  2003.96   4   0.87  0.58  -24.1
0454-234   1.076   0.114   -24.9   0.287  0.000  -25.6  1  1994.52   0   2.21  0.92   -1.5
0454-234   0.527   0.655   149.7   0.828  1.000    0.0  1  1994.52   1   2.21  0.92   -1.5
0454-234   1.077   0.036   -19.3   0.436  0.110  -10.0  1  1995.56   0   2.31  0.90   -2.6
0454-234   0.281   0.850   153.9   0.984  1.000    0.0  1  1995.56   1   2.31  0.90   -2.6
0454-234   0.861   0.181   -21.7   0.227  0.000  -55.6  1  1995.75   0   4.13  1.08  -10.8
0454-234   0.314   0.829   153.0   0.911  1.000    0.0  1  1995.75   1   4.13  1.08  -10.8
0454-234   1.295   0.006   -26.2   0.280  0.000   33.3  1  1997.08   0   2.22  0.72   -9.9
0454-234   0.106   0.889   159.6   1.756  1.000    0.0  1  1997.08   1   2.22  0.72   -9.9
0454-234   1.586   0.011    -0.0   0.193  0.000  -71.9  1  1997.25   0   2.64  0.95    0.7
0454-234   0.126   1.122   172.5   1.901  1.000    0.0  1  1997.25   1   2.64  0.95    0.7
0454-234   1.717   0.006   -43.9   0.200  0.826  -61.3  1  1997.38   0   2.21  0.74   -2.5
0454-234   0.071   1.318   157.4   0.979  1.000    0.0  1  1997.38   1   2.21  0.74   -2.5
0454-234   1.913   0.007   -13.6   0.213  0.000  -74.2  1  1997.56   0   2.65  0.93   -2.1
0454-234   0.119   1.160   176.0   2.041  1.000    0.0  1  1997.56   1   2.65  0.93   -2.1
0454-234   2.212   0.003   164.2   0.493  0.556    3.2  1  1997.69   0   3.90  0.73  -15.3
0454-234   1.977   0.006     2.0   0.239  0.000   82.1  1  1997.96   0   2.84  0.84   -9.4
0454-234   0.091   0.922  -175.1   1.238  1.000    0.0  1  1997.96   1   2.84  0.84   -9.4
0454-234   2.040   0.003   169.8   0.311  0.434   54.7  1  1998.11   0   2.25  0.80   -3.2
0454-234   0.023   2.239  -146.7   0.491  1.000    0.0  1  1998.11  99   2.25  0.80   -3.2
0454-234   2.349   0.004    12.7   0.336  0.000   54.1  1  1998.29   0   2.40  0.67  -12.0
0454-234   0.109   0.502  -164.0   1.120  1.000    0.0  1  1998.29   1   2.40  0.67  -12.0
0454-234   2.246   0.004   -14.8   0.309  0.408   70.4  1  1998.48   0   3.03  0.88   -3.6
0454-234   0.128   1.258  -161.8   2.513  1.000    0.0  1  1998.48   1   3.03  0.88   -3.6
0454-234   2.185   0.011   -10.0   0.347  0.536   62.0  1  1998.61   0   2.26  0.82   -2.9
0454-234   0.102   0.882   178.5   1.068  1.000    0.0  1  1998.61   1   2.26  0.82   -2.9
0454-234   1.528   0.058    27.5   0.287  1.000    0.0  1  1998.75   0   2.24  0.81   -8.6
0454-234   0.431   0.295  -151.5   0.449  1.000    0.0  1  1998.75   1   2.24  0.81   -8.6
0454-234   1.940   0.009  -155.3   0.635  0.575    9.0  1  1998.97   0   1.99  0.58    0.0
0454-234   1.256   0.005   -38.8   0.493  0.634   30.6  1  1999.18   0   2.50  0.95    1.4
0454-234   0.067   1.246  -169.0   1.883  1.000    0.0  1  1999.18   1   2.50  0.95    1.4
0454-234   1.335   0.009    -9.1   0.349  0.656   76.6  1  1999.29   0   2.23  0.91   -3.5
0454-234   0.104   0.600   176.5   1.051  1.000    0.0  1  1999.29   1   2.23  0.91   -3.5
0454-234   1.396   0.032    -7.6   0.354  0.706   83.1  1  1999.36   0   2.12  0.88   -8.1
0454-234   0.139   0.843   176.0   0.792  1.000    0.0  1  1999.36   1   2.12  0.88   -8.1
0454-234   1.377   0.009   -14.6   0.476  0.784   11.8  1  1999.47   0   2.97  0.79    6.2
0454-234   0.044   1.017   170.3   0.859  1.000    0.0  1  1999.47   1   2.97  0.79    6.2
0454-234   1.436   0.007  -177.3   0.433  0.683  -44.0  1  1999.59   0   3.80  1.17   -3.7
0454-234   0.984   0.053   -12.7   0.374  1.000    0.0  1  1999.97   0   2.15  0.77    0.2
0454-234   0.177   0.665   167.6   0.632  1.000    0.0  1  1999.97   1   2.15  0.77    0.2
0454-234   1.238   0.008   155.3   0.327  0.613  -86.4  1  2000.08   0   3.20  0.79   -8.5
0454-234   1.219   0.002   149.5   0.365  0.756   52.0  1  2000.20   0   1.26  0.75   11.7
0454-234   0.136   0.286   179.2   1.083  1.000    0.0  1  2000.20   1   1.26  0.75   11.7
0454-234   1.222   0.007    17.5   0.361  0.227   65.5  1  2000.39   0   1.29  0.71    1.8
0454-234   0.157   0.453  -176.1   1.200  1.000    0.0  1  2000.39   1   1.29  0.71    1.8
0454-234   1.277   0.013    -5.4   0.401  0.515   64.6  1  2000.51   0   3.84  1.10   -6.2
0454-234   0.043   1.918   177.0   1.870  1.000    0.0  1  2000.51  99   3.84  1.10   -6.2
0454-234   1.540   0.006     3.4   0.365  0.752   72.5  1  2000.81   0   3.01  1.07   -1.4
0454-234   0.184   0.320   162.4   1.041  1.000    0.0  1  2000.81   1   3.01  1.07   -1.4
0454-234   1.374   0.017    17.7   0.566  0.659  -19.9  1  2000.93   0   2.20  0.77   -5.3
0454-234   0.138   0.800   174.5   1.099  1.000    0.0  1  2000.93   1   2.20  0.77   -5.3
0454-234   0.919   0.053  -100.0   0.187  1.000    0.0  1  2001.08   0   1.71  0.84   -4.3
0454-234   0.288   0.265    92.9   0.196  1.000    0.0  1  2001.08  99   1.71  0.84   -4.3
0454-234   1.476   0.005   145.0   0.378  0.653   49.3  1  2001.19   0   1.24  0.74    2.2
0454-234   1.474   0.026   153.1   0.407  0.677  -66.9  1  2001.27   0   2.06  0.77   -3.5
0454-234   1.655   0.015   -13.5   0.390  0.711  -38.6  1  2001.35   0   3.75  1.05  -14.6
0454-234   0.138   0.537   159.5   1.636  1.000    0.0  1  2001.35   1   3.75  1.05  -14.6
0454-234   1.925   0.010  -140.5   0.305  0.624   31.0  1  2001.51   0   1.77  0.74   14.3
0454-234   0.125   0.699   141.0   0.220  1.000    0.0  1  2001.51   1   1.77  0.74   14.3
0454-234   2.633   0.004     7.7   0.176  1.000    0.0  1  2001.83   0   2.15  0.86   -7.5
0454-234   0.172   0.725   171.3   1.185  1.000    0.0  1  2001.83   1   2.15  0.86   -7.5
0454-234   3.053   0.027    -9.4   0.119  1.000    0.0  1  2002.04   0   5.15  1.15   -8.4
0454-234   0.160   0.986   171.4   1.278  1.000    0.0  1  2002.04   1   5.15  1.15   -8.4
0454-234   3.702   0.002   176.7   0.379  0.485   23.6  1  2002.18   0   3.63  0.94   -5.3
0454-234   3.922   0.002    17.9   0.253  0.233   49.3  1  2002.35   0   2.13  0.81   -2.5
0454-234   0.045   1.242  -165.1   0.330  1.000    0.0  1  2002.35   1   2.13  0.81   -2.5
0454-234   4.074   0.006    44.8   0.185  1.000    0.0  1  2002.56   0   1.43  0.77   -8.5
0454-234   0.157   1.012  -164.0   0.000  1.000    0.0  1  2002.56   1   1.43  0.77   -8.5
0454-234   4.139   0.003    32.2   0.291  0.797   17.2  1  2002.73   0   1.27  0.92  -24.8
0454-234   0.141   0.596  -166.6   1.087  1.000    0.0  1  2002.73   1   1.27  0.92  -24.8
0454-234   3.304   0.004   171.1   0.629  0.517    8.5  1  2002.95   0   1.61  0.97   11.7
0454-234   0.030   1.981  -150.8   1.124  1.000    0.0  1  2002.95  99   1.61  0.97   11.7
0454-234   2.849   0.002    57.4   0.479  0.703   16.5  1  2003.19   0   1.30  1.04    1.2
0454-234   0.049   1.062  -146.9   0.137  1.000    0.0  1  2003.19   1   1.30  1.04    1.2
0454-234   2.371   0.005     3.5   0.489  0.691   44.4  1  2003.35   0   1.42  0.93    4.9
0454-234   2.029   0.002   129.4   0.430  0.638   69.1  1  2003.47   0   1.26  0.87   12.8
0454-234   2.367   0.014     7.6   0.410  1.000    0.0  1  2003.52   0   3.91  1.13   -4.6
0454-234   0.050   1.156  -162.1   0.613  1.000    0.0  1  2003.52   1   3.91  1.13   -4.6
0454-234   2.088   0.028     7.4   0.426  0.360   80.9  1  2003.71   0   3.02  0.84   -8.0
0454-234   0.212   0.639  -164.8   0.959  1.000    0.0  1  2003.71   1   3.02  0.84   -8.0
0454-234   2.439   0.002     8.8   0.455  0.637   75.0  1  2003.96   0   1.03  0.71  -37.5
0454-234   0.028   0.910   141.6   0.000  1.000    0.0  1  2003.96   1   1.03  0.71  -37.5
0458-020   1.505   0.040   143.7   0.146  1.000    0.0  1  1995.76   0   2.28  1.32    2.0
0458-020   0.388   1.071   -35.9   0.841  1.000    0.0  1  1995.76   2   2.28  1.32    2.0
0458-020   0.025   6.433   -48.6   0.345  1.000    0.0  1  1995.76  99   2.28  1.32    2.0
0458-020   0.650   0.028   146.6   0.197  1.000    0.0  1  1997.03   0   2.18  0.95   -4.2
0458-020   0.175   1.332   -40.0   1.077  1.000    0.0  1  1997.03   2   2.18  0.95   -4.2
0458-020   0.070   3.847   -54.5   2.951  1.000    0.0  1  1997.03   1   2.18  0.95   -4.2
0458-020   0.704   0.022    89.8   0.217  1.000    0.0  1  1997.09   0   1.77  0.86    0.7
0458-020   0.195   1.322   -38.4   1.032  1.000    0.0  1  1997.09   2   1.77  0.86    0.7
0458-020   0.089   3.580   -56.1   2.930  1.000    0.0  1  1997.09   1   1.77  0.86    0.7
0458-020   0.703   0.034   163.6   0.201  1.000    0.0  1  1997.25   0   1.80  0.86    1.0
0458-020   0.235   1.352   -38.2   1.207  1.000    0.0  1  1997.25   2   1.80  0.86    1.0
0458-020   0.069   3.848   -56.3   2.395  1.000    0.0  1  1997.25   1   1.80  0.86    1.0
0458-020   0.614   0.041   163.2   0.135  1.000    0.0  1  1997.38   0   2.03  0.81    1.0
0458-020   0.213   1.257   -38.2   1.292  1.000    0.0  1  1997.38   2   2.03  0.81    1.0
0458-020   0.075   3.831   -56.4   2.749  1.000    0.0  1  1997.38   1   2.03  0.81    1.0
0458-020   0.692   0.023   135.9   0.169  1.000    0.0  1  1997.56   0   1.96  0.80   -2.2
0458-020   0.219   1.305   -39.6   1.160  1.000    0.0  1  1997.56   2   1.96  0.80   -2.2
0458-020   0.092   3.654   -57.6   2.863  1.000    0.0  1  1997.56   1   1.96  0.80   -2.2
0458-020   0.745   0.038   139.4   0.294  1.000    0.0  1  1997.69   0   3.06  0.87  -11.2
0458-020   0.210   1.404   -41.7   1.109  1.000    0.0  1  1997.69   2   3.06  0.87  -11.2
0458-020   0.084   4.128   -54.5   2.144  1.000    0.0  1  1997.69   1   3.06  0.87  -11.2
0458-020   0.673   0.027   137.6   0.259  0.653   18.7  1  1997.96   0   2.12  0.72   -6.0
0458-020   0.122   1.137   -39.1   0.722  1.000    0.0  1  1997.96   2   2.12  0.72   -6.0
0458-020   0.124   2.731   -51.6   2.441  1.000    0.0  1  1997.96   1   2.12  0.72   -6.0
0458-020   0.660   0.028   137.1   0.391  0.618  -22.4  1  1998.11   0   2.23  0.73  -10.9
0458-020   0.126   1.343   -43.0   0.891  1.000    0.0  1  1998.11   2   2.23  0.73  -10.9
0458-020   0.104   3.105   -54.5   3.089  1.000    0.0  1  1998.11   1   2.23  0.73  -10.9
0458-020   0.656   0.011   145.9   0.136  1.000    0.0  1  1998.29   0   1.70  0.71   -4.0
0458-020   0.213   1.210   -45.3   1.502  1.000    0.0  1  1998.29   2   1.70  0.71   -4.0
0458-020   0.711   0.026   145.3   0.147  1.000    0.0  1  1998.48   0   2.08  0.87   -7.0
0458-020   0.135   1.143   -47.6   1.011  1.000    0.0  1  1998.48   2   2.08  0.87   -7.0
0458-020   0.100   3.124   -52.9   2.665  1.000    0.0  1  1998.48   1   2.08  0.87   -7.0
0458-020   0.750   0.038   123.2   0.298  1.000    0.0  1  1998.61   0   2.29  1.61   -0.7
0458-020   0.108   1.177   -43.4   0.875  1.000    0.0  1  1998.61   2   2.29  1.61   -0.7
0458-020   0.080   3.090   -52.2   1.989  1.000    0.0  1  1998.61   1   2.29  1.61   -0.7
0458-020   0.630   0.046   157.7   0.153  1.000    0.0  1  1998.75   0   2.26  0.81   -6.3
0458-020   0.186   0.979   -39.9   1.244  1.000    0.0  1  1998.75   2   2.26  0.81   -6.3
0458-020   0.117   3.761   -52.7   2.954  1.000    0.0  1  1998.75   1   2.26  0.81   -6.3
0458-020   0.519   0.017   136.3   0.161  1.000    0.0  1  1999.19   0   1.88  0.73   -5.3
0458-020   0.120   1.295   -46.9   1.364  1.000    0.0  1  1999.19   2   1.88  0.73   -5.3
0458-020   0.096   4.028   -52.8   3.586  1.000    0.0  1  1999.19   1   1.88  0.73   -5.3
0458-020   0.627   0.032   164.2   0.213  1.000    0.0  1  1999.29   0   2.45  0.76   -5.2
0458-020   0.112   1.480   -41.8   2.026  1.000    0.0  1  1999.29   2   2.45  0.76   -5.2
0458-020   0.034   5.659   -34.1   1.897  1.000    0.0  1  1999.29  99   2.45  0.76   -5.2
0458-020   0.602   0.029   133.2   0.142  1.000    0.0  1  1999.36   0   1.78  0.98    2.2
0458-020   0.178   1.116   -42.7   1.423  1.000    0.0  1  1999.36   2   1.78  0.98    2.2
0458-020   0.105   4.111   -52.2   2.510  1.000    0.0  1  1999.36   1   1.78  0.98    2.2
0458-020   0.633   0.039   153.6   0.173  1.000    0.0  1  1999.47   0   2.69  1.13    0.2
0458-020   0.125   1.591   -42.7   1.629  1.000    0.0  1  1999.47   2   2.69  1.13    0.2
0458-020   0.075   4.257   -55.9   2.722  1.000    0.0  1  1999.47   1   2.69  1.13    0.2
0458-020   0.630   0.019   147.1   0.239  1.000    0.0  1  1999.59   0   2.10  0.96    1.3
0458-020   0.091   1.719   -51.6   2.347  1.000    0.0  1  1999.59   2   2.10  0.96    1.3
0458-020   0.036   5.249   -50.3   3.078  1.000    0.0  1  1999.59   1   2.10  0.96    1.3
0458-020   0.558   0.004    47.7   0.197  1.000    0.0  1  1999.97   0   1.34  0.61    3.6
0458-020   0.117   1.751   -47.5   1.863  1.000    0.0  1  1999.97   2   1.34  0.61    3.6
0458-020   0.057   4.904   -52.2   1.643  1.000    0.0  1  1999.97   1   1.34  0.61    3.6
0458-020   0.617   0.008   137.6   0.228  0.503   -8.0  1  2000.08   0   1.99  0.83  -11.5
0458-020   0.057   2.439   -46.6   1.025  1.000    0.0  1  2000.08   2   1.99  0.83  -11.5
0458-020   0.052   4.828   -53.6   1.116  1.000    0.0  1  2000.08   1   1.99  0.83  -11.5
0458-020   0.650   0.003   178.6   0.090  1.000    0.0  1  2000.20   0   1.85  0.93    0.5
0458-020   0.043   1.433   -46.2   0.713  1.000    0.0  1  2000.20   2   1.85  0.93    0.5
0458-020   0.056   2.797   -50.0   1.192  1.000    0.0  1  2000.20  99   1.85  0.93    0.5
0458-020   0.053   5.040   -52.6   1.221  1.000    0.0  1  2000.20   1   1.85  0.93    0.5
0458-020   0.659   0.024   146.1   0.171  1.000    0.0  1  2000.39   0   2.28  0.83  -12.9
0458-020   0.120   1.559   -44.8   1.748  1.000    0.0  1  2000.39   2   2.28  0.83  -12.9
0458-020   0.088   4.660   -52.5   2.236  1.000    0.0  1  2000.39   1   2.28  0.83  -12.9
0458-020   0.647   0.002    45.0   0.197  1.000    0.0  1  2000.51   0   1.73  0.60   -4.2
0458-020   0.080   2.407   -71.0   2.241  1.000    0.0  1  2000.51   2   1.73  0.60   -4.2
0458-020   0.025   4.954   -49.6   0.476  1.000    0.0  1  2000.51   1   1.73  0.60   -4.2
0458-020   0.628   0.002    42.4   0.136  1.000    0.0  1  2000.81   0   1.68  0.63   -4.7
0458-020   0.096   2.308   -50.2   2.628  1.000    0.0  1  2000.81   2   1.68  0.63   -4.7
0458-020   0.037   5.389   -53.6   1.157  1.000    0.0  1  2000.81   1   1.68  0.63   -4.7
0458-020   0.508   0.015   157.6   0.113  1.000    0.0  1  2000.93   0   1.86  0.55   -1.5
0458-020   0.107   1.464   -46.0   1.633  1.000    0.0  1  2000.93   2   1.86  0.55   -1.5
0458-020   0.068   5.129   -51.3   1.636  1.000    0.0  1  2000.93   1   1.86  0.55   -1.5
0458-020   0.457   0.003   171.8   0.127  1.000    0.0  1  2001.08   0   1.74  0.59   -3.7
0458-020   0.071   2.299   -50.1   2.069  1.000    0.0  1  2001.08   2   1.74  0.59   -3.7
0458-020   0.037   5.051   -53.7   0.967  1.000    0.0  1  2001.08   1   1.74  0.59   -3.7
0458-020   0.586   0.001    -0.4   0.128  1.000    0.0  1  2001.19   0   1.22  0.58    7.4
0458-020   0.070   2.363   -46.9   1.655  1.000    0.0  1  2001.19   2   1.22  0.58    7.4
0458-020   0.061   5.251   -52.9   1.486  1.000    0.0  1  2001.19   1   1.22  0.58    7.4
0458-020   0.557   0.012     9.3   0.159  1.000    0.0  1  2001.27   0   1.08  0.69   -7.5
0458-020   0.084   1.790   -43.4   1.764  1.000    0.0  1  2001.27   2   1.08  0.69   -7.5
0458-020   0.075   4.919   -53.3   1.353  1.000    0.0  1  2001.27   1   1.08  0.69   -7.5
0458-020   0.641   0.067   161.0   0.198  1.000    0.0  1  2001.35   0   2.89  1.38    1.2
0458-020   0.088   2.011   -44.0   1.461  1.000    0.0  1  2001.35   2   2.89  1.38    1.2
0458-020   0.068   4.696   -60.3   1.315  1.000    0.0  1  2001.35   1   2.89  1.38    1.2
0458-020   0.622   0.007   170.9   0.119  1.000    0.0  1  2001.51   0   1.55  0.57   -0.7
0458-020   0.109   1.848   -44.3   2.381  1.000    0.0  1  2001.51   2   1.55  0.57   -0.7
0458-020   0.077   5.014   -52.5   1.916  1.000    0.0  1  2001.51   1   1.55  0.57   -0.7
0458-020   0.730   0.004    22.3   0.108  1.000    0.0  1  2001.83   0   1.27  0.55    7.6
0458-020   0.104   2.056   -45.5   2.322  1.000    0.0  1  2001.83   2   1.27  0.55    7.6
0458-020   0.060   5.218   -52.8   1.297  1.000    0.0  1  2001.83   1   1.27  0.55    7.6
0458-020   0.846   0.003    66.5   0.172  1.000    0.0  1  2002.04   0   1.89  0.77   -5.0
0458-020   0.103   2.093   -48.3   2.230  1.000    0.0  1  2002.04   2   1.89  0.77   -5.0
0458-020   0.063   5.066   -53.4   1.260  1.000    0.0  1  2002.04   1   1.89  0.77   -5.0
0458-020   0.933   0.004    83.1   0.451  0.301    9.8  1  2002.18   0   2.52  0.82   -4.4
0458-020   0.053   2.114   -45.3   0.989  1.000    0.0  1  2002.18   2   2.52  0.82   -4.4
0458-020   0.085   4.904   -52.1   2.213  1.000    0.0  1  2002.18   1   2.52  0.82   -4.4
0458-020   0.975   0.002    15.2   0.140  1.000    0.0  1  2002.35   0   1.73  0.62   -2.3
0458-020   0.085   2.118   -44.8   2.299  1.000    0.0  1  2002.35   2   1.73  0.62   -2.3
0458-020   0.074   5.028   -52.7   1.976  1.000    0.0  1  2002.35   1   1.73  0.62   -2.3
0458-020   0.957   0.004   139.8   0.237  1.000    0.0  1  2002.56   0   1.67  1.09    4.1
0458-020   0.066   2.124   -40.2   1.802  1.000    0.0  1  2002.56   2   1.67  1.09    4.1
0458-020   0.065   5.049   -53.3   1.283  1.000    0.0  1  2002.56   1   1.67  1.09    4.1
0458-020   0.885   0.005   125.2   0.248  1.000    0.0  1  2003.20   0   2.50  0.78    0.1
0458-020   0.052   2.676   -48.2   1.920  1.000    0.0  1  2003.20   2   2.50  0.78    0.1
0458-020   0.062   5.297   -53.6   1.868  1.000    0.0  1  2003.20   1   2.50  0.78    0.1
0458-020   0.833   0.004   137.4   0.179  1.000    0.0  1  2003.35   0   2.56  0.70   -4.8
0458-020   0.095   3.146   -51.7   3.952  1.000    0.0  1  2003.35   2   2.56  0.70   -4.8
0458-020   0.034   5.244   -53.1   0.961  1.000    0.0  1  2003.35   1   2.56  0.70   -4.8
0458-020   0.852   0.004    57.4   0.172  1.000    0.0  1  2003.46   0   2.12  0.70   -8.7
0458-020   0.053   2.701   -56.4   2.177  1.000    0.0  1  2003.46   2   2.12  0.70   -8.7
0458-020   0.048   5.104   -53.3   1.191  1.000    0.0  1  2003.46   1   2.12  0.70   -8.7
0458-020   0.893   0.002   152.2   0.199  1.000    0.0  1  2003.52   0   2.39  0.52    0.1
0458-020   0.051   1.733   -66.7   3.239  1.000    0.0  1  2003.52   2   2.39  0.52    0.1
0458-020   0.026   5.619   -36.6   2.177  1.000    0.0  1  2003.52   1   2.39  0.52    0.1
0458-020   0.852   0.001  -157.3   0.354  0.533  -12.2  1  2003.72   0   2.17  0.64    0.8
0458-020   0.057   2.268   -46.1   2.484  1.000    0.0  1  2003.72   2   2.17  0.64    0.8
0458-020   0.062   5.162   -52.6   1.512  1.000    0.0  1  2003.72   1   2.17  0.64    0.8
0458-020   0.999   0.011   155.7   0.329  0.557   -5.6  1  2003.96   0   1.05  0.63    2.8
0458-020   0.058   2.494   -42.5   1.582  1.000    0.0  1  2003.96   2   1.05  0.63    2.8
0458-020   0.064   5.124   -54.8   1.122  1.000    0.0  1  2003.96   1   1.05  0.63    2.8
0528+134   4.394   0.052  -123.9   0.035  1.000    0.0  1  1995.56   0   1.85  1.01   -1.4
0528+134   0.973   0.408    54.0   0.000  1.000    0.0  1  1995.56   3   1.85  1.01   -1.4
0528+134   0.128   1.316    33.8   0.370  1.000    0.0  1  1995.56  99   1.85  1.01   -1.4
0528+134   0.060   3.697    19.0   0.748  1.000    0.0  1  1995.56   1   1.85  1.01   -1.4
0528+134   0.510   0.433  -157.8   0.740  1.000    0.0  1  1995.75  99   1.99  1.42   -9.9
0528+134   5.644   0.019  -142.7   0.055  1.000    0.0  1  1995.75   0   1.99  1.42   -9.9
0528+134   0.754   0.634    30.5   0.446  1.000    0.0  1  1995.75  99   1.99  1.42   -9.9
0528+134   0.061   4.061    15.5   0.000  1.000    0.0  1  1995.75   1   1.99  1.42   -9.9
0528+134   3.367   0.022  -139.8   0.318  1.000    0.0  1  1997.03   0   1.94  0.89   -2.4
0528+134   0.392   0.665    38.8   0.470  1.000    0.0  1  1997.03  99   1.94  0.89   -2.4
0528+134   0.064   2.964    17.7   1.147  1.000    0.0  1  1997.03   1   1.94  0.89   -2.4
0528+134   3.106   0.065  -130.0   0.245  1.000    0.0  1  1997.08   0   1.48  0.82   -5.8
0528+134   1.036   0.319    48.8   0.241  1.000    0.0  1  1997.08   3   1.48  0.82   -5.8
0528+134   0.224   0.985    40.8   0.384  1.000    0.0  1  1997.08   2   1.48  0.82   -5.8
0528+134   0.074   3.125    19.4   1.068  1.000    0.0  1  1997.08   1   1.48  0.82   -5.8
0528+134   1.662   0.189  -122.8   0.120  1.000    0.0  1  1997.25   0   1.57  0.71   -4.9
0528+134   2.130   0.134    65.0   0.234  1.000    0.0  1  1997.25   3   1.57  0.71   -4.9
0528+134   0.403   0.784    36.7   0.393  1.000    0.0  1  1997.25   2   1.57  0.71   -4.9
0528+134   0.093   3.422    21.7   1.289  1.000    0.0  1  1997.25   1   1.57  0.71   -4.9
0528+134   2.250   0.108  -121.5   0.230  1.000    0.0  1  1997.38   0   1.56  0.71   -3.0
0528+134   0.864   0.271    58.8   0.000  1.000    0.0  1  1997.38   3   1.56  0.71   -3.0
0528+134   0.316   0.855    37.5   0.434  1.000    0.0  1  1997.38   2   1.56  0.71   -3.0
0528+134   0.081   3.134    20.3   1.178  1.000    0.0  1  1997.38   1   1.56  0.71   -3.0
0528+134   1.238   0.241  -119.6   0.000  1.000    0.0  1  1997.56   0   1.57  0.85   -2.0
0528+134   1.578   0.134    68.4   0.127  1.000    0.0  1  1997.56   3   1.57  0.85   -2.0
0528+134   0.440   0.807    38.3   0.392  1.000    0.0  1  1997.56   2   1.57  0.85   -2.0
0528+134   0.107   3.323    23.1   1.628  1.000    0.0  1  1997.56   1   1.57  0.85   -2.0
0528+134   2.473   0.084  -153.5   0.499  1.000    0.0  1  1997.69   0   2.77  0.78  -15.6
0528+134   0.625   0.689    36.5   0.572  1.000    0.0  1  1997.69  99   2.77  0.78  -15.6
0528+134   0.090   3.321    21.4   1.278  1.000    0.0  1  1997.69   1   2.77  0.78  -15.6
0528+134   0.959   0.234  -127.0   0.133  1.000    0.0  1  1997.96   0   1.83  0.64   -7.7
0528+134   0.948   0.215    56.6   0.140  1.000    0.0  1  1997.96   3   1.83  0.64   -7.7
0528+134   0.431   0.863    42.4   0.292  1.000    0.0  1  1997.96   2   1.83  0.64   -7.7
0528+134   0.095   3.279    23.2   1.448  1.000    0.0  1  1997.96   1   1.83  0.64   -7.7
0528+134   1.055   0.213  -126.0   0.082  1.000    0.0  1  1998.11   0   1.54  0.79   -2.8
0528+134   0.781   0.262    57.6   0.201  1.000    0.0  1  1998.11   3   1.54  0.79   -2.8
0528+134   0.405   0.947    41.4   0.370  1.000    0.0  1  1998.11   2   1.54  0.79   -2.8
0528+134   0.087   3.259    21.6   1.632  1.000    0.0  1  1998.11   1   1.54  0.79   -2.8
0528+134   1.474   0.111  -125.2   0.125  1.000    0.0  1  1998.29   0   1.54  0.69   -8.3
0528+134   0.748   0.361    56.6   0.243  1.000    0.0  1  1998.29   3   1.54  0.69   -8.3
0528+134   0.454   1.055    41.6   0.404  1.000    0.0  1  1998.29   2   1.54  0.69   -8.3
0528+134   0.087   3.430    22.9   1.357  1.000    0.0  1  1998.29   1   1.54  0.69   -8.3
0528+134   2.152   0.054  -120.8   0.141  1.000    0.0  1  1998.48   0   1.67  0.69   -8.6
0528+134   0.621   0.391    54.9   0.174  1.000    0.0  1  1998.48   3   1.67  0.69   -8.6
0528+134   0.440   1.097    43.4   0.454  1.000    0.0  1  1998.48   2   1.67  0.69   -8.6
0528+134   0.125   3.363    24.7   1.702  1.000    0.0  1  1998.48   1   1.67  0.69   -8.6
0528+134   2.175   0.033  -116.8   0.169  1.000    0.0  1  1998.61   0   1.42  0.58  -13.5
0528+134   0.400   0.378    61.9   0.209  1.000    0.0  1  1998.61   3   1.42  0.58  -13.5
0528+134   0.473   0.961    43.6   0.485  1.000    0.0  1  1998.61   2   1.42  0.58  -13.5
0528+134   0.122   1.507    37.8   0.321  1.000    0.0  1  1998.61  99   1.42  0.58  -13.5
0528+134   0.083   3.782    23.7   1.410  1.000    0.0  1  1998.61   1   1.42  0.58  -13.5
0528+134   2.116   0.023  -116.4   0.243  1.000    0.0  1  1998.75   0   1.59  0.78  -13.8
0528+134   0.340   0.593    53.7   0.337  1.000    0.0  1  1998.75   3   1.59  0.78  -13.8
0528+134   0.354   1.218    39.1   0.544  1.000    0.0  1  1998.75   2   1.59  0.78  -13.8
0528+134   0.101   3.611    24.3   1.576  1.000    0.0  1  1998.75   1   1.59  0.78  -13.8
0528+134   2.068   0.034  -127.7   0.310  1.000    0.0  1  1998.97   0   1.55  1.02   -6.3
0528+134   0.455   0.940    41.4   0.462  1.000    0.0  1  1998.97  99   1.55  1.02   -6.3
0528+134   0.121   2.656    28.6   1.458  1.000    0.0  1  1998.97   1   1.55  1.02   -6.3
0528+134   1.388   0.039  -123.0   0.255  1.000    0.0  1  1999.18   0   1.53  0.79   -8.1
0528+134   0.281   0.509    54.2   0.355  1.000    0.0  1  1999.18   3   1.53  0.79   -8.1
0528+134   0.307   1.262    39.1   0.493  1.000    0.0  1  1999.18   2   1.53  0.79   -8.1
0528+134   0.078   3.720    23.6   1.597  1.000    0.0  1  1999.18   1   1.53  0.79   -8.1
0528+134   1.524   0.061  -133.6   0.248  1.000    0.0  1  1999.29   0   1.63  0.70   -7.1
0528+134   0.403   0.465    53.3   0.459  1.000    0.0  1  1999.29   3   1.63  0.70   -7.1
0528+134   0.305   1.290    39.7   0.446  1.000    0.0  1  1999.29   2   1.63  0.70   -7.1
0528+134   0.090   3.588    23.2   1.587  1.000    0.0  1  1999.29   1   1.63  0.70   -7.1
0528+134   1.542   0.041  -120.6   0.282  1.000    0.0  1  1999.36   0   1.44  0.87   -5.8
0528+134   0.351   0.442    56.4   0.421  1.000    0.0  1  1999.36   3   1.44  0.87   -5.8
0528+134   0.336   1.266    39.3   0.516  1.000    0.0  1  1999.36   2   1.44  0.87   -5.8
0528+134   0.100   3.553    23.7   1.616  1.000    0.0  1  1999.36   1   1.44  0.87   -5.8
0528+134   1.431   0.025   176.9   0.241  1.000    0.0  1  1999.47   0   1.24  0.63    4.7
0528+134   0.324   0.479    67.5   0.387  1.000    0.0  1  1999.47   3   1.24  0.63    4.7
0528+134   0.365   1.311    41.0   0.561  1.000    0.0  1  1999.47   2   1.24  0.63    4.7
0528+134   0.096   3.771    25.0   1.655  1.000    0.0  1  1999.47   1   1.24  0.63    4.7
0528+134   1.702   0.036  -139.6   0.244  1.000    0.0  1  1999.59   0   1.65  0.63  -12.9
0528+134   0.359   0.431    56.3   0.429  1.000    0.0  1  1999.59   3   1.65  0.63  -12.9
0528+134   0.267   1.373    40.0   0.582  1.000    0.0  1  1999.59   2   1.65  0.63  -12.9
0528+134   0.081   3.771    23.5   1.498  1.000    0.0  1  1999.59   1   1.65  0.63  -12.9
0528+134   1.493   0.024  -137.6   0.191  1.000    0.0  1  1999.97   0   1.41  0.60   -6.6
0528+134   0.308   0.477    54.5   0.426  1.000    0.0  1  1999.97   3   1.41  0.60   -6.6
0528+134   0.250   1.392    40.5   0.466  1.000    0.0  1  1999.97   2   1.41  0.60   -6.6
0528+134   0.098   3.760    25.9   1.858  1.000    0.0  1  1999.97   1   1.41  0.60   -6.6
0528+134   2.523   0.018  -124.3   0.060  1.000    0.0  1  2000.08   0   1.48  0.70   -9.6
0528+134   0.398   0.425    57.2   0.304  1.000    0.0  1  2000.08   3   1.48  0.70   -9.6
0528+134   0.275   1.344    41.2   0.525  1.000    0.0  1  2000.08   2   1.48  0.70   -9.6
0528+134   0.109   3.297    23.7   1.723  1.000    0.0  1  2000.08   1   1.48  0.70   -9.6
0528+134   2.794   0.012  -140.6   0.161  1.000    0.0  1  2000.20   0   1.05  0.55   -4.8
0528+134   0.326   1.409    41.3   0.524  1.000    0.0  1  2000.20   2   1.05  0.55   -4.8
0528+134   0.373   0.501    58.2   0.402  1.000    0.0  1  2000.20   3   1.05  0.55   -4.8
0528+134   0.087   3.726    25.2   1.582  1.000    0.0  1  2000.20   1   1.05  0.55   -4.8
0528+134   2.703   0.014  -138.0   0.178  1.000    0.0  1  2000.39   0   1.48  0.64   -8.9
0528+134   0.403   0.478    59.6   0.479  1.000    0.0  1  2000.39   3   1.48  0.64   -8.9
0528+134   0.294   1.466    41.3   0.556  1.000    0.0  1  2000.39   2   1.48  0.64   -8.9
0528+134   0.111   3.749    25.7   1.881  1.000    0.0  1  2000.39   1   1.48  0.64   -8.9
0528+134   1.944   0.043  -148.2   0.146  1.000    0.0  1  2000.51   0   1.26  0.68   -7.7
0528+134   0.513   0.384    44.2   0.492  1.000    0.0  1  2000.51   3   1.26  0.68   -7.7
0528+134   0.277   1.377    41.3   0.485  1.000    0.0  1  2000.51   2   1.26  0.68   -7.7
0528+134   0.069   3.413    25.0   1.649  1.000    0.0  1  2000.51   1   1.26  0.68   -7.7
0528+134   2.267   0.031  -168.5   0.132  1.000    0.0  1  2000.81   0   1.35  0.64   -3.8
0528+134   0.438   0.465    48.4   0.538  1.000    0.0  1  2000.81   3   1.35  0.64   -3.8
0528+134   0.238   1.483    41.2   0.500  1.000    0.0  1  2000.81   2   1.35  0.64   -3.8
0528+134   0.106   3.619    24.9   1.869  1.000    0.0  1  2000.81   1   1.35  0.64   -3.8
0528+134   1.358   0.055  -171.6   0.000  1.000    0.0  1  2000.93   0   1.46  0.66   -7.8
0528+134   0.664   0.256    38.4   0.712  1.000    0.0  1  2000.93   3   1.46  0.66   -7.8
0528+134   0.216   1.461    41.2   0.564  1.000    0.0  1  2000.93   2   1.46  0.66   -7.8
0528+134   0.098   3.776    25.3   1.919  1.000    0.0  1  2000.93   1   1.46  0.66   -7.8
0528+134   1.635   0.024  -160.3   0.180  1.000    0.0  1  2001.08   0   1.12  0.56   -0.2
0528+134   0.230   0.525    43.9   0.513  1.000    0.0  1  2001.08   3   1.12  0.56   -0.2
0528+134   0.156   1.528    39.9   0.465  1.000    0.0  1  2001.08   2   1.12  0.56   -0.2
0528+134   0.073   3.446    25.5   1.608  1.000    0.0  1  2001.08   1   1.12  0.56   -0.2
0528+134   2.046   0.038  -152.3   0.163  1.000    0.0  1  2001.19   0   1.37  0.55   -2.6
0528+134   0.405   0.438    41.4   0.415  1.000    0.0  1  2001.19   3   1.37  0.55   -2.6
0528+134   0.178   1.519    39.1   0.437  1.000    0.0  1  2001.19   2   1.37  0.55   -2.6
0528+134   0.090   3.405    25.3   1.510  1.000    0.0  1  2001.19   1   1.37  0.55   -2.6
0528+134   1.813   0.022  -147.1   0.210  1.000    0.0  1  2001.27   0   1.22  0.58  -11.4
0528+134   0.273   0.428    50.6   0.412  1.000    0.0  1  2001.27   3   1.22  0.58  -11.4
0528+134   0.219   1.471    40.3   0.584  1.000    0.0  1  2001.27   2   1.22  0.58  -11.4
0528+134   0.109   3.807    23.8   2.043  1.000    0.0  1  2001.27   1   1.22  0.58  -11.4
0528+134   1.775   0.036  -145.3   0.175  1.000    0.0  1  2001.35   0   1.49  0.62   -8.1
0528+134   0.374   0.407    43.7   0.384  1.000    0.0  1  2001.35   3   1.49  0.62   -8.1
0528+134   0.222   1.428    40.4   0.419  1.000    0.0  1  2001.35   2   1.49  0.62   -8.1
0528+134   0.079   3.555    23.7   1.958  1.000    0.0  1  2001.35   1   1.49  0.62   -8.1
0528+134   1.622   0.051  -140.3   0.183  1.000    0.0  1  2001.51   0   1.40  0.64   -5.4
0528+134   0.427   0.318    48.2   0.299  1.000    0.0  1  2001.51   3   1.40  0.64   -5.4
0528+134   0.218   1.438    38.9   0.699  1.000    0.0  1  2001.51   2   1.40  0.64   -5.4
0528+134   0.111   3.694    24.8   1.995  1.000    0.0  1  2001.51   1   1.40  0.64   -5.4
0528+134   1.888   0.038  -147.7   0.204  1.000    0.0  1  2001.83   0   1.92  0.65   -5.9
0528+134   0.386   0.439    51.0   0.403  1.000    0.0  1  2001.83   3   1.92  0.65   -5.9
0528+134   0.180   1.531    40.7   0.465  1.000    0.0  1  2001.83   2   1.92  0.65   -5.9
0528+134   0.118   3.503    25.7   1.933  1.000    0.0  1  2001.83   1   1.92  0.65   -5.9
0528+134   1.725   0.048  -150.0   0.199  1.000    0.0  1  2002.04   0   1.35  0.61   -4.1
0528+134   0.489   0.395    42.4   0.539  1.000    0.0  1  2002.04   3   1.35  0.61   -4.1
0528+134   0.183   1.559    38.6   0.559  1.000    0.0  1  2002.04   2   1.35  0.61   -4.1
0528+134   0.091   3.747    23.9   1.550  1.000    0.0  1  2002.04   1   1.35  0.61   -4.1
0528+134   1.500   0.038  -148.5   0.204  1.000    0.0  1  2002.18   0   1.74  0.61    1.0
0528+134   0.313   0.454    43.2   0.465  1.000    0.0  1  2002.18   3   1.74  0.61    1.0
0528+134   0.171   1.612    37.2   0.565  1.000    0.0  1  2002.18   2   1.74  0.61    1.0
0528+134   0.090   3.915    24.0   1.639  1.000    0.0  1  2002.18   1   1.74  0.61    1.0
0528+134   1.833   0.056  -137.7   0.148  1.000    0.0  1  2002.35   0   1.72  0.63   -4.2
0528+134   0.467   0.302    49.6   0.163  1.000    0.0  1  2002.35   3   1.72  0.63   -4.2
0528+134   0.226   1.478    39.5   0.801  1.000    0.0  1  2002.35   2   1.72  0.63   -4.2
0528+134   0.090   3.822    24.4   1.494  1.000    0.0  1  2002.35   1   1.72  0.63   -4.2
0528+134   2.224   0.032  -143.6   0.207  1.000    0.0  1  2002.56   0   1.57  0.89   16.7
0528+134   0.343   0.548    42.5   0.714  1.000    0.0  1  2002.56   3   1.57  0.89   16.7
0528+134   0.134   1.841    36.0   0.532  1.000    0.0  1  2002.56   2   1.57  0.89   16.7
0528+134   0.102   3.957    24.7   1.839  1.000    0.0  1  2002.56   1   1.57  0.89   16.7
0528+134   2.089   0.046  -153.9   0.188  1.000    0.0  1  2002.73   0   1.80  0.72   -4.9
0528+134   0.397   0.304    37.5   0.272  1.000    0.0  1  2002.73   3   1.80  0.72   -4.9
0528+134   0.172   1.645    40.3   0.913  1.000    0.0  1  2002.73   2   1.80  0.72   -4.9
0528+134   0.098   3.664    23.9   1.851  1.000    0.0  1  2002.73   1   1.80  0.72   -4.9
0528+134   2.497   0.029  -153.0   0.258  1.000    0.0  1  2002.95   0   1.74  0.89   -5.5
0528+134   0.394   0.490    32.2   0.817  1.000    0.0  1  2002.95   3   1.74  0.89   -5.5
0528+134   0.122   1.882    35.2   0.632  1.000    0.0  1  2002.95   2   1.74  0.89   -5.5
0528+134   0.088   3.845    26.8   1.368  1.000    0.0  1  2002.95   1   1.74  0.89   -5.5
0528+134   1.631   0.027  -154.1   0.108  1.000    0.0  1  2003.19   0   2.14  0.66    1.1
0528+134   1.614   0.035    32.0   0.536  1.000    0.0  1  2003.19   4   2.14  0.66    1.1
0528+134   0.180   1.954    29.1   0.981  1.000    0.0  1  2003.19   2   2.14  0.66    1.1
0528+134   0.049   4.153    24.6   0.390  1.000    0.0  1  2003.19   1   2.14  0.66    1.1
0528+134   1.611   0.114  -142.2   0.183  1.000    0.0  1  2003.35   0   1.40  0.69   -6.9
0528+134   1.100   0.163    40.7   0.194  1.000    0.0  1  2003.35   4   1.40  0.69   -6.9
0528+134   0.166   1.385    38.6   0.923  1.000    0.0  1  2003.35   2   1.40  0.69   -6.9
0528+134   0.096   3.750    24.3   1.811  1.000    0.0  1  2003.35   1   1.40  0.69   -6.9
0528+134   1.865   0.088  -147.6   0.255  1.000    0.0  1  2003.52   0   2.05  0.73   -4.4
0528+134   0.967   0.169    34.5   0.271  1.000    0.0  1  2003.52   4   2.05  0.73   -4.4
0528+134   0.152   2.151    35.5   1.018  1.000    0.0  1  2003.52   2   2.05  0.73   -4.4
0528+134   0.053   4.572    21.1   1.759  1.000    0.0  1  2003.52   1   2.05  0.73   -4.4
0528+134   1.627   0.100  -149.1   0.243  1.000    0.0  1  2003.71   0   1.74  0.74   -3.1
0528+134   1.032   0.154    30.5   0.242  1.000    0.0  1  2003.71   4   1.74  0.74   -3.1
0528+134   0.157   1.430    38.8   0.973  1.000    0.0  1  2003.71   2   1.74  0.74   -3.1
0528+134   0.099   3.795    24.2   1.951  1.000    0.0  1  2003.71   1   1.74  0.74   -3.1
0528+134   1.418   0.124  -147.2   0.251  1.000    0.0  1  2003.96   0   1.02  0.59  -15.9
0528+134   1.118   0.153    34.5   0.260  1.000    0.0  1  2003.96   4   1.02  0.59  -15.9
0528+134   0.148   1.486    36.1   1.096  1.000    0.0  1  2003.96   2   1.02  0.59  -15.9
0528+134   0.087   3.812    26.2   2.067  1.000    0.0  1  2003.96   1   1.02  0.59  -15.9
0537-441   3.976   0.021  -146.0   0.988  0.286   -1.8  1  1995.56   0   2.69  0.83    4.5
0537-441   4.491   0.043   179.9   0.267  1.000    0.0  1  1995.78   0   7.26  0.96  -22.4
0537-441   0.426   2.655    28.4   0.261  1.000    0.0  1  1995.78   1   7.26  0.96  -22.4
0537-441   2.541   0.033   123.9   0.563  1.000    0.0  1  1997.08   0   4.06  0.84   -8.1
0537-441   0.221   1.292   109.7   0.000  1.000    0.0  1  1997.08   2   4.06  0.84   -8.1
0537-441   1.994   0.045   -30.7   0.331  1.000    0.0  1  1997.25   0   2.39  0.72   -3.2
0537-441   0.413   0.737    70.5   0.106  1.000    0.0  1  1997.25   2   2.39  0.72   -3.2
0537-441   1.236   0.322  -163.9   0.000  1.000    0.0  1  1997.38   0   6.95  1.11    7.3
0537-441   1.235   0.506    38.9   1.266  1.000    0.0  1  1997.38   2   6.95  1.11    7.3
0537-441   2.173   0.240  -169.1   0.776  1.000    0.0  1  1997.56   0  10.40  1.67    4.0
0537-441   0.281   4.165    11.4   0.001  1.000    0.0  1  1997.56  99  10.40  1.67    4.0
0537-441   0.033   9.092    28.5   0.000  1.000    0.0  1  1997.56  99  10.40  1.67    4.0
0537-441   2.002   0.024   144.7   0.710  1.000    0.0  1  1997.69   0   9.14  0.85   -9.3
0537-441   0.057   2.640    66.5   0.000  1.000    0.0  1  1997.69   1   9.14  0.85   -9.3
0537-441   1.593   0.106    -9.2   0.570  1.000    0.0  1  1998.11   0   2.45  0.69  -12.7
0537-441   1.448   0.006    52.3   0.400  1.000    0.0  1  1998.29   0   2.22  0.78    0.8
0537-441   0.118   2.516    84.4   0.000  1.000    0.0  1  1998.29   1   2.22  0.78    0.8
0537-441   1.290   0.145  -163.4   0.000  1.000    0.0  1  1998.48   0   5.83  0.90    8.5
0537-441   0.615   0.964    68.0   1.481  1.000    0.0  1  1998.48   2   5.83  0.90    8.5
0537-441   2.400   0.005   126.5   1.111  0.287  -13.2  1  1998.75   0   2.20  0.75  -10.2
0537-441   3.406   0.025   -28.2   0.275  1.000    0.0  1  1999.18   0   5.48  0.89  -12.4
0537-441   0.368   2.649    19.5   0.554  1.000    0.0  1  1999.18   1   5.48  0.89  -12.4
0537-441   4.538   0.012    -4.0   0.826  0.327   -5.3  1  1999.36   0   4.26  0.88   -5.0
0537-441   0.329   2.044    31.8   1.047  1.000    0.0  1  1999.36   1   4.26  0.88   -5.0
0537-441   4.111   0.002   150.9   0.480  0.452  -24.5  1  1999.47   0   2.44  0.77   -5.2
0537-441   0.078   2.489    86.1   0.000  1.000    0.0  1  1999.47   1   2.44  0.77   -5.2
0537-441   3.594   0.006   -44.6   0.388  1.000    0.0  1  1999.97   0   4.59  0.85  -12.1
0537-441   0.254   2.226    26.4   0.858  1.000    0.0  1  1999.97   1   4.59  0.85  -12.1
0537-441   3.870   0.024    16.0   0.522  1.000    0.0  1  2000.39   0  14.90  1.00    7.5
0537-441   3.680   0.010   120.1   0.574  0.621  -15.4  1  2000.51   0   2.62  0.88  -13.2
0537-441   3.674   0.006   127.5   0.397  1.000    0.0  1  2000.81   0   2.21  0.78  -10.9
0537-441   3.748   0.035   163.3   0.423  1.000    0.0  1  2000.93   0  15.60  0.72  -18.1
0537-441   3.404   0.006   153.5   0.676  0.213    2.5  1  2001.08   0   2.31  0.83  -12.1
0537-441   4.151   0.018   157.0   0.413  1.000    0.0  1  2001.27   0   9.29  0.80  -16.9
0537-441   4.239   0.010   -25.0   1.108  0.246   -5.9  1  2001.35   0   7.55  0.94    0.3
0537-441   3.255   0.016   152.9   0.475  1.000    0.0  1  2001.51   0   8.80  0.87  -17.3
0537-441   5.609   0.021    -5.7   0.392  1.000    0.0  1  2001.83   0   9.85  0.96   -6.3
0537-441   5.668   0.010    63.0   0.807  0.381   -2.1  1  2002.04   0   2.23  0.79    5.1
0537-441   6.547   0.026    17.1   0.419  1.000    0.0  1  2002.35   0  11.50  0.95   17.0
0537-441   4.611   0.018  -160.4   0.533  1.000    0.0  1  2002.56   0   3.22  1.61   10.3
0537-441   3.709   0.008   135.3   0.587  0.754   27.0  1  2002.73   0   2.15  0.92    3.8
0537-441   0.095   2.946    54.0   0.000  1.000    0.0  1  2002.73   1   2.15  0.92    3.8
0537-441   3.749   0.004    10.6   0.548  1.000    0.0  1  2002.95   0   1.12  0.59   30.6
0537-441   4.079   0.010   134.8   0.590  0.627   -0.9  1  2003.19   0   1.24  0.73   -6.6
0537-441   0.172   2.455    83.4   0.000  1.000    0.0  1  2003.19   1   1.24  0.73   -6.6
0537-441   3.960   0.015   -19.9   0.445  1.000    0.0  1  2003.35   0   1.39  0.86    9.7
0537-441   0.136   2.503    80.0   0.000  1.000    0.0  1  2003.35   1   1.39  0.86    9.7
0537-441   3.175   0.015    35.1   0.613  0.673    6.1  1  2003.47   0   1.48  0.78    8.7
0537-441   0.094   2.426    78.9   0.000  1.000    0.0  1  2003.47   1   1.48  0.78    8.7
0537-441   4.114   0.022   177.3   0.692  0.574   18.4  1  2003.52   0   8.69  1.22   -2.0
0537-441   3.753   0.007    98.7   0.461  1.000    0.0  1  2003.71   0   2.71  0.76   -7.2
0537-441   0.099   2.483    82.8   0.000  1.000    0.0  1  2003.71   1   2.71  0.76   -7.2
0552+398   4.841   0.072   101.5   0.443  0.837   85.7  1  1994.52   0   1.85  1.23   19.9
0552+398   1.271   0.587   -70.6   0.675  1.000    0.0  1  1994.52   1   1.85  1.23   19.9
0552+398   4.382   0.060   102.6   0.464  0.756   78.3  1  1995.28   0   1.56  1.08  -12.7
0552+398   1.216   0.630   -73.6   0.705  1.000    0.0  1  1995.28   1   1.56  1.08  -12.7
0552+398   3.792   0.056   108.7   0.442  0.790   82.3  1  1995.56   0   1.32  1.15   -9.5
0552+398   1.153   0.620   -70.1   0.700  1.000    0.0  1  1995.56   1   1.32  1.15   -9.5
0552+398   3.799   0.069   105.2   0.414  0.697  -86.3  1  1995.75   0   1.46  1.25  -55.4
0552+398   1.070   0.613   -71.5   0.654  1.000    0.0  1  1995.75   1   1.46  1.25  -55.4
0552+398   4.053   0.092   104.4   0.435  0.808  -83.1  1  1995.78   0   1.44  1.31   18.8
0552+398   1.210   0.584   -73.5   0.668  1.000    0.0  1  1995.78   1   1.44  1.31   18.8
0552+398   3.747   0.053   112.9   0.408  0.769  -83.6  1  1997.03   0   1.61  1.03   -9.5
0552+398   0.689   0.651   -71.0   0.586  1.000    0.0  1  1997.03   1   1.61  1.03   -9.5
0552+398   3.692   0.047   104.2   0.396  0.637  -79.7  1  1997.03   0   1.45  1.12   -4.0
0552+398   0.687   0.647   -70.3   0.541  1.000    0.0  1  1997.03   1   1.45  1.12   -4.0
0552+398   4.039   0.030    96.2   0.404  0.752  -85.5  1  1997.08   0   0.97  0.78  -11.3
0552+398   0.855   0.631   -69.8   0.668  1.000    0.0  1  1997.08   1   0.97  0.78  -11.3
0552+398   4.356   0.029   108.6   0.424  0.832  -85.9  1  1997.25   0   0.97  0.77  -13.4
0552+398   0.964   0.636   -70.5   0.697  1.000    0.0  1  1997.25   1   0.97  0.77  -13.4
0552+398   3.952   0.039   105.7   0.416  0.792  -76.8  1  1997.38   0   1.08  0.92  -11.1
0552+398   0.876   0.647   -70.8   0.712  1.000    0.0  1  1997.38   1   1.08  0.92  -11.1
0552+398   4.283   0.029   123.4   0.421  0.787  -86.0  1  1997.56   0   1.16  0.83  -11.2
0552+398   0.977   0.630   -70.2   0.686  1.000    0.0  1  1997.56   1   1.16  0.83  -11.2
0552+398   4.537   0.032   106.9   0.435  0.829  -73.0  1  1997.69   0   1.20  0.77  -16.6
0552+398   0.933   0.654   -73.1   0.659  1.000    0.0  1  1997.69   1   1.20  0.77  -16.6
0552+398   4.063   0.032   111.3   0.426  0.796  -86.3  1  1997.96   0   1.11  0.80   -9.9
0552+398   0.986   0.623   -71.3   0.688  1.000    0.0  1  1997.96   1   1.11  0.80   -9.9
0552+398   3.909   0.025   106.2   0.422  0.764   87.1  1  1998.11   0   0.97  0.71  -16.0
0552+398   0.918   0.646   -69.8   0.653  1.000    0.0  1  1998.11   1   0.97  0.71  -16.0
0552+398   4.125   0.037   100.7   0.419  0.847   79.1  1  1998.29   0   0.85  0.80   -1.2
0552+398   1.108   0.602   -69.6   0.684  1.000    0.0  1  1998.29   1   0.85  0.80   -1.2
0552+398   4.352   0.027    91.6   0.411  0.823   80.0  1  1998.48   0   0.96  0.76    5.8
0552+398   1.160   0.615   -69.6   0.688  1.000    0.0  1  1998.48   1   0.96  0.76    5.8
0552+398   4.035   0.033   109.3   0.407  0.843   71.9  1  1998.61   0   1.03  0.77    5.1
0552+398   1.119   0.599   -69.4   0.696  1.000    0.0  1  1998.61   1   1.03  0.77    5.1
0552+398   3.669   0.041   104.4   0.413  0.884   75.1  1  1998.75   0   1.30  0.81  -11.5
0552+398   1.050   0.596   -70.9   0.718  1.000    0.0  1  1998.75   1   1.30  0.81  -11.5
0552+398   3.929   0.040    99.2   0.402  0.822   62.1  1  1998.97   0   0.95  0.79  -11.9
0552+398   1.126   0.586   -70.8   0.681  1.000    0.0  1  1998.97   1   0.95  0.79  -11.9
0552+398   3.082   0.041   118.3   0.399  0.881   71.6  1  1999.18   0   0.94  0.67  -10.2
0552+398   0.971   0.584   -71.6   0.733  1.000    0.0  1  1999.18   1   0.94  0.67  -10.2
0552+398   4.089   0.019   132.9   0.413  0.897   77.6  1  1999.29   0   1.07  0.72  -11.2
0552+398   1.039   0.634   -72.6   0.702  1.000    0.0  1  1999.29   1   1.07  0.72  -11.2
0552+398   3.879   0.042   108.7   0.392  0.962   55.8  1  1999.36   0   1.07  0.77  -29.6
0552+398   1.197   0.584   -71.2   0.744  1.000    0.0  1  1999.36   1   1.07  0.77  -29.6
0552+398   4.098   0.043   107.8   0.376  0.907   77.3  1  1999.47   0   1.07  0.94   15.8
0552+398   1.023   0.600   -71.1   0.641  1.000    0.0  1  1999.47   1   1.07  0.94   15.8
0552+398   4.180   0.031   111.4   0.402  0.916   72.7  1  1999.59   0   1.18  0.88   28.3
0552+398   1.147   0.600   -69.7   0.713  1.000    0.0  1  1999.59   1   1.18  0.88   28.3
0552+398   3.470   0.032   108.8   0.387  0.927   74.2  1  1999.97   0   0.94  0.69  -11.9
0552+398   1.017   0.616   -71.8   0.721  1.000    0.0  1  1999.97   1   0.94  0.69  -11.9
0552+398   3.598   0.016    97.8   0.363  0.835   82.0  1  2000.08   0   0.97  0.65   -2.0
0552+398   0.945   0.629   -70.8   0.682  1.000    0.0  1  2000.08   1   0.97  0.65   -2.0
0552+398   3.946   0.016   118.7   0.365  1.000    0.0  1  2000.20   0   0.92  0.65    9.5
0552+398   1.091   0.614   -72.7   0.668  1.000    0.0  1  2000.20   1   0.92  0.65    9.5
0552+398   3.640   0.026   101.7   0.376  0.915   60.8  1  2000.39   0   0.89  0.67  -16.9
0552+398   1.150   0.604   -70.9   0.717  1.000    0.0  1  2000.39   1   0.89  0.67  -16.9
0552+398   3.836   0.014   108.8   0.381  0.944   63.9  1  2000.51   0   1.01  0.68   -1.8
0552+398   1.092   0.629   -71.6   0.700  1.000    0.0  1  2000.51   1   1.01  0.68   -1.8
0552+398   4.062   0.031    96.0   0.375  0.910   59.7  1  2000.81   0   1.23  0.86    8.2
0552+398   1.115   0.614   -71.6   0.682  1.000    0.0  1  2000.81   1   1.23  0.86    8.2
0552+398   3.270   0.030   105.6   0.391  0.914   46.1  1  2000.93   0   1.02  0.60   -9.5
0552+398   1.036   0.606   -70.5   0.714  1.000    0.0  1  2000.93   1   1.02  0.60   -9.5
0552+398   3.256   0.016   110.8   0.390  0.856   57.7  1  2001.08   0   0.84  0.57  -14.9
0552+398   0.993   0.615   -70.9   0.696  1.000    0.0  1  2001.08   1   0.84  0.57  -14.9
0552+398   3.860   0.027   128.5   0.399  0.958   13.9  1  2001.19   0   0.99  0.55   -3.0
0552+398   1.169   0.597   -71.7   0.697  1.000    0.0  1  2001.19   1   0.99  0.55   -3.0
0552+398   3.392   0.028   112.8   0.395  0.894   51.7  1  2001.27   0   0.97  0.60   -6.8
0552+398   1.082   0.611   -71.6   0.706  1.000    0.0  1  2001.27   1   0.97  0.60   -6.8
0552+398   3.943   0.024   120.5   0.410  0.888   49.1  1  2001.35   0   0.98  0.65  -20.3
0552+398   1.071   0.636   -72.2   0.673  1.000    0.0  1  2001.35   1   0.98  0.65  -20.3
0552+398   3.617   0.034   114.8   0.400  0.887   47.3  1  2001.51   0   0.98  0.74   -5.2
0552+398   1.217   0.600   -72.0   0.706  1.000    0.0  1  2001.51   1   0.98  0.74   -5.2
0552+398   3.345   0.029    91.8   0.398  0.833   51.9  1  2001.83   0   1.19  0.71  -19.9
0552+398   1.180   0.588   -73.6   0.703  1.000    0.0  1  2001.83   1   1.19  0.71  -19.9
0552+398   3.243   0.021   114.7   0.404  0.852   51.1  1  2002.04   0   0.94  0.57   -7.6
0552+398   1.207   0.612   -72.4   0.713  1.000    0.0  1  2002.04   1   0.94  0.57   -7.6
0552+398   3.519   0.031   120.7   0.405  0.884   47.6  1  2002.18   0   1.15  0.70   -8.0
0552+398   1.278   0.609   -73.6   0.718  1.000    0.0  1  2002.18   1   1.15  0.70   -8.0
0552+398   3.860   0.046   112.4   0.473  0.911  -72.1  1  2002.35   0   1.23  1.19   -6.5
0552+398   0.876   0.668   -72.1   0.819  1.000    0.0  1  2002.35   1   1.23  1.19   -6.5
0552+398   3.257   0.045   108.0   0.411  0.884   40.1  1  2002.56   0   1.03  0.74   -6.5
0552+398   1.264   0.591   -72.9   0.720  1.000    0.0  1  2002.56   1   1.03  0.74   -6.5
0552+398   3.161   0.014    86.8   0.439  0.851   30.6  1  2002.73   0   1.09  0.69   11.9
0552+398   1.086   0.617   -74.8   0.710  1.000    0.0  1  2002.73   1   1.09  0.69   11.9
0552+398   2.721   0.023  -180.0   0.373  0.894   20.8  1  2002.95   0   1.03  0.75   -5.0
0552+398   1.835   0.438   -69.7   1.005  1.000    0.0  1  2002.95  99   1.03  0.75   -5.0
0552+398   3.418   0.017    88.0   0.486  0.847    5.1  1  2003.19   0   1.17  0.75    2.0
0552+398   1.086   0.643   -73.3   0.703  1.000    0.0  1  2003.19   1   1.17  0.75    2.0
0552+398   2.926   0.035   175.3   0.406  0.872   64.9  1  2003.35   0   1.29  0.61    7.1
0552+398   1.057   0.640   -75.5   0.662  1.000    0.0  1  2003.35   1   1.29  0.61    7.1
0552+398   2.929   0.068   100.2   0.427  0.821   37.6  1  2003.47   0   1.78  0.84    9.9
0552+398   1.163   0.574   -72.9   0.664  1.000    0.0  1  2003.47   1   1.78  0.84    9.9
0552+398   0.031   1.409   -97.6   0.139  1.000    0.0  1  2003.47  99   1.78  0.84    9.9
0552+398   3.035   0.081    98.2   0.422  0.711   54.6  1  2003.52   0   2.26  0.78   -3.7
0552+398   1.230   0.547   -75.6   0.674  1.000    0.0  1  2003.52   1   2.26  0.78   -3.7
0552+398   0.049   1.553  -113.5   0.687  1.000    0.0  1  2003.52  99   2.26  0.78   -3.7
0552+398   2.614   0.037   108.4   0.416  0.812   42.0  1  2003.71   0   0.92  0.67   13.4
0552+398   1.187   0.592   -74.2   0.711  1.000    0.0  1  2003.71   1   0.92  0.67   13.4
0552+398   2.995   0.045   117.4   0.420  0.827   37.3  1  2003.96   0   1.00  0.57  -22.0
0552+398   1.314   0.589   -74.7   0.685  1.000    0.0  1  2003.96   1   1.00  0.57  -22.0
0642+449   1.832   0.005   -82.9   0.336  0.398  -88.7  1  1995.78   0   1.37  1.30  -37.6
0642+449   0.027   0.654    90.5   0.526  1.000    0.0  1  1995.78  99   1.37  1.30  -37.6
0642+449   0.020   3.324    92.3   1.470  1.000    0.0  1  1995.78   1   1.37  1.30  -37.6
0642+449   1.313   0.042   -85.6   0.263  0.381  -88.4  1  1997.08   0   0.93  0.74  -16.0
0642+449   0.349   0.242    93.4   0.280  1.000    0.0  1  1997.08   3   0.93  0.74  -16.0
0642+449   0.018   3.232    88.8   1.642  1.000    0.0  1  1997.08   1   0.93  0.74  -16.0
0642+449   1.829   0.006    97.6   0.380  0.453  -87.3  1  1997.25   0   1.00  0.69  -12.8
0642+449   0.030   0.616    88.1   0.000  1.000    0.0  1  1997.25  99   1.00  0.69  -12.8
0642+449   0.006   3.279    87.6   1.442  1.000    0.0  1  1997.25   1   1.00  0.69  -12.8
0642+449   1.461   0.032   -91.0   0.269  0.415   89.0  1  1997.38   0   1.06  0.71  -16.0
0642+449   0.308   0.282    95.1   0.278  1.000    0.0  1  1997.38   3   1.06  0.71  -16.0
0642+449   0.013   3.624    90.0   1.300  1.000    0.0  1  1997.38   1   1.06  0.71  -16.0
0642+449   1.594   0.039   -84.3   0.274  0.466  -87.8  1  1997.56   0   1.00  0.82  -10.1
0642+449   0.351   0.259    95.1   0.331  1.000    0.0  1  1997.56   3   1.00  0.82  -10.1
0642+449   0.013   3.495    90.1   1.403  1.000    0.0  1  1997.56   1   1.00  0.82  -10.1
0642+449   1.722   0.026   -83.4   0.304  0.433  -88.5  1  1997.69   0   1.09  0.98  -46.7
0642+449   0.274   0.273    96.0   0.439  1.000    0.0  1  1997.69   3   1.09  0.98  -46.7
0642+449   0.013   3.554    94.1   1.185  1.000    0.0  1  1997.69   1   1.09  0.98  -46.7
0642+449   1.622   0.043   -86.5   0.261  0.432   88.8  1  1997.96   0   0.97  0.72  -15.9
0642+449   0.429   0.263    93.4   0.312  1.000    0.0  1  1997.96   3   0.97  0.72  -15.9
0642+449   0.012   3.287    88.9   1.603  1.000    0.0  1  1997.96   1   0.97  0.72  -15.9
0642+449   1.621   0.037   -82.8   0.275  0.360   89.1  1  1998.11   0   0.89  0.69  -12.5
0642+449   0.346   0.274    96.3   0.292  1.000    0.0  1  1998.11   3   0.89  0.69  -12.5
0642+449   0.005   1.389    96.0   0.000  1.000    0.0  1  1998.11  99   0.89  0.69  -12.5
0642+449   0.009   3.456    90.2   1.256  1.000    0.0  1  1998.11   1   0.89  0.69  -12.5
0642+449   1.849   0.034   -85.3   0.287  0.388   84.6  1  1998.29   0   1.01  0.84  -38.9
0642+449   0.335   0.282    94.7   0.328  1.000    0.0  1  1998.29   3   1.01  0.84  -38.9
0642+449   0.012   3.459    87.7   1.182  1.000    0.0  1  1998.29   1   1.01  0.84  -38.9
0642+449   2.051   0.032   -87.3   0.278  0.391   86.5  1  1998.48   0   1.06  0.88   16.2
0642+449   0.341   0.299    95.2   0.301  1.000    0.0  1  1998.48   3   1.06  0.88   16.2
0642+449   0.014   3.521    90.2   1.076  1.000    0.0  1  1998.48   1   1.06  0.88   16.2
0642+449   1.970   0.035   -86.1   0.271  0.480  -90.0  1  1998.61   0   0.90  0.78    0.8
0642+449   0.382   0.281    94.3   0.298  1.000    0.0  1  1998.61   3   0.90  0.78    0.8
0642+449   0.009   3.326    89.6   1.175  1.000    0.0  1  1998.61   1   0.90  0.78    0.8
0642+449   1.942   0.020   -78.0   0.290  0.512   89.5  1  1998.75   0   0.93  0.80   -0.5
0642+449   0.276   0.316    96.8   0.361  1.000    0.0  1  1998.75   3   0.93  0.80   -0.5
0642+449   0.007   3.150    87.3   0.327  1.000    0.0  1  1998.75   1   0.93  0.80   -0.5
0642+449   2.312   0.015   -84.3   0.299  0.433   85.9  1  1998.97   0   0.96  0.80   -7.2
0642+449   0.195   0.373    97.9   0.397  1.000    0.0  1  1998.97   3   0.96  0.80   -7.2
0642+449   0.012   3.624    93.9   1.026  1.000    0.0  1  1998.97   1   0.96  0.80   -7.2
0642+449   1.862   0.019   -85.3   0.276  0.572   84.8  1  1999.18   0   0.90  0.68  -21.0
0642+449   0.313   0.285    99.4   0.399  1.000    0.0  1  1999.18   3   0.90  0.68  -21.0
0642+449   0.020   2.509    84.2   2.989  1.000    0.0  1  1999.18  99   0.90  0.68  -21.0
0642+449   2.410   0.017    64.0   0.275  0.830  -78.8  1  1999.29   0   0.88  0.70    7.6
0642+449   0.026   0.584   102.1   0.000  1.000    0.0  1  1999.29  99   0.88  0.70    7.6
0642+449   2.226   0.014   -75.6   0.290  0.559  -84.5  1  1999.36   0   0.92  0.74  -12.3
0642+449   0.324   0.281   100.5   0.418  1.000    0.0  1  1999.36   3   0.92  0.74  -12.3
0642+449   2.533   0.016   -87.9   0.308  0.522   87.8  1  1999.47   0   1.01  0.82  -16.5
0642+449   0.207   0.358    98.9   0.304  1.000    0.0  1  1999.47   3   1.01  0.82  -16.5
0642+449   0.012   3.204    87.4   0.903  1.000    0.0  1  1999.47   1   1.01  0.82  -16.5
0642+449   2.323   0.034   -75.9   0.279  0.586   88.7  1  1999.59   0   0.97  0.67  -10.4
0642+449   0.468   0.232   101.1   0.319  1.000    0.0  1  1999.59   3   0.97  0.67  -10.4
0642+449   0.010   3.493    87.2   1.573  1.000    0.0  1  1999.59   1   0.97  0.67  -10.4
0642+449   2.339   0.013   -75.9   0.328  0.535   87.5  1  1999.97   0   0.85  0.61   -8.6
0642+449   0.236   0.296   104.5   0.395  1.000    0.0  1  1999.97   3   0.85  0.61   -8.6
0642+449   2.199   0.027   -78.1   0.313  0.487   89.0  1  2000.08   0   0.77  0.59  -11.3
0642+449   0.421   0.227   103.8   0.313  1.000    0.0  1  2000.08   3   0.77  0.59  -11.3
0642+449   0.012   2.718    85.6   1.776  1.000    0.0  1  2000.08  99   0.77  0.59  -11.3
0642+449   2.260   0.039   -83.7   0.305  0.473   81.4  1  2000.20   0   0.73  0.56    2.9
0642+449   0.625   0.218   102.1   0.289  1.000    0.0  1  2000.20   3   0.73  0.56    2.9
0642+449   2.501   0.021   -82.1   0.333  0.515   85.4  1  2000.39   0   0.81  0.62   -9.8
0642+449   0.445   0.230   101.5   0.388  1.000    0.0  1  2000.39   3   0.81  0.62   -9.8
0642+449   0.011   3.589    95.5   1.360  1.000    0.0  1  2000.39   1   0.81  0.62   -9.8
0642+449   2.882   0.005    79.6   0.382  0.369  -88.3  1  2000.51   0   0.92  0.59    4.0
0642+449   0.025   0.522   104.3   0.000  1.000    0.0  1  2000.51  99   0.92  0.59    4.0
0642+449   2.456   0.064   -90.4   0.270  0.567   78.2  1  2000.81   0   1.01  0.73   -6.7
0642+449   1.051   0.195    91.3   0.273  1.000    0.0  1  2000.81   3   1.01  0.73   -6.7
0642+449   0.007   2.326    87.2   0.000  1.000    0.0  1  2000.81  99   1.01  0.73   -6.7
0642+449   2.160   0.047   -85.2   0.289  0.577   79.9  1  2000.93   0   0.88  0.59   -5.1
0642+449   0.751   0.216    94.3   0.306  1.000    0.0  1  2000.93   3   0.88  0.59   -5.1
0642+449   0.023   2.622    92.4   2.794  1.000    0.0  1  2000.93   1   0.88  0.59   -5.1
0642+449   1.868   0.062   -89.8   0.273  0.392   83.3  1  2001.08   0   0.91  0.56   -7.2
0642+449   0.871   0.197    92.0   0.276  1.000    0.0  1  2001.08   3   0.91  0.56   -7.2
0642+449   2.468   0.050   -85.1   0.285  0.366   88.8  1  2001.19   0   0.81  0.54   11.2
0642+449   0.807   0.226    97.7   0.267  1.000    0.0  1  2001.19   3   0.81  0.54   11.2
0642+449   2.192   0.021   -83.8   0.343  0.041   87.5  1  2001.27   0   0.83  0.64  -26.1
0642+449   0.780   0.128    96.6   0.456  1.000    0.0  1  2001.27   3   0.83  0.64  -26.1
0642+449   0.012   3.207    91.5   1.800  1.000    0.0  1  2001.27   1   0.83  0.64  -26.1
0642+449   2.365   0.062   -87.6   0.299  0.553   79.1  1  2001.35   0   0.90  0.62  -10.4
0642+449   1.036   0.186    94.0   0.303  1.000    0.0  1  2001.35   3   0.90  0.62  -10.4
0642+449   2.182   0.064   -87.4   0.300  0.510   79.7  1  2001.51   0   0.85  0.62    4.0
0642+449   1.102   0.180    95.1   0.305  1.000    0.0  1  2001.51   3   0.85  0.62    4.0
0642+449   2.074   0.084   -87.3   0.284  0.549   77.9  1  2001.83   0   1.00  0.55    1.4
0642+449   1.308   0.173    93.9   0.287  1.000    0.0  1  2001.83   3   1.00  0.55    1.4
0642+449   0.010   3.129    92.6   0.341  1.000    0.0  1  2001.83   1   1.00  0.55    1.4
0642+449   2.032   0.085   -86.7   0.305  0.534   80.5  1  2002.04   0   1.04  0.76   -2.1
0642+449   1.149   0.175    93.3   0.297  1.000    0.0  1  2002.04   3   1.04  0.76   -2.1
0642+449   0.016   3.636    89.1   2.731  1.000    0.0  1  2002.04   1   1.04  0.76   -2.1
0642+449   1.929   0.099   -90.9   0.281  0.536   77.6  1  2002.18   0   0.97  0.62  -10.4
0642+449   1.405   0.165    90.9   0.296  1.000    0.0  1  2002.18   3   0.97  0.62  -10.4
0642+449   0.009   1.012    89.1   0.000  1.000    0.0  1  2002.18  99   0.97  0.62  -10.4
0642+449   0.016   0.694   -58.2   0.000  1.000    0.0  1  2002.35  99   1.02  0.81  -15.0
0642+449   2.439   0.056   -86.7   0.333  0.487   77.9  1  2002.35   0   1.02  0.81  -15.0
0642+449   0.952   0.203    95.8   0.341  1.000    0.0  1  2002.35   3   1.02  0.81  -15.0
0642+449   0.006   3.981    94.0   0.702  1.000    0.0  1  2002.35   1   1.02  0.81  -15.0
0642+449   2.069   0.089   -89.1   0.303  0.541   79.1  1  2002.56   0   0.97  0.72  -11.1
0642+449   1.332   0.167    91.4   0.329  1.000    0.0  1  2002.56   3   0.97  0.72  -11.1
0642+449   0.008   3.618    97.0   1.443  1.000    0.0  1  2002.56   1   0.97  0.72  -11.1
0642+449   2.324   0.072   -89.5   0.302  0.524   80.4  1  2002.73   0   1.01  0.60  -13.4
0642+449   1.263   0.200    90.9   0.324  1.000    0.0  1  2002.73   3   1.01  0.60  -13.4
0642+449   2.439   0.101   -90.6   0.263  0.487   81.6  1  2002.95   0   0.86  0.65  -56.8
0642+449   1.567   0.186    89.9   0.302  1.000    0.0  1  2002.95   3   0.86  0.65  -56.8
0642+449   2.718   0.051   -92.1   0.326  0.557   78.8  1  2003.19   0   0.90  0.62    0.8
0642+449   1.023   0.239    89.3   0.345  1.000    0.0  1  2003.19   3   0.90  0.62    0.8
0642+449   2.237   0.078   -86.1   0.253  0.513   82.1  1  2003.35   0   1.00  0.56    2.3
0642+449   1.312   0.211    89.3   0.308  1.000    0.0  1  2003.35   3   1.00  0.56    2.3
0642+449   0.010   3.159    90.0   1.428  1.000    0.0  1  2003.35   1   1.00  0.56    2.3
0642+449   2.914   0.028   -86.8   0.335  0.542   87.1  1  2003.47   0   1.19  0.68   10.5
0642+449   0.495   0.309    93.3   0.304  1.000    0.0  1  2003.47   3   1.19  0.68   10.5
0642+449   3.774   0.003   103.9   0.415  0.570  -82.9  1  2003.52   0   1.39  0.98  -14.9
0642+449   0.010   3.065    86.3   0.000  1.000    0.0  1  2003.52   1   1.39  0.98  -14.9
0642+449   2.529   0.047   -90.0   0.290  0.561   83.6  1  2003.71   0   0.81  0.65   -5.0
0642+449   1.017   0.225    93.9   0.342  1.000    0.0  1  2003.71   3   0.81  0.65   -5.0
0642+449   2.928   0.055   -88.7   0.305  0.485   85.1  1  2003.96   0   0.79  0.59    5.5
0642+449   1.068   0.221    93.3   0.327  1.000    0.0  1  2003.96   3   0.79  0.59    5.5
0727-115   3.691   0.020    85.3   0.352  1.000    0.0  1  1994.52   0   2.28  1.09    6.8
0727-115   0.267   0.728   -86.9   0.914  1.000    0.0  1  1994.52   2   2.28  1.09    6.8
0727-115   0.150   2.307   -47.6   0.991  1.000    0.0  1  1994.52   1   2.28  1.09    6.8
0727-115   2.724   0.022    64.4   0.271  1.000    0.0  1  1995.28   0   2.51  1.00    0.5
0727-115   0.279   0.479  -120.4   0.634  1.000    0.0  1  1995.28   2   2.51  1.00    0.5
0727-115   0.269   2.046   -48.0   1.394  1.000    0.0  1  1995.28   1   2.51  1.00    0.5
0727-115   2.062   0.006   110.1   0.305  1.000    0.0  1  1995.56   0   2.27  0.97   -3.2
0727-115   0.378   1.296   -55.4   2.323  1.000    0.0  1  1995.56  99   2.27  0.97   -3.2
0727-115   1.834   0.035   141.9   0.263  0.000   49.4  1  1995.75   0   3.97  1.01  -20.3
0727-115   0.354   0.662   -56.4   1.591  1.000    0.0  1  1995.75   2   3.97  1.01  -20.3
0727-115   0.091   2.867   -46.1   1.016  1.000    0.0  1  1995.75  99   3.97  1.01  -20.3
0727-115   2.181   0.008    53.0   0.388  1.000    0.0  1  1995.78   0   2.71  1.11   10.8
0727-115   0.235   1.937   -52.0   1.236  1.000    0.0  1  1995.78   1   2.71  1.11   10.8
0727-115   2.090   0.006    47.2   0.329  1.000    0.0  1  1996.31   0   2.09  0.83   -5.7
0727-115   0.183   1.976   -52.9   0.956  1.000    0.0  1  1996.31   1   2.09  0.83   -5.7
0727-115   1.670   0.007    -8.7   0.303  1.000    0.0  1  1997.03   0   2.08  0.87   -1.0
0727-115   0.149   2.084   -53.9   1.427  1.000    0.0  1  1997.03   1   2.08  0.87   -1.0
0727-115   1.627   0.007     5.1   0.277  1.000    0.0  1  1997.03   0   2.15  0.92   -1.7
0727-115   0.133   2.273   -50.8   1.381  1.000    0.0  1  1997.03   1   2.15  0.92   -1.7
0727-115   1.892   0.010     7.4   0.304  1.000    0.0  1  1997.08   0   2.16  0.77   -5.7
0727-115   0.165   2.301   -47.4   1.259  1.000    0.0  1  1997.08   1   2.16  0.77   -5.7
0727-115   2.167   0.008    -0.7   0.293  1.000    0.0  1  1997.25   0   2.14  0.83   -3.2
0727-115   0.194   2.117   -55.1   1.566  1.000    0.0  1  1997.25   1   2.14  0.83   -3.2
0727-115   1.994   0.002   -13.2   0.316  1.000    0.0  1  1997.38   0   2.42  0.84   -2.9
0727-115   0.180   2.030   -53.2   1.630  1.000    0.0  1  1997.38   1   2.42  0.84   -2.9
0727-115   2.218   0.012    37.8   0.274  1.000    0.0  1  1997.56   0   2.39  1.01    3.3
0727-115   0.113   0.854  -102.2   1.197  1.000    0.0  1  1997.56   2   2.39  1.01    3.3
0727-115   0.123   2.480   -48.5   1.267  1.000    0.0  1  1997.56   1   2.39  1.01    3.3
0727-115   2.546   0.020   159.0   0.430  0.000   39.7  1  1997.69   0   4.44  0.89  -14.6
0727-115   0.269   1.576   -51.3   2.053  1.000    0.0  1  1997.69  99   4.44  0.89  -14.6
0727-115   2.818   0.011     5.1   0.305  1.000    0.0  1  1997.96   0   2.32  0.75   -6.4
0727-115   0.172   2.407   -41.6   1.270  1.000    0.0  1  1997.96   1   2.32  0.75   -6.4
0727-115   1.876   0.073    50.9   0.070  1.000    0.0  1  1998.11   0   2.46  0.91   -5.0
0727-115   0.765   0.215  -122.0   0.240  1.000    0.0  1  1998.11   3   2.46  0.91   -5.0
0727-115   0.132   2.312   -44.1   1.350  1.000    0.0  1  1998.11   1   2.46  0.91   -5.0
0727-115   1.654   0.090    52.6   0.141  1.000    0.0  1  1998.29   0   2.52  0.72   -7.0
0727-115   0.930   0.197  -125.3   0.257  1.000    0.0  1  1998.29   3   2.52  0.72   -7.0
0727-115   0.155   2.214   -50.1   1.603  1.000    0.0  1  1998.29   1   2.52  0.72   -7.0
0727-115   2.817   0.001    91.9   0.370  1.000    0.0  1  1998.48   0   2.97  0.99   -5.8
0727-115   0.177   2.155   -56.2   1.600  1.000    0.0  1  1998.48   1   2.97  0.99   -5.8
0727-115   2.730   0.003   -61.5   0.363  1.000    0.0  1  1998.61   0   2.05  0.71   -7.9
0727-115   0.221   1.961   -49.6   2.218  1.000    0.0  1  1998.61   1   2.05  0.71   -7.9
0727-115   1.488   0.071    55.4   0.213  1.000    0.0  1  1998.75   0   2.26  0.81   -5.6
0727-115   0.939   0.156  -119.5   0.411  1.000    0.0  1  1998.75   3   2.26  0.81   -5.6
0727-115   0.255   1.727   -44.2   3.027  1.000    0.0  1  1998.75   1   2.26  0.81   -5.6
0727-115   1.425   0.114    54.9   0.094  1.000    0.0  1  1998.97   0   2.24  0.72   -8.7
0727-115   1.108   0.182  -124.0   0.272  1.000    0.0  1  1998.97   3   2.24  0.72   -8.7
0727-115   0.255   1.605   -46.1   3.031  1.000    0.0  1  1998.97   1   2.24  0.72   -8.7
0727-115   2.122   0.010   -27.6   0.420  1.000    0.0  1  1999.18   0   2.38  0.63   -6.4
0727-115   0.154   1.980   -55.5   1.279  1.000    0.0  1  1999.18   1   2.38  0.63   -6.4
0727-115   1.192   0.105    34.7   0.183  1.000    0.0  1  1999.29   0   2.70  0.86   -8.2
0727-115   1.395   0.127  -147.9   0.463  1.000    0.0  1  1999.29   3   2.70  0.86   -8.2
0727-115   0.137   2.535   -46.2   1.596  1.000    0.0  1  1999.29   1   2.70  0.86   -8.2
0727-115   0.968   0.057    32.5   0.000  1.000    0.0  1  1999.36   0   2.04  0.83   -3.7
0727-115   1.567   0.048  -138.6   0.561  1.000    0.0  1  1999.36   3   2.04  0.83   -3.7
0727-115   0.232   2.198   -39.3   2.805  1.000    0.0  1  1999.36   1   2.04  0.83   -3.7
0727-115   0.949   0.172    37.8   0.130  1.000    0.0  1  1999.47   0   1.69  0.86    0.1
0727-115   1.434   0.129  -140.0   0.338  1.000    0.0  1  1999.47   3   1.69  0.86    0.1
0727-115   0.208   1.961   -42.5   2.922  1.000    0.0  1  1999.47   1   1.69  0.86    0.1
0727-115   1.403   0.112    35.5   0.301  1.000    0.0  1  1999.59   0   3.12  0.74   -4.9
0727-115   0.845   0.229  -144.0   0.364  1.000    0.0  1  1999.59   3   3.12  0.74   -4.9
0727-115   0.076   2.452   -17.6   3.557  1.000    0.0  1  1999.59  99   3.12  0.74   -4.9
0727-115   0.759   0.195    28.0   0.215  1.000    0.0  1  1999.97   0   2.38  0.83   -7.9
0727-115   1.011   0.183  -151.9   0.390  1.000    0.0  1  1999.97   3   2.38  0.83   -7.9
0727-115   0.211   2.148   -40.3   2.873  1.000    0.0  1  1999.97   1   2.38  0.83   -7.9
0727-115   0.912   0.151    39.5   0.127  1.000    0.0  1  2000.08   0   3.09  1.12  -10.6
0727-115   0.586   0.238  -140.3   0.214  1.000    0.0  1  2000.08   3   3.09  1.12  -10.6
0727-115   0.129   1.395   -43.7   2.577  1.000    0.0  1  2000.08  99   3.09  1.12  -10.6
0727-115   1.570   0.076    43.1   0.172  1.000    0.0  1  2000.20   0   2.38  0.88    0.7
0727-115   0.653   0.245  -135.2   0.347  1.000    0.0  1  2000.20   3   2.38  0.88    0.7
0727-115   0.185   2.328   -44.4   2.568  1.000    0.0  1  2000.20   1   2.38  0.88    0.7
0727-115   1.950   0.034    44.8   0.247  1.000    0.0  1  2000.39   0   2.06  0.80  -12.9
0727-115   0.399   0.290  -132.8   0.566  1.000    0.0  1  2000.39   3   2.06  0.80  -12.9
0727-115   0.209   2.231   -39.6   3.119  1.000    0.0  1  2000.39   1   2.06  0.80  -12.9
0727-115   1.626   0.008   -42.4   0.127  1.000    0.0  1  2000.51   0   2.40  0.68   -0.9
0727-115   0.649   0.150   -87.5   0.741  1.000    0.0  1  2000.51   3   2.40  0.68   -0.9
0727-115   0.191   1.778   -50.3   2.976  1.000    0.0  1  2000.51   1   2.40  0.68   -0.9
0727-115   2.204   0.018    80.3   0.000  1.000    0.0  1  2000.81   0   1.96  0.87   -6.2
0727-115   0.987   0.088  -118.8   0.588  1.000    0.0  1  2000.81   3   1.96  0.87   -6.2
0727-115   0.218   1.917   -38.7   3.106  1.000    0.0  1  2000.81   1   1.96  0.87   -6.2
0727-115   2.271   0.060   133.2   0.168  1.000    0.0  1  2000.93   0   2.18  0.91    0.7
0727-115   0.669   0.248   -55.6   0.335  1.000    0.0  1  2000.93   3   2.18  0.91    0.7
0727-115   0.255   1.604   -39.2   3.931  1.000    0.0  1  2000.93   1   2.18  0.91    0.7
0727-115   2.727   0.005   102.1   0.178  1.000    0.0  1  2001.08   0   2.25  0.75  -11.0
0727-115   0.094   0.537   -97.7   0.000  1.000    0.0  1  2001.08  99   2.25  0.75  -11.0
0727-115   0.087   2.870   -48.7   2.042  1.000    0.0  1  2001.08   1   2.25  0.75  -11.0
0727-115   2.923   0.027    45.2   0.140  1.000    0.0  1  2001.19   0   1.09  0.54    5.2
0727-115   0.540   0.283  -129.4   0.300  1.000    0.0  1  2001.19   3   1.09  0.54    5.2
0727-115   0.132   2.242   -39.7   2.657  1.000    0.0  1  2001.19   1   1.09  0.54    5.2
0727-115   2.288   0.020    43.6   0.000  1.000    0.0  1  2001.27   0   1.54  0.68    3.4
0727-115   1.036   0.089  -121.4   0.537  1.000    0.0  1  2001.27   3   1.54  0.68    3.4
0727-115   0.198   2.106   -44.0   3.279  1.000    0.0  1  2001.27   1   1.54  0.68    3.4
0727-115   3.246   0.011    59.8   0.172  1.000    0.0  1  2001.35   0   2.79  0.83  -10.8
0727-115   0.648   0.135  -123.6   0.610  1.000    0.0  1  2001.35   3   2.79  0.83  -10.8
0727-115   0.167   2.289   -43.7   3.126  1.000    0.0  1  2001.35   1   2.79  0.83  -10.8
0727-115   1.733   0.023    33.4   0.000  1.000    0.0  1  2001.51   0   1.75  0.72    4.1
0727-115   2.013   0.038  -106.8   0.563  1.000    0.0  1  2001.51  99   1.75  0.72    4.1
0727-115   0.144   2.759   -42.4   2.370  1.000    0.0  1  2001.51   1   1.75  0.72    4.1
0727-115   3.168   0.045    79.6   0.064  1.000    0.0  1  2001.83   0   1.75  0.78   -2.2
0727-115   0.871   0.215  -101.2   0.131  1.000    0.0  1  2001.83   3   1.75  0.78   -2.2
0727-115   0.271   1.274   -41.3   3.025  1.000    0.0  1  2001.83  99   1.75  0.78   -2.2
0727-115   2.245   0.039   126.7   0.147  1.000    0.0  1  2002.04   0   2.25  0.73   -2.0
0727-115   1.348   0.108   -62.7   0.446  1.000    0.0  1  2002.04   3   2.25  0.73   -2.0
0727-115   0.216   1.861   -38.6   3.265  1.000    0.0  1  2002.04   1   2.25  0.73   -2.0
0727-115   3.069   0.039    72.6   0.242  1.000    0.0  1  2002.18   0   1.99  0.74   -4.0
0727-115   0.946   0.206  -107.0   0.386  1.000    0.0  1  2002.18   3   1.99  0.74   -4.0
0727-115   0.212   1.758   -37.1   3.283  1.000    0.0  1  2002.18   1   1.99  0.74   -4.0
0727-115   1.826   0.024    90.5   0.000  1.000    0.0  1  2002.35   0   1.90  0.84    1.0
0727-115   1.889   0.051   -79.0   0.635  1.000    0.0  1  2002.35  99   1.90  0.84    1.0
0727-115   0.148   2.693   -39.8   2.828  1.000    0.0  1  2002.35   1   1.90  0.84    1.0
0727-115   2.742   0.069    80.8   0.177  1.000    0.0  1  2002.56   0   1.73  0.75   -7.9
0727-115   1.191   0.241  -107.4   0.248  1.000    0.0  1  2002.56   3   1.73  0.75   -7.9
0727-115   0.180   2.631   -28.8   2.838  1.000    0.0  1  2002.56   1   1.73  0.75   -7.9
0727-115   3.872   0.007   -95.5   0.258  1.000    0.0  1  2002.73   0   2.69  0.80  -10.2
0727-115   0.154   0.614   -68.5   0.000  1.000    0.0  1  2002.73  99   2.69  0.80  -10.2
0727-115   0.285   1.916   -35.3   3.384  1.000    0.0  1  2002.73   1   2.69  0.80  -10.2
0727-115   3.644   0.039    42.6   0.324  1.000    0.0  1  2002.95   0   1.52  0.90   -5.3
0727-115   1.068   0.217  -138.5   0.586  1.000    0.0  1  2002.95   3   1.52  0.90   -5.3
0727-115   0.124   2.880   -43.3   3.162  1.000    0.0  1  2002.95   1   1.52  0.90   -5.3
0727-115   2.793   0.074   101.4   0.322  1.000    0.0  1  2003.19   0   1.63  0.96   -5.3
0727-115   1.833   0.160   -72.5   0.479  1.000    0.0  1  2003.19   3   1.63  0.96   -5.3
0727-115   0.102   3.012   -43.0   2.770  1.000    0.0  1  2003.19   1   1.63  0.96   -5.3
0727-115   2.701   0.062    78.9   0.256  1.000    0.0  1  2003.35   0   1.55  0.64   -5.9
0727-115   1.180   0.258   -97.6   0.392  1.000    0.0  1  2003.35   3   1.55  0.64   -5.9
0727-115   0.158   2.361   -35.8   2.950  1.000    0.0  1  2003.35   1   1.55  0.64   -5.9
0727-115   2.408   0.133    69.4   0.000  1.000    0.0  1  2003.47   0   2.60  1.12    2.7
0727-115   1.423   0.267  -106.6   0.311  1.000    0.0  1  2003.47   3   2.60  1.12    2.7
0727-115   0.142   2.546   -41.0   2.917  1.000    0.0  1  2003.47   1   2.60  1.12    2.7
0727-115   3.131   0.080    59.2   0.240  1.000    0.0  1  2003.52   0   2.69  1.05    9.9
0727-115   1.148   0.298  -105.9   0.604  1.000    0.0  1  2003.52   3   2.69  1.05    9.9
0727-115   2.736   0.056    79.6   0.248  1.000    0.0  1  2003.71   0   2.26  0.76   -8.7
0727-115   0.987   0.306  -100.6   0.434  1.000    0.0  1  2003.71   3   2.26  0.76   -8.7
0727-115   0.187   1.979   -39.1   2.770  1.000    0.0  1  2003.71   1   2.26  0.76   -8.7
0727-115   2.294   0.071    99.1   0.253  1.000    0.0  1  2003.96   0   1.16  0.67   -7.0
0727-115   1.669   0.211   -91.4   0.492  1.000    0.0  1  2003.96   3   1.16  0.67   -7.0
0727-115   0.168   2.120   -36.4   3.824  1.000    0.0  1  2003.96   1   1.16  0.67   -7.0
0804+499   0.750   0.032   -37.2   0.160  1.000    0.0  1  1995.56   0   1.23  1.08   -7.9
0804+499   0.172   0.521   130.0   0.792  1.000    0.0  1  1995.56   2   1.23  1.08   -7.9
0804+499   0.411   0.011   -29.3   0.159  1.000    0.0  1  1997.03   0   1.35  1.11    9.3
0804+499   0.069   0.904   132.1   1.057  1.000    0.0  1  1997.03   2   1.35  1.11    9.3
0804+499   0.459   0.006  -112.5   0.163  1.000    0.0  1  1997.08   0   1.09  0.73  -47.9
0804+499   0.024   0.562    30.4   0.000  1.000    0.0  1  1997.08   3   1.09  0.73  -47.9
0804+499   0.062   1.041   130.2   1.221  1.000    0.0  1  1997.08   2   1.09  0.73  -47.9
0804+499   0.416   0.018   -76.0   0.128  1.000    0.0  1  1997.25   0   0.98  0.74   -8.6
0804+499   0.061   0.338    46.1   0.541  1.000    0.0  1  1997.25   3   0.98  0.74   -8.6
0804+499   0.072   0.813   134.5   0.834  1.000    0.0  1  1997.25   2   0.98  0.74   -8.6
0804+499   0.028   2.016   134.2   2.066  1.000    0.0  1  1997.25   1   0.98  0.74   -8.6
0804+499   0.492   0.020  -119.9   0.073  1.000    0.0  1  1997.38   0   1.09  0.73  -27.4
0804+499   0.064   0.269    36.3   0.324  1.000    0.0  1  1997.38   3   1.09  0.73  -27.4
0804+499   0.078   0.814   133.4   0.959  1.000    0.0  1  1997.38   2   1.09  0.73  -27.4
0804+499   0.007   2.806   129.9   0.000  1.000    0.0  1  1997.38   1   1.09  0.73  -27.4
0804+499   0.720   0.012   -50.2   0.161  1.000    0.0  1  1997.56   0   1.16  0.95   42.8
0804+499   0.008   0.848    46.0   0.000  1.000    0.0  1  1997.56   3   1.16  0.95   42.8
0804+499   0.091   0.952   133.0   1.150  1.000    0.0  1  1997.56   2   1.16  0.95   42.8
0804+499   0.006   2.768   161.3   0.545  1.000    0.0  1  1997.56   1   1.16  0.95   42.8
0804+499   0.841   0.006  -102.1   0.131  1.000    0.0  1  1997.69   0   1.06  0.75  -25.2
0804+499   0.063   0.497    73.4   0.668  1.000    0.0  1  1997.69   3   1.06  0.75  -25.2
0804+499   0.051   1.185   137.4   0.731  1.000    0.0  1  1997.69   2   1.06  0.75  -25.2
0804+499   0.009   2.459   131.5   0.000  1.000    0.0  1  1997.69   1   1.06  0.75  -25.2
0804+499   1.324   0.003   -99.9   0.154  0.000   43.2  1  1997.96   0   0.97  0.74   -2.8
0804+499   0.094   0.279    88.1   0.653  1.000    0.0  1  1997.96   3   0.97  0.74   -2.8
0804+499   0.055   1.168   137.4   0.818  1.000    0.0  1  1997.96   2   0.97  0.74   -2.8
0804+499   0.016   2.437   139.4   1.231  1.000    0.0  1  1997.96   1   0.97  0.74   -2.8
0804+499   1.551   0.003   -69.4   0.117  0.713   58.8  1  1998.11   0   0.81  0.65  -17.4
0804+499   0.102   0.252    81.4   0.772  1.000    0.0  1  1998.11   3   0.81  0.65  -17.4
0804+499   0.067   1.172   138.2   1.003  1.000    0.0  1  1998.11   2   0.81  0.65  -17.4
0804+499   1.777   0.003  -122.9   0.182  0.481   -1.4  1  1998.29   0   0.83  0.68  -17.4
0804+499   0.162   0.141    72.6   0.767  1.000    0.0  1  1998.29   3   0.83  0.68  -17.4
0804+499   0.075   1.103   137.6   0.977  1.000    0.0  1  1998.29   2   0.83  0.68  -17.4
0804+499   1.528   0.009   -98.7   0.145  1.000    0.0  1  1998.48   0   1.08  0.78   40.9
0804+499   0.066   0.290    74.5   0.419  1.000    0.0  1  1998.48   3   1.08  0.78   40.9
0804+499   0.089   1.155   133.2   1.172  1.000    0.0  1  1998.48   2   1.08  0.78   40.9
0804+499   1.031   0.009   -68.0   0.140  1.000    0.0  1  1998.61   0   1.02  0.70   19.9
0804+499   0.062   0.282    73.0   0.608  1.000    0.0  1  1998.61   3   1.02  0.70   19.9
0804+499   0.085   1.110   137.1   1.174  1.000    0.0  1  1998.61   2   1.02  0.70   19.9
0804+499   0.700   0.016   -16.3   0.210  1.000    0.0  1  1998.75   0   1.48  1.06   14.4
0804+499   0.109   0.880   136.4   1.293  1.000    0.0  1  1998.75   2   1.48  1.06   14.4
0804+499   0.562   0.008   -42.3   0.226  0.844   64.6  1  1998.97   0   0.89  0.74   26.6
0804+499   0.093   0.908   132.0   1.120  1.000    0.0  1  1998.97   2   0.89  0.74   26.6
0804+499   0.405   0.006  -116.7   0.160  1.000    0.0  1  1999.18   0   0.80  0.67  -13.6
0804+499   0.048   0.279    23.1   0.552  1.000    0.0  1  1999.18   3   0.80  0.67  -13.6
0804+499   0.088   0.941   135.8   1.174  1.000    0.0  1  1999.18   2   0.80  0.67  -13.6
0804+499   0.476   0.017  -138.8   0.149  1.000    0.0  1  1999.29   0   0.89  0.69  -10.2
0804+499   0.095   0.211    20.2   0.438  1.000    0.0  1  1999.29   3   0.89  0.69  -10.2
0804+499   0.076   0.869   130.8   0.989  1.000    0.0  1  1999.29   2   0.89  0.69  -10.2
0804+499   0.014   2.417   136.7   1.583  1.000    0.0  1  1999.29   1   0.89  0.69  -10.2
0804+499   0.504   0.005   -82.6   0.161  1.000    0.0  1  1999.36   0   1.04  0.62   30.4
0804+499   0.081   0.187    68.1   0.700  1.000    0.0  1  1999.36   3   1.04  0.62   30.4
0804+499   0.082   1.164   138.0   1.136  1.000    0.0  1  1999.36   2   1.04  0.62   30.4
0804+499   0.611   0.005   -63.3   0.192  1.000    0.0  1  1999.47   0   1.17  0.63   26.3
0804+499   0.018   0.481    70.2   0.000  1.000    0.0  1  1999.47   3   1.17  0.63   26.3
0804+499   0.067   1.150   137.9   1.009  1.000    0.0  1  1999.47   2   1.17  0.63   26.3
0804+499   0.499   0.030  -144.1   0.093  1.000    0.0  1  1999.59   0   0.98  0.67  -17.8
0804+499   0.142   0.167    24.2   0.342  1.000    0.0  1  1999.59   3   0.98  0.67  -17.8
0804+499   0.079   1.001   135.8   1.048  1.000    0.0  1  1999.59   2   0.98  0.67  -17.8
0804+499   0.006   2.882   130.1   0.000  1.000    0.0  1  1999.59   1   0.98  0.67  -17.8
0804+499   0.401   0.002   -69.0   0.110  1.000    0.0  1  1999.97   0   0.82  0.67    0.0
0804+499   0.090   0.151    61.8   0.694  1.000    0.0  1  1999.97   3   0.82  0.67    0.0
0804+499   0.071   1.237   138.2   1.094  1.000    0.0  1  1999.97   2   0.82  0.67    0.0
0804+499   0.454   0.006  -127.0   0.042  1.000    0.0  1  2000.08   0   0.79  0.60    1.1
0804+499   0.040   0.345    70.1   0.411  1.000    0.0  1  2000.08   3   0.79  0.60    1.1
0804+499   0.052   1.237   144.3   0.847  1.000    0.0  1  2000.08   2   0.79  0.60    1.1
0804+499   0.010   2.450   135.3   0.560  1.000    0.0  1  2000.08   1   0.79  0.60    1.1
0804+499   0.459   0.005   -85.5   0.112  1.000    0.0  1  2000.20   0   0.82  0.57   13.2
0804+499   0.090   0.196    74.5   0.694  1.000    0.0  1  2000.20   3   0.82  0.57   13.2
0804+499   0.066   1.223   142.3   0.922  1.000    0.0  1  2000.20   2   0.82  0.57   13.2
0804+499   0.005   2.821   133.9   0.431  1.000    0.0  1  2000.20   1   0.82  0.57   13.2
0804+499   0.426   0.002  -108.7   0.129  1.000    0.0  1  2000.39   0   0.79  0.59   -8.3
0804+499   0.052   0.296    46.8   0.661  1.000    0.0  1  2000.39   3   0.79  0.59   -8.3
0804+499   0.088   1.136   137.1   1.166  1.000    0.0  1  2000.39   2   0.79  0.59   -8.3
0804+499   0.388   0.017  -120.2   0.000  1.000    0.0  1  2000.51   0   0.81  0.66   -0.6
0804+499   0.106   0.174    48.0   0.381  1.000    0.0  1  2000.51   3   0.81  0.66   -0.6
0804+499   0.085   1.090   135.4   1.158  1.000    0.0  1  2000.51   2   0.81  0.66   -0.6
0804+499   0.480   0.015  -154.5   0.000  1.000    0.0  1  2000.81   0   0.83  0.59   -1.4
0804+499   0.126   0.149    13.5   0.513  1.000    0.0  1  2000.81   3   0.83  0.59   -1.4
0804+499   0.092   1.033   137.8   1.147  1.000    0.0  1  2000.81   2   0.83  0.59   -1.4
0804+499   0.453   0.001  -151.1   0.114  1.000    0.0  1  2000.93   0   0.74  0.56   -3.9
0804+499   0.052   0.264    49.6   0.764  1.000    0.0  1  2000.93   3   0.74  0.56   -3.9
0804+499   0.076   1.182   139.4   1.120  1.000    0.0  1  2000.93   2   0.74  0.56   -3.9
0804+499   0.401   0.008  -127.7   0.000  1.000    0.0  1  2001.08   0   0.87  0.59   -0.5
0804+499   0.062   0.202    36.5   0.482  1.000    0.0  1  2001.08   3   0.87  0.59   -0.5
0804+499   0.062   1.187   138.6   1.101  1.000    0.0  1  2001.08   2   0.87  0.59   -0.5
0804+499   0.454   0.008   -57.6   0.211  0.247  -28.6  1  2001.19   0   0.81  0.63    0.1
0804+499   0.080   0.209    84.6   0.676  1.000    0.0  1  2001.19   3   0.81  0.63    0.1
0804+499   0.055   1.235   142.9   0.837  1.000    0.0  1  2001.19   2   0.81  0.63    0.1
0804+499   0.437   0.004   -87.0   0.103  1.000    0.0  1  2001.27   0   0.80  0.54   -5.0
0804+499   0.059   0.221    54.2   0.572  1.000    0.0  1  2001.27   3   0.80  0.54   -5.0
0804+499   0.074   1.203   138.9   1.074  1.000    0.0  1  2001.27   2   0.80  0.54   -5.0
0804+499   0.545   0.006  -120.7   0.158  1.000    0.0  1  2001.35   0   0.92  0.64    5.5
0804+499   0.047   0.260    47.1   0.548  1.000    0.0  1  2001.35   3   0.92  0.64    5.5
0804+499   0.073   1.242   140.7   1.052  1.000    0.0  1  2001.35   2   0.92  0.64    5.5
0804+499   0.493   0.007  -139.8   0.120  1.000    0.0  1  2001.51   0   0.84  0.64    0.2
0804+499   0.058   0.271    41.0   0.532  1.000    0.0  1  2001.51   3   0.84  0.64    0.2
0804+499   0.085   1.140   137.4   1.122  1.000    0.0  1  2001.51   2   0.84  0.64    0.2
0804+499   0.004   2.766   136.1   0.389  1.000    0.0  1  2001.51   1   0.84  0.64    0.2
0804+499   0.537   0.009  -146.7   0.062  1.000    0.0  1  2001.83   0   0.90  0.61   -6.2
0804+499   0.072   0.235    37.2   0.490  1.000    0.0  1  2001.83   3   0.90  0.61   -6.2
0804+499   0.093   1.176   138.2   1.249  1.000    0.0  1  2001.83   2   0.90  0.61   -6.2
0804+499   0.506   0.002  -130.7   0.089  1.000    0.0  1  2002.04   0   0.84  0.60   -3.9
0804+499   0.042   0.344    36.6   0.587  1.000    0.0  1  2002.04   3   0.84  0.60   -3.9
0804+499   0.088   1.201   135.9   1.268  1.000    0.0  1  2002.04   2   0.84  0.60   -3.9
0804+499   0.503   0.003   -58.0   0.132  1.000    0.0  1  2002.18   0   0.79  0.63   -1.4
0804+499   0.031   0.523    59.0   0.684  1.000    0.0  1  2002.18   3   0.79  0.63   -1.4
0804+499   0.087   1.217   136.6   1.148  1.000    0.0  1  2002.18   2   0.79  0.63   -1.4
0804+499   0.424   0.012  -113.4   0.105  1.000    0.0  1  2002.35   0   0.90  0.69    7.1
0804+499   0.057   0.263    44.7   0.438  1.000    0.0  1  2002.35   3   0.90  0.69    7.1
0804+499   0.087   1.229   135.9   1.249  1.000    0.0  1  2002.35   2   0.90  0.69    7.1
0804+499   0.422   0.007  -115.4   0.144  1.000    0.0  1  2002.56   0   0.89  0.63   23.2
0804+499   0.057   0.290    68.5   0.653  1.000    0.0  1  2002.56   3   0.89  0.63   23.2
0804+499   0.070   1.347   137.7   1.126  1.000    0.0  1  2002.56   2   0.89  0.63   23.2
0804+499   0.397   0.020  -153.6   0.113  1.000    0.0  1  2002.73   0   0.83  0.59    0.3
0804+499   0.095   0.196    32.1   0.394  1.000    0.0  1  2002.73   3   0.83  0.59    0.3
0804+499   0.093   1.167   132.6   1.362  1.000    0.0  1  2002.73   2   0.83  0.59    0.3
0804+499   0.407   0.009  -103.2   0.171  1.000    0.0  1  2002.95   0   0.89  0.75  -14.5
0804+499   0.027   0.484    45.9   0.477  1.000    0.0  1  2002.95   3   0.89  0.75  -14.5
0804+499   0.088   1.099   131.8   1.218  1.000    0.0  1  2002.95   2   0.89  0.75  -14.5
0804+499   0.349   0.007    -7.0   0.211  1.000    0.0  1  2003.19   0   0.76  0.65  -13.4
0804+499   0.096   0.968   130.1   1.179  1.000    0.0  1  2003.19   2   0.76  0.65  -13.4
0804+499   0.356   0.013     7.0   0.264  1.000    0.0  1  2003.35   0   1.11  0.81   -2.5
0804+499   0.066   1.323   140.0   1.032  1.000    0.0  1  2003.35   2   1.11  0.81   -2.5
0804+499   0.435   0.003   -99.6   0.390  0.544   19.7  1  2003.47   0   1.52  0.79   12.5
0804+499   0.051   1.421   135.0   0.723  1.000    0.0  1  2003.47   2   1.52  0.79   12.5
0804+499   0.351   0.055  -140.2   0.206  1.000    0.0  1  2003.52   0   1.36  0.96  -12.0
0804+499   0.137   0.198    26.4   0.239  1.000    0.0  1  2003.52   3   1.36  0.96  -12.0
0804+499   0.054   1.316   133.8   1.081  1.000    0.0  1  2003.52   2   1.36  0.96  -12.0
0804+499   0.431   0.009  -120.9   0.079  1.000    0.0  1  2003.71   0   0.74  0.62    4.6
0804+499   0.051   0.241    57.7   0.665  1.000    0.0  1  2003.71   3   0.74  0.62    4.6
0804+499   0.075   1.276   137.1   1.186  1.000    0.0  1  2003.71   2   0.74  0.62    4.6
0804+499   0.638   0.003   -60.1   0.144  1.000    0.0  1  2003.96   0   0.96  0.69  -32.7
0804+499   0.112   1.378   136.7   1.209  1.000    0.0  1  2003.96   2   0.96  0.69  -32.7
0823+033   0.697   0.231  -163.2   0.112  1.000    0.0  1  1995.28   0   2.21  0.94   -4.1
0823+033   0.362   0.548    16.7   0.278  1.000    0.0  1  1995.28   4   2.21  0.94   -4.1
0823+033   0.131   2.488    18.9   0.996  1.000    0.0  1  1995.28   3   2.21  0.94   -4.1
0823+033   0.815   0.141  -163.3   0.139  1.000    0.0  1  1995.56   0   2.05  1.06   -3.6
0823+033   0.252   0.742    17.1   0.257  1.000    0.0  1  1995.56   4   2.05  1.06   -3.6
0823+033   0.112   2.608    20.2   1.029  1.000    0.0  1  1995.56   3   2.05  1.06   -3.6
0823+033   0.996   0.094  -169.1   0.146  1.000    0.0  1  1995.75   0   2.24  1.12  -14.3
0823+033   0.227   0.798    14.6   0.300  1.000    0.0  1  1995.75   4   2.24  1.12  -14.3
0823+033   0.103   2.546    18.3   1.082  1.000    0.0  1  1995.75   3   2.24  1.12  -14.3
0823+033   0.712   0.093  -157.6   0.074  1.000    0.0  1  1997.08   0   1.72  0.68   -4.8
0823+033   0.355   0.773    27.9   0.294  1.000    0.0  1  1997.08   4   1.72  0.68   -4.8
0823+033   0.075   2.486    16.7   0.895  1.000    0.0  1  1997.08   3   1.72  0.68   -4.8
0823+033   0.731   0.093  -157.9   0.142  1.000    0.0  1  1997.25   0   1.29  0.80   -0.6
0823+033   0.370   0.811    26.0   0.382  1.000    0.0  1  1997.25   4   1.29  0.80   -0.6
0823+033   0.696   0.090  -154.8   0.090  1.000    0.0  1  1997.38   0   1.70  0.79    2.6
0823+033   0.270   0.868    27.4   0.269  1.000    0.0  1  1997.38   4   1.70  0.79    2.6
0823+033   0.085   2.335    16.2   0.947  1.000    0.0  1  1997.38   3   1.70  0.79    2.6
0823+033   0.838   0.076  -162.0   0.178  1.000    0.0  1  1997.56   0   1.99  1.09    4.9
0823+033   0.172   1.003    24.4   0.230  1.000    0.0  1  1997.56   4   1.99  1.09    4.9
0823+033   0.123   2.115    18.5   1.186  1.000    0.0  1  1997.56   3   1.99  1.09    4.9
0823+033   0.816   0.041  -179.2   0.255  1.000    0.0  1  1997.69   0   2.68  0.80  -16.0
0823+033   0.216   1.057    26.6   0.267  1.000    0.0  1  1997.69   4   2.68  0.80  -16.0
0823+033   0.089   2.472    16.6   0.947  1.000    0.0  1  1997.69   3   2.68  0.80  -16.0
0823+033   0.791   0.029  -170.8   0.138  1.000    0.0  1  1997.96   0   1.72  0.88   -1.9
0823+033   0.123   0.877    29.9   0.000  1.000    0.0  1  1997.96   4   1.72  0.88   -1.9
0823+033   0.129   2.640    17.3   1.201  1.000    0.0  1  1997.96   3   1.72  0.88   -1.9
0823+033   0.728   0.022   176.5   0.212  1.000    0.0  1  1998.11   0   1.93  0.68   -9.3
0823+033   0.111   0.927    29.0   0.200  1.000    0.0  1  1998.11   4   1.93  0.68   -9.3
0823+033   0.119   2.318    17.7   0.725  1.000    0.0  1  1998.11   3   1.93  0.68   -9.3
0823+033   0.692   0.030  -149.7   0.127  1.000    0.0  1  1998.29   0   1.71  0.77   -4.3
0823+033   0.121   0.792    32.5   0.187  1.000    0.0  1  1998.29   4   1.71  0.77   -4.3
0823+033   0.142   2.450    15.4   0.905  1.000    0.0  1  1998.29   3   1.71  0.77   -4.3
0823+033   0.600   0.020  -147.3   0.101  1.000    0.0  1  1998.48   0   1.62  0.71   -7.0
0823+033   0.113   0.824    32.3   0.125  1.000    0.0  1  1998.48   4   1.62  0.71   -7.0
0823+033   0.136   2.626    15.4   1.066  1.000    0.0  1  1998.48   3   1.62  0.71   -7.0
0823+033   0.617   0.036  -172.9   0.188  1.000    0.0  1  1998.61   0   1.96  0.77   -8.0
0823+033   0.147   0.865    33.9   0.272  1.000    0.0  1  1998.61   4   1.96  0.77   -8.0
0823+033   0.127   2.705    15.7   1.043  1.000    0.0  1  1998.61   3   1.96  0.77   -8.0
0823+033   0.620   0.046  -170.7   0.156  1.000    0.0  1  1998.75   0   1.81  0.79   -6.6
0823+033   0.233   0.929    34.3   0.307  1.000    0.0  1  1998.75   4   1.81  0.79   -6.6
0823+033   0.142   2.582    15.4   1.000  1.000    0.0  1  1998.75   3   1.81  0.79   -6.6
0823+033   1.143   0.009  -170.5   0.104  1.000    0.0  1  1998.97   0   1.88  0.84   -5.0
0823+033   0.203   1.010    34.1   0.271  1.000    0.0  1  1998.97   4   1.88  0.84   -5.0
0823+033   0.153   2.770    15.8   1.079  1.000    0.0  1  1998.97   3   1.88  0.84   -5.0
0823+033   1.197   0.004  -150.3   0.147  1.000    0.0  1  1999.18   0   1.61  0.70   -1.5
0823+033   0.128   1.021    33.9   0.326  1.000    0.0  1  1999.18   4   1.61  0.70   -1.5
0823+033   0.119   2.780    14.7   1.063  1.000    0.0  1  1999.18   3   1.61  0.70   -1.5
0823+033   1.559   0.012   170.8   0.204  1.000    0.0  1  1999.29   0   2.09  0.69   -8.5
0823+033   0.091   1.051    31.8   0.313  1.000    0.0  1  1999.29   4   2.09  0.69   -8.5
0823+033   0.149   2.727    15.8   1.131  1.000    0.0  1  1999.29   3   2.09  0.69   -8.5
0823+033   1.449   0.023  -169.4   0.130  1.000    0.0  1  1999.36   0   1.45  0.71   -3.5
0823+033   0.187   0.745    31.2   0.881  1.000    0.0  1  1999.36   4   1.45  0.71   -3.5
0823+033   0.147   2.772    14.3   1.312  1.000    0.0  1  1999.36   3   1.45  0.71   -3.5
0823+033   1.246   0.019  -162.7   0.140  1.000    0.0  1  1999.47   0   2.08  0.96   -4.6
0823+033   0.111   0.977    32.0   0.398  1.000    0.0  1  1999.47   4   2.08  0.96   -4.6
0823+033   0.092   3.035    10.4   0.943  1.000    0.0  1  1999.47   3   2.08  0.96   -4.6
0823+033   1.053   0.006  -159.8   0.247  1.000    0.0  1  1999.59   0   1.89  0.71  -14.9
0823+033   0.087   0.919    33.0   0.292  1.000    0.0  1  1999.59   4   1.89  0.71  -14.9
0823+033   0.111   2.904    13.7   0.933  1.000    0.0  1  1999.59   3   1.89  0.71  -14.9
0823+033   0.555   0.099  -157.5   0.201  1.000    0.0  1  1999.97   0   1.96  0.70   -3.9
0823+033   0.186   0.640    34.6   0.271  1.000    0.0  1  1999.97   4   1.96  0.70   -3.9
0823+033   0.086   2.757    12.8   0.838  1.000    0.0  1  1999.97   3   1.96  0.70   -3.9
0823+033   0.048   3.576    20.9   2.476  1.000    0.0  1  1999.97   2   1.96  0.70   -3.9
0823+033   0.449   0.063  -156.7   0.000  1.000    0.0  1  2000.08   0   1.88  0.63   -0.7
0823+033   0.141   0.811    29.8   0.169  1.000    0.0  1  2000.08   4   1.88  0.63   -0.7
0823+033   0.102   3.186    11.8   1.065  1.000    0.0  1  2000.08  99   1.88  0.63   -0.7
0823+033   0.564   0.048  -143.3   0.151  1.000    0.0  1  2000.20   0   1.93  0.80  -12.1
0823+033   0.193   0.898    33.0   0.245  1.000    0.0  1  2000.20   4   1.93  0.80  -12.1
0823+033   0.085   2.813    12.6   0.703  1.000    0.0  1  2000.20   3   1.93  0.80  -12.1
0823+033   0.029   4.181    12.5   1.078  1.000    0.0  1  2000.20   2   1.93  0.80  -12.1
0823+033   0.608   0.040  -158.5   0.163  1.000    0.0  1  2000.39   0   2.01  0.71   -7.2
0823+033   0.333   0.983    34.8   0.290  1.000    0.0  1  2000.39   4   2.01  0.71   -7.2
0823+033   0.080   2.815    14.6   0.927  1.000    0.0  1  2000.39   3   2.01  0.71   -7.2
0823+033   0.037   4.320    12.0   1.372  1.000    0.0  1  2000.39   2   2.01  0.71   -7.2
0823+033   0.605   0.079  -157.3   0.384  1.000    0.0  1  2000.51   0   2.15  0.91   -8.1
0823+033   0.233   1.039    32.1   0.000  1.000    0.0  1  2000.51   4   2.15  0.91   -8.1
0823+033   0.078   3.452    13.8   0.832  1.000    0.0  1  2000.51   2   2.15  0.91   -8.1
0823+033   0.561   0.034  -123.5   0.216  1.000    0.0  1  2000.81   0   1.52  0.81   -7.1
0823+033   0.237   1.101    35.1   0.396  1.000    0.0  1  2000.81   4   1.52  0.81   -7.1
0823+033   0.092   3.287    13.8   1.071  1.000    0.0  1  2000.81  99   1.52  0.81   -7.1
0823+033   0.472   0.020  -144.0   0.188  1.000    0.0  1  2000.93   0   1.82  0.83    1.0
0823+033   0.125   1.072    39.0   0.506  1.000    0.0  1  2000.93   4   1.82  0.83    1.0
0823+033   0.101   3.037    15.8   1.185  1.000    0.0  1  2000.93  99   1.82  0.83    1.0
0823+033   0.705   0.005  -161.7   0.156  1.000    0.0  1  2001.08   0   1.84  0.67   -6.2
0823+033   0.116   1.090    37.2   0.447  1.000    0.0  1  2001.08   4   1.84  0.67   -6.2
0823+033   0.044   2.183    27.0   0.500  1.000    0.0  1  2001.08   3   1.84  0.67   -6.2
0823+033   0.039   3.667    12.0   1.358  1.000    0.0  1  2001.08   2   1.84  0.67   -6.2
0823+033   0.864   0.012     6.2   0.044  1.000    0.0  1  2001.19   0   1.38  0.58   -2.1
0823+033   0.111   0.930    37.7   0.395  1.000    0.0  1  2001.19  99   1.38  0.58   -2.1
0823+033   0.093   2.769    19.4   1.601  1.000    0.0  1  2001.19   3   1.38  0.58   -2.1
0823+033   0.716   0.013  -167.9   0.048  1.000    0.0  1  2001.27   0   1.23  0.53    1.7
0823+033   0.068   0.687    38.8   0.122  1.000    0.0  1  2001.27   5   1.23  0.53    1.7
0823+033   0.073   1.416    37.0   0.341  1.000    0.0  1  2001.27   4   1.23  0.53    1.7
0823+033   0.050   2.616    22.5   0.803  1.000    0.0  1  2001.27   3   1.23  0.53    1.7
0823+033   0.031   4.149    11.0   1.163  1.000    0.0  1  2001.27   2   1.23  0.53    1.7
0823+033   0.009   9.086    26.8   1.139  1.000    0.0  1  2001.27   1   1.23  0.53    1.7
0823+033   0.896   0.031  -166.4   0.051  1.000    0.0  1  2001.35   0   2.04  0.67   -6.2
0823+033   0.115   0.388    39.3   0.446  1.000    0.0  1  2001.35   5   2.04  0.67   -6.2
0823+033   0.084   1.392    34.7   0.397  1.000    0.0  1  2001.35   4   2.04  0.67   -6.2
0823+033   0.028   2.576    23.3   0.000  1.000    0.0  1  2001.35   3   2.04  0.67   -6.2
0823+033   0.047   3.822    11.9   1.389  1.000    0.0  1  2001.35   2   2.04  0.67   -6.2
0823+033   0.012   9.250    33.0   1.557  1.000    0.0  1  2001.35   1   2.04  0.67   -6.2
0823+033   1.005   0.024  -139.1   0.140  1.000    0.0  1  2001.51   0   1.95  0.84    5.1
0823+033   0.068   0.452    36.4   0.000  1.000    0.0  1  2001.51   5   1.95  0.84    5.1
0823+033   0.065   1.129    37.3   0.424  1.000    0.0  1  2001.51   4   1.95  0.84    5.1
0823+033   0.042   2.240    29.6   0.575  1.000    0.0  1  2001.51   3   1.95  0.84    5.1
0823+033   0.048   3.718    13.2   1.160  1.000    0.0  1  2001.51   2   1.95  0.84    5.1
0823+033   0.014   9.435    28.5   2.992  1.000    0.0  1  2001.51   1   1.95  0.84    5.1
0823+033   0.966   0.028  -146.8   0.002  1.000    0.0  1  2001.83   0   1.80  0.58   -4.5
0823+033   0.124   0.330    37.3   0.005  1.000    0.0  1  2001.83   5   1.80  0.58   -4.5
0823+033   0.055   1.156    33.0   0.413  1.000    0.0  1  2001.83   4   1.80  0.58   -4.5
0823+033   0.054   2.401    29.2   0.789  1.000    0.0  1  2001.83   3   1.80  0.58   -4.5
0823+033   0.042   4.060    11.4   1.250  1.000    0.0  1  2001.83   2   1.80  0.58   -4.5
0823+033   0.563   0.060  -157.0   0.000  1.000    0.0  1  2002.04   0   1.84  0.61   -4.8
0823+033   0.125   0.391    35.6   0.256  1.000    0.0  1  2002.04   5   1.84  0.61   -4.8
0823+033   0.038   1.321    32.5   0.360  1.000    0.0  1  2002.04   4   1.84  0.61   -4.8
0823+033   0.035   2.473    29.7   0.683  1.000    0.0  1  2002.04   3   1.84  0.61   -4.8
0823+033   0.041   3.675    13.7   1.254  1.000    0.0  1  2002.04   2   1.84  0.61   -4.8
0823+033   0.015   8.854    32.8   3.367  1.000    0.0  1  2002.04   1   1.84  0.61   -4.8
0823+033   0.561   0.054  -154.4   0.000  1.000    0.0  1  2002.18   0   1.95  0.61   -5.4
0823+033   0.113   0.448    33.6   0.239  1.000    0.0  1  2002.18   5   1.95  0.61   -5.4
0823+033   0.040   1.162    33.4   0.360  1.000    0.0  1  2002.18   4   1.95  0.61   -5.4
0823+033   0.047   2.489    28.1   0.887  1.000    0.0  1  2002.18   3   1.95  0.61   -5.4
0823+033   0.034   3.780    13.4   1.346  1.000    0.0  1  2002.18   2   1.95  0.61   -5.4
0823+033   0.022   9.320    28.7   5.510  1.000    0.0  1  2002.18   1   1.95  0.61   -5.4
0823+033   0.660   0.038  -136.7   0.146  1.000    0.0  1  2002.35   0   2.09  0.79   -0.2
0823+033   0.103   0.464    35.2   0.000  1.000    0.0  1  2002.35   5   2.09  0.79   -0.2
0823+033   0.061   0.958    38.0   0.110  1.000    0.0  1  2002.35   4   2.09  0.79   -0.2
0823+033   0.070   2.532    25.8   1.002  1.000    0.0  1  2002.35   3   2.09  0.79   -0.2
0823+033   0.022   4.078    11.4   1.139  1.000    0.0  1  2002.35   2   2.09  0.79   -0.2
0823+033   0.017   9.692    25.5   4.225  1.000    0.0  1  2002.35   1   2.09  0.79   -0.2
0823+033   1.031   0.012  -164.9   0.094  1.000    0.0  1  2002.56   0   1.44  0.64   -9.2
0823+033   0.102   0.697    36.6   0.444  1.000    0.0  1  2002.56   5   1.44  0.64   -9.2
0823+033   0.064   2.566    25.6   1.032  1.000    0.0  1  2002.56   3   1.44  0.64   -9.2
0823+033   0.028   4.273    13.3   0.975  1.000    0.0  1  2002.56   2   1.44  0.64   -9.2
0823+033   1.343   0.029  -178.8   0.033  1.000    0.0  1  2002.73   0   2.31  0.56    1.7
0823+033   0.166   0.633    24.1   0.686  1.000    0.0  1  2002.73   5   2.31  0.56    1.7
0823+033   0.045   4.430    18.2   1.845  1.000    0.0  1  2002.73   2   2.31  0.56    1.7
0823+033   1.009   0.039  -175.1   0.000  1.000    0.0  1  2002.95   0   1.33  0.58   -8.7
0823+033   0.246   0.360    18.8   0.655  1.000    0.0  1  2002.95   6   1.33  0.58   -8.7
0823+033   0.093   2.705    29.5   1.347  1.000    0.0  1  2002.95   3   1.33  0.58   -8.7
0823+033   0.993   0.015  -152.9   0.244  1.000    0.0  1  2003.19   0   2.42  1.36   -1.8
0823+033   0.040   1.312    29.3   0.000  1.000    0.0  1  2003.19   4   2.42  1.36   -1.8
0823+033   0.063   3.441    20.1   1.187  1.000    0.0  1  2003.19  99   2.42  1.36   -1.8
0823+033   0.011   8.953    27.1   4.488  1.000    0.0  1  2003.19   1   2.42  1.36   -1.8
0823+033   0.575   0.105  -152.3   0.008  1.000    0.0  1  2003.35   0   1.53  0.65   -3.4
0823+033   0.344   0.210    28.6   0.125  1.000    0.0  1  2003.35   6   1.53  0.65   -3.4
0823+033   0.036   0.936    39.0   0.172  1.000    0.0  1  2003.35  99   1.53  0.65   -3.4
0823+033   0.056   3.010    20.6   1.217  1.000    0.0  1  2003.35  99   1.53  0.65   -3.4
0823+033   0.007  10.575    16.6   0.372  1.000    0.0  1  2003.35   1   1.53  0.65   -3.4
0823+033   0.537   0.111  -161.6   0.005  1.000    0.0  1  2003.47   0   2.26  0.63   -3.5
0823+033   0.281   0.197    26.1   0.217  1.000    0.0  1  2003.47   6   2.26  0.63   -3.5
0823+033   0.045   0.887    38.8   0.395  1.000    0.0  1  2003.47  99   2.26  0.63   -3.5
0823+033   0.050   2.538    27.2   1.068  1.000    0.0  1  2003.47   3   2.26  0.63   -3.5
0823+033   0.033   4.573    10.6   1.949  1.000    0.0  1  2003.47   2   2.26  0.63   -3.5
0823+033   0.010  10.815    32.2   2.181  1.000    0.0  1  2003.47   1   2.26  0.63   -3.5
0823+033   0.553   0.127  -162.2   0.187  1.000    0.0  1  2003.52   0   2.80  1.00   -4.9
0823+033   0.291   0.155    13.3   0.000  1.000    0.0  1  2003.52   6   2.80  1.00   -4.9
0823+033   0.059   0.607    39.5   0.470  1.000    0.0  1  2003.52   5   2.80  1.00   -4.9
0823+033   0.054   2.263    30.0   1.234  1.000    0.0  1  2003.52   3   2.80  1.00   -4.9
0823+033   0.021   4.197     8.6   1.116  1.000    0.0  1  2003.52   2   2.80  1.00   -4.9
0823+033   0.014   9.537    29.7   2.709  1.000    0.0  1  2003.52   1   2.80  1.00   -4.9
0823+033   0.643   0.132  -164.3   0.130  1.000    0.0  1  2003.71   0   1.99  0.67    0.9
0823+033   0.284   0.259    12.1   0.167  1.000    0.0  1  2003.71   6   1.99  0.67    0.9
0823+033   0.075   0.727    38.0   0.000  1.000    0.0  1  2003.71   5   1.99  0.67    0.9
0823+033   0.023   2.159    34.3   0.568  1.000    0.0  1  2003.71   3   1.99  0.67    0.9
0823+033   0.048   3.499    18.6   1.527  1.000    0.0  1  2003.71   2   1.99  0.67    0.9
0823+033   0.031  11.551    24.5   8.367  1.000    0.0  1  2003.71   1   1.99  0.67    0.9
0823+033   0.644   0.114  -164.8   0.130  1.000    0.0  1  2003.96   0   0.91  0.62  -14.5
0823+033   0.376   0.192    10.8   0.170  1.000    0.0  1  2003.96   6   0.91  0.62  -14.5
0823+033   0.155   0.675    29.2   0.330  1.000    0.0  1  2003.96   5   0.91  0.62  -14.5
0823+033   0.053   2.557    25.0   1.163  1.000    0.0  1  2003.96   3   0.91  0.62  -14.5
0823+033   0.013   4.408     7.5   0.000  1.000    0.0  1  2003.96   2   0.91  0.62  -14.5
0851+202   1.170   0.149    91.2   0.391  0.000  -87.6  1  1994.52   0   1.84  1.23    7.4
0851+202   0.681   0.639   -94.1   0.905  0.285   81.3  1  1994.52   2   1.84  1.23    7.4
0851+202   0.049   2.817  -108.3   2.421  1.000    0.0  1  1994.52   1   1.84  1.23    7.4
0851+202   0.893   0.057    87.6   0.299  1.000    0.0  1  1995.28   0   1.86  0.99   -7.2
0851+202   0.453   0.978   -89.6   0.661  1.000    0.0  1  1995.28   2   1.86  0.99   -7.2
0851+202   0.043   3.425  -107.5   2.679  1.000    0.0  1  1995.28   1   1.86  0.99   -7.2
0851+202   1.602   0.011    92.9   0.303  0.000  -87.1  1  1995.78   0   1.74  1.04  -10.2
0851+202   0.260   1.148   -89.9   0.556  1.000    0.0  1  1995.78   2   1.74  1.04  -10.2
0851+202   0.045   3.627  -110.3   2.810  1.000    0.0  1  1995.78   1   1.74  1.04  -10.2
0851+202   0.705   0.028   103.2   0.213  1.000    0.0  1  1997.03   0   1.69  0.95    0.7
0851+202   0.290   1.025   -93.2   0.597  1.000    0.0  1  1997.03  99   1.69  0.95    0.7
0851+202   0.707   0.031    91.3   0.210  1.000    0.0  1  1997.03   0   1.78  1.03   -1.8
0851+202   0.282   1.028   -92.7   0.566  1.000    0.0  1  1997.03  99   1.78  1.03   -1.8
0851+202   0.808   0.014    61.5   0.273  0.000   67.9  1  1997.08   0   1.38  0.75   -8.0
0851+202   0.321   1.071   -92.0   0.692  0.383  -82.0  1  1997.08  99   1.38  0.75   -8.0
0851+202   0.021   4.019  -109.7   2.618  1.000    0.0  1  1997.08   1   1.38  0.75   -8.0
0851+202   0.815   0.013    78.2   0.281  0.000   66.4  1  1997.25   0   1.29  0.70   -6.2
0851+202   0.342   1.114   -92.4   0.808  0.427  -76.7  1  1997.25  99   1.29  0.70   -6.2
0851+202   0.021   4.209  -114.2   3.127  1.000    0.0  1  1997.25   1   1.29  0.70   -6.2
0851+202   0.849   0.007    71.8   0.222  0.000   72.3  1  1997.38   0   1.45  0.70   -7.9
0851+202   0.293   1.119   -94.0   0.847  0.462  -76.1  1  1997.38  99   1.45  0.70   -7.9
0851+202   0.031   4.272  -113.6   3.853  1.000    0.0  1  1997.38   1   1.45  0.70   -7.9
0851+202   1.057   0.003   108.3   0.214  0.000   67.6  1  1997.56   0   1.43  0.75   -5.6
0851+202   0.295   1.135   -96.0   0.827  0.523  -67.3  1  1997.56  99   1.43  0.75   -5.6
0851+202   0.021   3.370  -106.3   2.290  1.000    0.0  1  1997.56   1   1.43  0.75   -5.6
0851+202   1.204   0.007    80.8   0.229  0.574   75.6  1  1997.96   0   1.35  0.73   -1.1
0851+202   0.192   0.954  -108.5   0.560  0.257   78.7  1  1997.96   3   1.35  0.73   -1.1
0851+202   0.091   1.490   -85.9   0.596  1.000    0.0  1  1997.96   2   1.35  0.73   -1.1
0851+202   1.288   0.011    31.2   0.233  0.000   57.5  1  1998.11   0   1.26  0.72   -8.2
0851+202   0.193   0.966  -109.1   0.525  0.525   78.3  1  1998.11   3   1.26  0.72   -8.2
0851+202   0.081   1.569   -89.0   0.784  1.000    0.0  1  1998.11   2   1.26  0.72   -8.2
0851+202   1.802   0.004    42.4   0.280  0.103   61.9  1  1998.29   0   1.44  0.67   -9.2
0851+202   0.170   0.954  -108.8   0.590  0.210   82.6  1  1998.29   3   1.44  0.67   -9.2
0851+202   0.084   1.638   -89.8   1.031  1.000    0.0  1  1998.29   2   1.44  0.67   -9.2
0851+202   0.010   3.485  -113.0   0.737  1.000    0.0  1  1998.29   1   1.44  0.67   -9.2
0851+202   1.584   0.002    21.8   0.321  0.000   64.1  1  1998.48   0   1.36  0.66   -8.7
0851+202   0.183   0.949  -109.4   0.574  0.196   65.3  1  1998.48   3   1.36  0.66   -8.7
0851+202   0.073   1.662   -89.2   1.107  1.000    0.0  1  1998.48   2   1.36  0.66   -8.7
0851+202   0.014   3.474  -116.2   1.534  1.000    0.0  1  1998.48   1   1.36  0.66   -8.7
0851+202   1.459   0.008    60.5   0.368  0.000   64.6  1  1998.61   0   1.31  0.68   -8.7
0851+202   0.191   0.877  -107.8   0.545  0.265   62.4  1  1998.61   3   1.31  0.68   -8.7
0851+202   0.083   1.675   -95.7   1.207  1.000    0.0  1  1998.61   2   1.31  0.68   -8.7
0851+202   0.012   3.248  -108.1   1.317  1.000    0.0  1  1998.61   1   1.31  0.68   -8.7
0851+202   1.156   0.020    72.9   0.422  0.519   60.4  1  1998.75   0   1.36  0.79   -6.4
0851+202   0.190   0.800  -106.7   0.436  1.000    0.0  1  1998.75  99   1.36  0.79   -6.4
0851+202   0.092   1.618   -99.7   1.487  1.000    0.0  1  1998.75   2   1.36  0.79   -6.4
0851+202   0.008   3.510  -115.2   0.000  1.000    0.0  1  1998.75   1   1.36  0.79   -6.4
0851+202   1.101   0.033    68.2   0.303  0.340   65.2  1  1998.97   0   1.14  0.77   -8.4
0851+202   0.140   0.477  -111.0   0.126  1.000    0.0  1  1998.97   4   1.14  0.77   -8.4
0851+202   0.167   0.932  -107.7   0.293  1.000    0.0  1  1998.97   3   1.14  0.77   -8.4
0851+202   0.100   1.574  -102.5   1.398  1.000    0.0  1  1998.97   2   1.14  0.77   -8.4
0851+202   0.006   3.507  -113.7   0.000  1.000    0.0  1  1998.97   1   1.14  0.77   -8.4
0851+202   1.193   0.017   115.4   0.356  0.462   61.9  1  1999.18   0   1.27  0.68   -9.9
0851+202   0.142   0.612  -109.3   0.311  1.000    0.0  1  1999.18   4   1.27  0.68   -9.9
0851+202   0.071   1.150  -104.5   0.538  1.000    0.0  1  1999.18   3   1.27  0.68   -9.9
0851+202   0.081   1.926  -101.8   1.940  1.000    0.0  1  1999.18   2   1.27  0.68   -9.9
0851+202   1.266   0.031    87.4   0.400  0.449   59.4  1  1999.29   0   1.49  0.66  -16.9
0851+202   0.219   0.556  -110.1   0.429  1.000    0.0  1  1999.29   4   1.49  0.66  -16.9
0851+202   0.091   1.216  -103.3   0.654  1.000    0.0  1  1999.29   3   1.49  0.66  -16.9
0851+202   0.052   2.265  -107.3   1.501  1.000    0.0  1  1999.29   2   1.49  0.66  -16.9
0851+202   1.146   0.041    80.1   0.397  0.623   52.1  1  1999.36   0   1.25  0.71   -8.4
0851+202   0.264   0.473  -113.4   0.337  1.000    0.0  1  1999.36   4   1.25  0.71   -8.4
0851+202   0.115   1.099  -102.5   0.637  1.000    0.0  1  1999.36   3   1.25  0.71   -8.4
0851+202   0.074   2.308  -104.8   2.012  1.000    0.0  1  1999.36   2   1.25  0.71   -8.4
0851+202   1.313   0.073    67.6   0.485  0.323   63.2  1  1999.47   0   1.24  0.77   16.9
0851+202   0.289   0.480  -108.3   0.319  1.000    0.0  1  1999.47   4   1.24  0.77   16.9
0851+202   0.097   1.360  -108.4   0.993  1.000    0.0  1  1999.47   3   1.24  0.77   16.9
0851+202   1.252   0.046    80.5   0.634  0.503   61.0  1  1999.59   0   1.47  0.74   -9.1
0851+202   0.227   0.609  -109.2   0.336  1.000    0.0  1  1999.59   4   1.47  0.74   -9.1
0851+202   0.056   1.353   -92.8   0.979  1.000    0.0  1  1999.59   3   1.47  0.74   -9.1
0851+202   1.234   0.094    72.9   0.320  1.000    0.0  1  1999.97   0   1.14  0.68   -3.6
0851+202   0.830   0.563  -111.0   0.431  1.000    0.0  1  1999.97   4   1.14  0.68   -3.6
0851+202   0.105   1.407   -99.4   0.999  1.000    0.0  1  1999.97   3   1.14  0.68   -3.6
0851+202   0.932   0.009  -147.1   0.345  1.000    0.0  1  2000.08   0   1.20  0.55   -7.9
0851+202   0.662   0.740  -109.7   0.388  1.000    0.0  1  2000.08   4   1.20  0.55   -7.9
0851+202   0.051   1.426   -96.7   0.717  1.000    0.0  1  2000.08   3   1.20  0.55   -7.9
0851+202   1.096   0.027    63.0   0.428  0.318   57.5  1  2000.20   0   1.04  0.65   -3.1
0851+202   0.320   0.695  -109.3   0.182  1.000    0.0  1  2000.20   4   1.04  0.65   -3.1
0851+202   0.178   1.156  -100.8   0.678  1.000    0.0  1  2000.20   3   1.04  0.65   -3.1
0851+202   0.050   2.847  -107.3   2.036  1.000    0.0  1  2000.20   2   1.04  0.65   -3.1
0851+202   0.664   0.020    84.8   0.231  1.000    0.0  1  2000.39   0   1.19  0.65    0.1
0851+202   0.217   0.638  -112.8   0.456  1.000    0.0  1  2000.39   4   1.19  0.65    0.1
0851+202   0.137   1.365  -102.9   0.808  1.000    0.0  1  2000.39   3   1.19  0.65    0.1
0851+202   0.074   2.636  -110.9   1.775  1.000    0.0  1  2000.39   2   1.19  0.65    0.1
0851+202   0.661   0.012    93.4   0.274  0.353   84.0  1  2000.51   0   1.29  0.72   -8.4
0851+202   0.127   0.729  -112.2   0.354  1.000    0.0  1  2000.51   4   1.29  0.72   -8.4
0851+202   0.095   1.435  -103.8   0.909  1.000    0.0  1  2000.51   3   1.29  0.72   -8.4
0851+202   0.061   2.787  -109.9   1.772  1.000    0.0  1  2000.51   2   1.29  0.72   -8.4
0851+202   1.159   0.011    99.2   0.359  0.583   71.1  1  2000.81   0   1.24  0.62   -4.5
0851+202   0.127   0.669  -111.5   0.543  1.000    0.0  1  2000.81  99   1.24  0.62   -4.5
0851+202   0.087   2.217  -106.5   1.855  1.000    0.0  1  2000.81  99   1.24  0.62   -4.5
0851+202   1.147   0.011    64.4   0.356  0.614   62.1  1  2000.93   0   1.34  0.63   -5.7
0851+202   0.177   0.493  -112.0   0.667  1.000    0.0  1  2000.93  99   1.34  0.63   -5.7
0851+202   0.108   2.374  -109.0   2.148  1.000    0.0  1  2000.93  99   1.34  0.63   -5.7
0851+202   0.839   0.121    66.2   0.086  1.000    0.0  1  2001.08   0   1.24  0.58   -8.5
0851+202   0.618   0.192  -112.6   0.000  1.000    0.0  1  2001.08   5   1.24  0.58   -8.5
0851+202   0.074   0.699  -115.7   0.342  1.000    0.0  1  2001.08   4   1.24  0.58   -8.5
0851+202   0.032   1.507  -110.8   0.780  1.000    0.0  1  2001.08   3   1.24  0.58   -8.5
0851+202   0.045   3.193  -112.4   1.304  1.000    0.0  1  2001.08   2   1.24  0.58   -8.5
0851+202   1.922   0.004   -78.9   0.413  0.000   67.5  1  2001.19   0   0.76  0.56   11.9
0851+202   0.088   0.758  -122.1   0.468  1.000    0.0  1  2001.19   4   0.76  0.56   11.9
0851+202   1.895   0.012    57.2   0.418  0.300   60.5  1  2001.27   0   1.18  0.60   -2.8
0851+202   0.156   0.470  -120.8   0.400  1.000    0.0  1  2001.27   5   1.18  0.60   -2.8
0851+202   0.076   2.741  -106.9   1.709  1.000    0.0  1  2001.27   2   1.18  0.60   -2.8
0851+202   1.790   0.094    56.0   0.251  0.764   64.7  1  2001.35   0   1.27  0.68   -7.4
0851+202   0.886   0.266  -123.5   0.263  1.000    0.0  1  2001.35   5   1.27  0.68   -7.4
0851+202   0.082   0.968  -113.9   0.539  1.000    0.0  1  2001.35   4   1.27  0.68   -7.4
0851+202   0.054   3.398  -107.7   1.748  1.000    0.0  1  2001.35   2   1.27  0.68   -7.4
0851+202   1.838   0.065    56.5   0.249  0.613   56.0  1  2001.51   0   1.10  0.65    1.5
0851+202   0.641   0.378  -122.3   0.187  1.000    0.0  1  2001.51   5   1.10  0.65    1.5
0851+202   0.049   0.998  -109.4   0.342  1.000    0.0  1  2001.51   4   1.10  0.65    1.5
0851+202   0.070   3.215  -110.1   1.946  1.000    0.0  1  2001.51   2   1.10  0.65    1.5
0851+202   1.400   0.077    58.9   0.121  1.000    0.0  1  2001.83   0   1.62  0.60   -4.9
0851+202   0.406   0.340  -122.3   0.082  1.000    0.0  1  2001.83   5   1.62  0.60   -4.9
0851+202   0.611   0.683  -121.2   0.348  1.000    0.0  1  2001.83   4   1.62  0.60   -4.9
0851+202   0.078   3.171  -109.3   2.540  1.000    0.0  1  2001.83   2   1.62  0.60   -4.9
0851+202   1.380   0.011  -122.8   0.245  0.524   52.2  1  2002.04   0   1.19  0.60   -6.8
0851+202   0.843   0.841  -119.7   0.374  1.000    0.0  1  2002.04   4   1.19  0.60   -6.8
0851+202   0.053   3.557  -110.1   2.225  1.000    0.0  1  2002.04   2   1.19  0.60   -6.8
0851+202   1.424   0.012  -137.6   0.239  0.292   63.5  1  2002.18   0   1.40  0.62   -4.3
0851+202   0.919   0.912  -118.9   0.392  0.748   68.1  1  2002.18   4   1.40  0.62   -4.3
0851+202   0.049   3.632  -107.7   1.819  1.000    0.0  1  2002.18   2   1.40  0.62   -4.3
0851+202   1.482   0.018    61.2   0.239  1.000    0.0  1  2002.35   0   1.30  0.64   -1.8
0851+202   1.078   0.983  -118.1   0.358  1.000    0.0  1  2002.35   4   1.30  0.64   -1.8
0851+202   0.036   3.501  -106.5   1.124  1.000    0.0  1  2002.35   2   1.30  0.64   -1.8
0851+202   1.962   0.005  -167.4   0.228  1.000    0.0  1  2002.73   0   1.47  0.90   -1.2
0851+202   0.645   1.196  -116.1   0.565  1.000    0.0  1  2002.73   4   1.47  0.90   -1.2
0851+202   0.041   4.172  -105.4   2.682  1.000    0.0  1  2002.73   2   1.47  0.90   -1.2
0851+202   1.988   0.011    10.1   0.440  0.468   18.9  1  2002.95   0   1.27  0.63   -4.2
0851+202   0.548   1.251  -115.7   0.807  1.000    0.0  1  2002.95   4   1.27  0.63   -4.2
0851+202   1.215   0.019     1.2   0.222  1.000    0.0  1  2003.19   0   1.22  0.82  -12.0
0851+202   0.237   0.755  -122.9   0.348  1.000    0.0  1  2003.19   5   1.22  0.82  -12.0
0851+202   0.250   1.496  -113.0   0.465  1.000    0.0  1  2003.19   4   1.22  0.82  -12.0
0851+202   0.047   3.329  -109.9   2.196  1.000    0.0  1  2003.19   2   1.22  0.82  -12.0
0851+202   1.932   0.006    -6.8   0.146  1.000    0.0  1  2003.35   0   1.20  0.52  -10.3
0851+202   0.232   0.831  -123.2   0.416  1.000    0.0  1  2003.35   5   1.20  0.52  -10.3
0851+202   0.191   1.488  -114.2   0.538  1.000    0.0  1  2003.35   4   1.20  0.52  -10.3
0851+202   0.049   3.046  -107.5   1.562  1.000    0.0  1  2003.35   2   1.20  0.52  -10.3
0851+202   1.634   0.004   147.7   0.287  0.541    0.6  1  2003.47   0   1.37  0.72   -4.5
0851+202   0.297   0.938  -122.6   0.484  1.000    0.0  1  2003.47   5   1.37  0.72   -4.5
0851+202   0.175   1.558  -113.5   0.521  1.000    0.0  1  2003.47   4   1.37  0.72   -4.5
0851+202   0.048   3.102  -112.3   1.719  1.000    0.0  1  2003.47   2   1.37  0.72   -4.5
0851+202   1.607   0.011   144.5   0.184  1.000    0.0  1  2003.52   0   1.81  0.64   -0.4
0851+202   0.492   1.072  -120.3   1.156  1.000    0.0  1  2003.52   5   1.81  0.64   -0.4
0851+202   1.426   0.007   136.0   0.198  1.000    0.0  1  2003.71   0   1.29  0.68    5.3
0851+202   0.240   1.036  -120.8   0.403  1.000    0.0  1  2003.71   5   1.29  0.68    5.3
0851+202   0.187   1.465  -114.1   0.499  1.000    0.0  1  2003.71   4   1.29  0.68    5.3
0851+202   0.044   3.402  -108.2   2.236  1.000    0.0  1  2003.71   2   1.29  0.68    5.3
0851+202   3.139   0.008    70.5   0.178  0.346   75.3  1  2003.96   0   1.12  0.64   -1.4
0851+202   0.151   0.386  -124.5   0.207  1.000    0.0  1  2003.96  99   1.12  0.64   -1.4
0851+202   0.289   1.372  -116.3   0.544  1.000    0.0  1  2003.96   4   1.12  0.64   -1.4
0851+202   0.049   3.517  -110.0   1.247  1.000    0.0  1  2003.96   2   1.12  0.64   -1.4
0919-260   1.052   0.122    63.9   0.611  0.682   82.3  1  1994.52   0   3.39  1.07   12.9
0919-260   0.327   0.780   -75.9   0.623  1.000    0.0  1  1994.52   3   3.39  1.07   12.9
0919-260   0.018   2.141   -84.0   0.000  1.000    0.0  1  1994.52   2   3.39  1.07   12.9
0919-260   0.038   5.428   -55.8   2.942  1.000    0.0  1  1994.52   1   3.39  1.07   12.9
0919-260   0.884   0.055    47.9   0.419  0.000   78.7  1  1997.08   0   2.84  1.03    6.4
0919-260   0.200   1.059   -86.7   0.785  1.000    0.0  1  1997.08   3   2.84  1.03    6.4
0919-260   0.021   2.423   -96.8   0.000  1.000    0.0  1  1997.08   2   2.84  1.03    6.4
0919-260   0.019   5.827   -60.4   2.468  1.000    0.0  1  1997.08   1   2.84  1.03    6.4
0919-260   0.932   0.074    43.8   0.330  0.902   64.3  1  1997.25   0   3.40  1.09   14.5
0919-260   0.254   0.959   -91.0   1.169  1.000    0.0  1  1997.25   3   3.40  1.09   14.5
0919-260   0.023   6.010   -61.1   4.197  1.000    0.0  1  1997.25   1   3.40  1.09   14.5
0919-260   0.792   0.035    67.7   0.446  0.577  -85.4  1  1997.38   0   2.66  1.12    8.2
0919-260   0.123   1.072   -87.4   0.651  1.000    0.0  1  1997.38   3   2.66  1.12    8.2
0919-260   0.043   1.657   -75.6   1.259  1.000    0.0  1  1997.38   2   2.66  1.12    8.2
0919-260   0.008   5.222   -50.0   0.461  1.000    0.0  1  1997.38   1   2.66  1.12    8.2
0919-260   0.008   7.056   -60.6   1.122  1.000    0.0  1  1997.38  99   2.66  1.12    8.2
0919-260   1.051   0.025    67.8   0.462  0.700   76.0  1  1997.56   0   3.16  1.09   12.2
0919-260   0.110   1.079   -85.8   0.364  1.000    0.0  1  1997.56   3   3.16  1.09   12.2
0919-260   0.070   1.663   -81.4   1.291  1.000    0.0  1  1997.56   2   3.16  1.09   12.2
0919-260   0.019   6.036   -58.8   2.310  1.000    0.0  1  1997.56   1   3.16  1.09   12.2
0919-260   1.204   0.036   -20.3   0.627  1.000    0.0  1  1997.69   0   7.51  1.27  -20.5
0919-260   0.093   1.413   -95.2   0.000  1.000    0.0  1  1997.69   3   7.51  1.27  -20.5
0919-260   1.005   0.019    86.1   0.353  0.000   57.6  1  1997.96   0   2.35  0.81   -8.0
0919-260   0.260   0.887   -81.4   1.243  1.000    0.0  1  1997.96   3   2.35  0.81   -8.0
0919-260   0.946   0.145   175.8   0.387  1.000    0.0  1  1998.11   0   3.48  1.23   -3.7
0919-260   0.124   1.252   -90.8   0.518  1.000    0.0  1  1998.11   3   3.48  1.23   -3.7
0919-260   0.025   5.149   -52.7   1.047  1.000    0.0  1  1998.11   1   3.48  1.23   -3.7
0919-260   0.040   1.437    21.8   0.000  1.000    0.0  1  1998.29  99   2.56  0.96   12.0
0919-260   1.282   0.023   141.5   0.309  0.329  -59.9  1  1998.29   0   2.56  0.96   12.0
0919-260   0.202   1.114   -92.2   1.283  1.000    0.0  1  1998.29   3   2.56  0.96   12.0
0919-260   0.021   5.624   -57.1   3.215  1.000    0.0  1  1998.29   1   2.56  0.96   12.0
0919-260   1.269   0.030   149.1   0.406  1.000    0.0  1  1998.48   0   4.03  1.34   -9.9
0919-260   0.118   1.341   -86.3   0.790  1.000    0.0  1  1998.48   3   4.03  1.34   -9.9
0919-260   0.016   6.481   -53.1   0.867  1.000    0.0  1  1998.48   1   4.03  1.34   -9.9
0919-260   1.232   0.015    68.8   0.384  0.317  -53.9  1  1998.61   0   3.54  1.14    9.3
0919-260   0.152   1.147   -85.2   1.172  1.000    0.0  1  1998.61   3   3.54  1.14    9.3
0919-260   0.013   6.837   -45.5   1.257  1.000    0.0  1  1998.61   1   3.54  1.14    9.3
0919-260   1.185   0.024    26.2   0.614  0.600   18.6  1  1998.75   0   3.50  1.15   16.9
0919-260   0.140   1.268   -84.1   1.409  1.000    0.0  1  1998.75   3   3.50  1.15   16.9
0919-260   0.024   5.627   -53.2   3.643  1.000    0.0  1  1998.75   1   3.50  1.15   16.9
0919-260   0.016   1.848    23.8   0.360  1.000    0.0  1  1998.97  99   2.36  0.78    3.1
0919-260   1.310   0.012   139.8   0.320  0.459  -83.3  1  1998.97   0   2.36  0.78    3.1
0919-260   0.238   0.929   -83.4   1.744  1.000    0.0  1  1998.97   3   2.36  0.78    3.1
0919-260   0.009   5.858   -48.8   0.000  1.000    0.0  1  1998.97   1   2.36  0.78    3.1
0919-260   0.947   0.016   151.4   0.370  0.643   72.2  1  1999.18   0   2.21  0.88    3.9
0919-260   0.162   1.047   -80.3   1.440  1.000    0.0  1  1999.18   3   2.21  0.88    3.9
0919-260   0.017   6.846   -57.9   1.221  1.000    0.0  1  1999.18   1   2.21  0.88    3.9
0919-260   1.388   0.008    11.7   0.379  0.941   52.7  1  1999.29   0   2.32  0.82   -9.8
0919-260   0.089   0.989   -83.1   0.737  1.000    0.0  1  1999.29   3   2.32  0.82   -9.8
0919-260   0.027   5.436   -82.6   0.799  1.000    0.0  1  1999.29   1   2.32  0.82   -9.8
0919-260   1.260   0.007   118.5   0.334  0.516   70.8  1  1999.36   0   1.63  0.78   10.2
0919-260   0.298   0.698   -82.0   2.176  1.000    0.0  1  1999.36   3   1.63  0.78   10.2
0919-260   0.018   6.387   -75.4   0.540  1.000    0.0  1  1999.36   1   1.63  0.78   10.2
0919-260   1.340   0.009   121.3   0.369  0.564  -84.5  1  1999.47   0   2.59  0.87   -1.8
0919-260   0.205   0.874   -70.8   1.834  1.000    0.0  1  1999.47   3   2.59  0.87   -1.8
0919-260   0.027   5.673   -61.4   4.444  1.000    0.0  1  1999.47   1   2.59  0.87   -1.8
0919-260   1.268   0.010  -163.5   0.470  1.000    0.0  1  1999.59   0   3.28  1.20  -15.8
0919-260   0.073   1.594   -80.3   0.631  1.000    0.0  1  1999.59   3   3.28  1.20  -15.8
0919-260   1.125   0.017   137.1   0.499  0.801  -43.5  1  1999.97   0   2.50  0.81  -10.7
0919-260   0.150   1.180   -68.6   1.880  1.000    0.0  1  1999.97   3   2.50  0.81  -10.7
0919-260   0.025   6.837   -54.2   2.991  1.000    0.0  1  1999.97   1   2.50  0.81  -10.7
0919-260   0.874   0.001   167.1   0.436  0.617   36.1  1  2000.08   0   2.09  0.92   -2.2
0919-260   0.043   2.077   -64.9   1.174  1.000    0.0  1  2000.08   3   2.09  0.92   -2.2
0919-260   1.080   0.003   172.7   0.481  0.229   77.8  1  2000.20   0   1.63  0.45   33.2
0919-260   0.067   1.216   -93.1   1.145  1.000    0.0  1  2000.20   3   1.63  0.45   33.2
0919-260   1.161   0.007    59.4   0.505  0.495  -89.2  1  2000.39   0   2.61  0.81   -2.9
0919-260   0.098   1.525   -76.8   1.216  1.000    0.0  1  2000.39   3   2.61  0.81   -2.9
0919-260   0.017   5.541   -52.6   0.972  1.000    0.0  1  2000.39   1   2.61  0.81   -2.9
0919-260   1.209   0.003    30.9   0.463  1.000    0.0  1  2000.51   0   2.95  0.97   -3.6
0919-260   0.084   1.481   -69.3   1.082  1.000    0.0  1  2000.51   3   2.95  0.97   -3.6
0919-260   1.638   0.028   125.0   0.484  1.000    0.0  1  2000.81   0   2.00  0.76   -9.5
0919-260   0.115   1.354   -74.8   1.531  1.000    0.0  1  2000.81   3   2.00  0.76   -9.5
0919-260   1.320   0.021   166.4   0.581  0.817  -40.2  1  2000.93   0   2.18  0.88   -3.6
0919-260   0.118   1.340   -71.6   1.735  1.000    0.0  1  2000.93   3   2.18  0.88   -3.6
0919-260   0.016   6.808   -51.8   1.007  1.000    0.0  1  2000.93   1   2.18  0.88   -3.6
0919-260   1.231   0.021  -175.8   0.498  0.810  -77.3  1  2001.08   0   4.09  0.69   -2.1
0919-260   0.076   1.236   -70.1   1.451  1.000    0.0  1  2001.08   3   4.09  0.69   -2.1
0919-260   1.541   0.009     4.6   0.519  0.291   79.8  1  2001.19   0   2.23  0.86   -4.2
0919-260   0.075   1.538   -58.6   1.102  1.000    0.0  1  2001.19   3   2.23  0.86   -4.2
0919-260   0.031   6.022   -67.2   5.153  1.000    0.0  1  2001.19   1   2.23  0.86   -4.2
0919-260   1.343   0.005   101.0   0.537  0.357   80.8  1  2001.27   0   2.59  0.93   -6.5
0919-260   0.097   1.487   -80.2   1.545  1.000    0.0  1  2001.27   3   2.59  0.93   -6.5
0919-260   0.022   6.262   -54.2   3.286  1.000    0.0  1  2001.27   1   2.59  0.93   -6.5
0919-260   1.697   0.022   161.8   0.530  0.441   89.3  1  2001.35   0   4.10  1.11  -10.1
0919-260   0.080   1.454   -54.5   1.260  1.000    0.0  1  2001.35   3   4.10  1.11  -10.1
0919-260   0.014   6.400   -73.5   0.859  1.000    0.0  1  2001.35   1   4.10  1.11  -10.1
0919-260   1.471   0.002   -39.1   0.556  0.491   83.2  1  2001.51   0   1.75  0.77   -5.6
0919-260   0.085   1.533   -77.7   1.363  1.000    0.0  1  2001.51   3   1.75  0.77   -5.6
0919-260   0.025   5.964   -63.6   3.215  1.000    0.0  1  2001.51   1   1.75  0.77   -5.6
0919-260   1.647   0.001   -22.5   0.578  0.140   88.3  1  2001.83   0   2.26  0.92   -4.7
0919-260   0.084   1.655   -73.3   1.346  1.000    0.0  1  2001.83   3   2.26  0.92   -4.7
0919-260   1.356   0.004   118.4   0.550  0.392   89.8  1  2002.04   0   3.08  0.91  -10.8
0919-260   0.074   1.634   -72.3   1.124  1.000    0.0  1  2002.04   3   3.08  0.91  -10.8
0919-260   0.012   4.671   -73.9   0.966  1.000    0.0  1  2002.04  99   3.08  0.91  -10.8
0919-260   1.555   0.007   146.6   0.646  0.234   83.5  1  2002.18   0   2.60  0.81   -4.7
0919-260   0.083   1.653   -68.5   1.707  1.000    0.0  1  2002.18   3   2.60  0.81   -4.7
0919-260   1.567   0.004  -157.6   0.585  0.000   84.9  1  2002.35   0   2.32  0.98    2.2
0919-260   0.081   1.651   -70.0   1.306  1.000    0.0  1  2002.35   3   2.32  0.98    2.2
0919-260   0.017   6.657   -58.2   0.638  1.000    0.0  1  2002.35   1   2.32  0.98    2.2
0919-260   1.576   0.005   121.6   0.624  0.000  -86.8  1  2002.56   0   1.54  0.81   15.0
0919-260   0.074   1.820   -73.9   1.921  1.000    0.0  1  2002.56   3   1.54  0.81   15.0
0919-260   0.018   6.746   -53.9   1.724  1.000    0.0  1  2002.56   1   1.54  0.81   15.0
0919-260   1.596   0.013   139.5   0.573  0.981   65.9  1  2002.95   0   1.44  0.78  -11.7
0919-260   0.035   2.158   -71.9   0.000  1.000    0.0  1  2002.95   3   1.44  0.78  -11.7
0919-260   0.015   4.726   -59.1   0.000  1.000    0.0  1  2002.95  99   1.44  0.78  -11.7
0919-260   1.760   0.018    22.6   0.619  0.896  -65.6  1  2003.19   0   2.20  0.81    2.5
0919-260   0.051   1.758   -85.1   0.492  1.000    0.0  1  2003.19   3   2.20  0.81    2.5
0919-260   0.029   0.943    47.1   0.000  1.000    0.0  1  2003.35  99   2.42  0.80  -11.8
0919-260   1.491   0.008    66.2   0.571  0.521   86.7  1  2003.35   0   2.42  0.80  -11.8
0919-260   0.049   1.824   -84.7   0.552  1.000    0.0  1  2003.35   3   2.42  0.80  -11.8
0919-260   0.013   6.832   -53.6   1.963  1.000    0.0  1  2003.35   1   2.42  0.80  -11.8
0919-260   0.008   1.098    87.0   0.000  1.000    0.0  1  2003.47  99   3.54  1.04    0.6
0919-260   1.617   0.002    39.8   0.594  0.249   82.1  1  2003.47   0   3.54  1.04    0.6
0919-260   0.028   1.879   -80.3   0.547  1.000    0.0  1  2003.47   3   3.54  1.04    0.6
0919-260   0.018   6.693   -71.6   1.127  1.000    0.0  1  2003.47   1   3.54  1.04    0.6
0919-260   0.071   1.813    42.6   0.769  1.000    0.0  1  2003.52  99   4.47  0.92  -17.8
0919-260   1.697   0.008   160.8   0.545  1.000    0.0  1  2003.52   0   4.47  0.92  -17.8
0919-260   0.076   1.507  -107.0   0.227  1.000    0.0  1  2003.52   3   4.47  0.92  -17.8
0919-260   0.029   0.835    75.2   0.000  1.000    0.0  1  2003.71  99   2.85  0.92   -8.4
0919-260   1.864   0.015    76.2   0.634  0.425   84.7  1  2003.71   0   2.85  0.92   -8.4
0919-260   0.029   1.888   -85.4   0.001  1.000    0.0  1  2003.71   3   2.85  0.92   -8.4
0919-260   0.398   0.514    80.9   0.379  1.000    0.0  1  2003.96  99   1.07  0.79   31.8
0919-260   1.664   0.060   -87.1   0.457  0.782  -10.4  1  2003.96   0   1.07  0.79   31.8
0919-260   0.040   1.772   -58.4   0.128  1.000    0.0  1  2003.96   3   1.07  0.79   31.8
0920-397   0.982   0.003   -34.9   0.222  1.000    0.0  1  1997.08   0   2.85  0.74  -10.2
0920-397   0.054   3.811  -176.9   0.000  1.000    0.0  1  1997.08   2   2.85  0.74  -10.2
0920-397   0.030   5.692   173.4   0.162  1.000    0.0  1  1997.08   1   2.85  0.74  -10.2
0920-397   1.221   0.034    -0.8   0.392  1.000    0.0  1  1997.25   0   8.08  1.49   -8.7
0920-397   0.045  11.614   175.8   1.064  1.000    0.0  1  1997.25  99   8.08  1.49   -8.7
0920-397   1.010   0.037    -1.4   0.195  1.000    0.0  1  1997.38   0   4.91  0.88   -4.3
0920-397   0.147   3.190  -176.3   1.439  1.000    0.0  1  1997.38   2   4.91  0.88   -4.3
0920-397   1.279   0.088    -6.1   0.237  1.000    0.0  1  1997.56   0   5.62  0.87   -0.2
0920-397   0.108   3.487   174.7   0.625  1.000    0.0  1  1997.56   2   5.62  0.87   -0.2
0920-397   1.170   0.272    -2.6   0.156  1.000    0.0  1  1997.69   0   7.98  1.17   -7.0
0920-397   0.283   2.249  -178.2   1.042  1.000    0.0  1  1997.69   2   7.98  1.17   -7.0
0920-397   0.934   0.005   174.0   0.315  1.000    0.0  1  1997.96   0   2.35  0.65  -16.4
0920-397   1.297   0.062    -6.2   0.207  1.000    0.0  1  1998.29   0   7.20  0.88   -6.5
0920-397   0.065   5.195   179.6   0.614  1.000    0.0  1  1998.29   1   7.20  0.88   -6.5
0920-397   1.348   0.090     0.3   0.051  1.000    0.0  1  1998.48   0   5.22  1.05  -11.6
0920-397   0.141   2.771   179.1   0.379  1.000    0.0  1  1998.48   2   5.22  1.05  -11.6
0920-397   1.396   0.028   164.3   0.301  1.000    0.0  1  1998.61   0   9.93  0.75  -14.4
0920-397   1.550   0.004   -93.7   0.846  0.272   -6.2  1  1998.75   0   2.10  0.72  -10.9
0920-397   1.396   0.031     1.3   0.264  1.000    0.0  1  1998.97   0   2.22  0.73   -3.4
0920-397   0.111   5.292   180.0   0.311  1.000    0.0  1  1998.97   1   2.22  0.73   -3.4
0920-397   1.096   0.010    12.3   0.755  0.368    1.2  1  1999.18   0   1.78  0.83   -1.4
0920-397   1.220   0.003   166.9   0.680  0.299   -6.4  1  1999.29   0   2.11  0.69   -7.1
0920-397   1.386   0.027    -7.0   0.357  1.000    0.0  1  1999.36   0   4.06  0.92  -10.0
0920-397   0.029  11.585   176.8   0.499  1.000    0.0  1  1999.36  99   4.06  0.92  -10.0
0920-397   1.366   0.008     6.9   0.316  1.000    0.0  1  1999.47   0   3.76  0.88   -9.9
0920-397   0.027   7.868  -178.0   0.000  1.000    0.0  1  1999.47   1   3.76  0.88   -9.9
0920-397   1.205   0.001   174.9   0.978  0.325   -6.6  1  1999.97   0   2.82  0.76   -9.1
0920-397   1.015   0.003   178.1   0.156  1.000    0.0  1  2000.20   0   5.81  1.12  -10.4
0920-397   0.037   6.740   172.0   0.658  1.000    0.0  1  2000.20   1   5.81  1.12  -10.4
0920-397   1.243   0.006   -20.3   0.961  0.331   -6.5  1  2000.39   0   3.01  0.81   -9.7
0920-397   0.048   6.963   179.6   1.099  1.000    0.0  1  2000.39   1   3.01  0.81   -9.7
0920-397   1.194   0.005    -4.7   0.649  0.513   -0.7  1  2000.51   0   2.26  0.91  -16.4
0920-397   1.177   0.063    -1.9   0.278  1.000    0.0  1  2000.81   0   8.64  1.40   -8.7
0920-397   0.072   3.885  -174.5   0.633  1.000    0.0  1  2000.81   2   8.64  1.40   -8.7
0920-397   1.138   0.012  -176.5   1.003  0.322   -6.9  1  2000.93   0   2.14  0.77    2.4
0920-397   0.988   0.003   165.4   0.683  0.091    6.2  1  2001.08   0   2.53  0.87  -17.3
0920-397   1.087   0.050   -11.2   0.254  1.000    0.0  1  2001.19   0   6.81  0.89  -11.5
0920-397   0.104   3.471  -177.0   1.385  1.000    0.0  1  2001.19   2   6.81  0.89  -11.5
0920-397   1.134   0.008   -49.9   0.438  0.459  -82.6  1  2001.27   0   2.01  0.77   19.6
0920-397   1.369   0.010   -73.7   0.467  1.000    0.0  1  2001.35   0   9.26  0.84  -25.9
0920-397   1.065   0.009   109.2   2.151  0.096   10.3  1  2001.51   0   5.46  1.03    4.8
0920-397   1.022   0.008   -67.6   0.228  1.000    0.0  1  2001.83   0   6.19  0.91   -9.9
0920-397   0.092   3.947  -174.8   0.807  1.000    0.0  1  2001.83   2   6.19  0.91   -9.9
0920-397   1.053   0.016   158.3   0.816  0.371   -1.6  1  2002.04   0   2.21  0.74  -13.5
0920-397   1.210   0.041    10.8   1.146  0.271    4.8  1  2002.18   0   6.23  1.08    6.8
0920-397   0.138   5.180   169.6   2.296  1.000    0.0  1  2002.18   2   6.23  1.08    6.8
0920-397   1.125   0.005   146.3   0.424  1.000    0.0  1  2002.35   0   2.56  0.87    5.3
0920-397   0.070   4.748   179.2   0.000  1.000    0.0  1  2002.35   2   2.56  0.87    5.3
0920-397   1.047   0.046   168.6   2.520  0.198   12.4  1  2002.56   0   5.67  1.13    5.9
0920-397   0.087   7.350   167.3   0.000  1.000    0.0  1  2002.56   1   5.67  1.13    5.9
0920-397   1.146   0.002   176.0   0.467  1.000    0.0  1  2002.73   0   1.65  0.86  -17.9
0920-397   1.046   0.010  -161.6   0.700  0.443   -2.4  1  2002.95   0   1.62  0.72    0.0
0920-397   0.070   4.146   173.7   0.613  1.000    0.0  1  2002.95   2   1.62  0.72    0.0
0920-397   1.171   0.069   168.6   0.396  1.000    0.0  1  2003.19   0  10.20  0.74  -10.2
0920-397   0.910   0.012   129.2   0.893  0.355    1.5  1  2003.35   0   2.09  0.81   -5.1
0920-397   0.033   4.982   170.7   0.214  1.000    0.0  1  2003.35   2   2.09  0.81   -5.1
0920-397   1.023   0.049    -5.1   0.346  0.000  -74.3  1  2003.47   0   8.72  1.04   -6.7
0920-397   0.042   4.426   178.6   1.968  1.000    0.0  1  2003.47   2   8.72  1.04   -6.7
0920-397   1.172   0.006  -138.8   0.325  1.000    0.0  1  2003.52   0   2.32  0.93   -2.1
0920-397   0.025   4.290   165.7   0.000  1.000    0.0  1  2003.52   2   2.32  0.93   -2.1
0920-397   1.075   0.007   172.6   0.777  0.335    2.5  1  2003.71   0   2.26  0.75   -8.7
0920-397   0.069   4.863   174.9   1.991  1.000    0.0  1  2003.71   2   2.26  0.75   -8.7
0920-397   1.323   0.006    13.4   0.701  0.210    4.4  1  2003.96   0   1.16  0.74   28.6
0920-397   0.054   5.250   173.0   0.487  1.000    0.0  1  2003.96   2   1.16  0.74   28.6
0923+392   0.486   2.095   -78.3   0.539  1.000    0.0  1  1995.56   0   1.55  0.99  -33.0
0923+392  11.501   0.011    66.1   0.509  0.911   57.1  1  1995.56   2   1.55  0.99  -33.0
0923+392   0.502   1.904   -79.3   0.358  1.000    0.0  1  1995.75   0   1.76  1.26  -50.4
0923+392  11.416   0.001    -6.3   0.535  0.812   87.2  1  1995.75   2   1.76  1.26  -50.4
0923+392   0.289   1.217   -66.6   0.000  1.000    0.0  1  1996.31   0   2.39  0.77   -5.0
0923+392  11.790   0.022   168.6   0.601  0.847   -2.0  1  1996.31  99   2.39  0.77   -5.0
0923+392   0.385   1.896   -77.8   0.793  1.000    0.0  1  1997.03   0   1.49  1.13    5.3
0923+392   8.708   0.016    89.5   0.509  0.758  -75.1  1  1997.03   2   1.49  1.13    5.3
0923+392   0.347   1.977   -78.9   0.645  1.000    0.0  1  1997.08   0   0.95  0.70  -11.6
0923+392   0.286   1.038   -88.2   0.533  1.000    0.0  1  1997.08   3   0.95  0.70  -11.6
0923+392   8.867   0.018   -27.4   0.463  0.859  -21.9  1  1997.08   2   0.95  0.70  -11.6
0923+392   0.729   0.512    89.5   0.000  1.000    0.0  1  1997.08   1   0.95  0.70  -11.6
0923+392   0.391   1.768   -78.5   0.657  1.000    0.0  1  1997.25   0   0.99  0.68  -10.0
0923+392   0.347   0.762   -92.6   0.518  1.000    0.0  1  1997.25   3   0.99  0.68  -10.0
0923+392   8.307   0.039   -82.6   0.478  0.748   -9.4  1  1997.25   2   0.99  0.68  -10.0
0923+392   2.148   0.341    88.2   0.402  1.000    0.0  1  1997.25   1   0.99  0.68  -10.0
0923+392   0.283   1.967   -77.8   0.596  1.000    0.0  1  1997.38   0   1.15  0.77  -12.9
0923+392   0.289   1.142   -81.1   0.525  1.000    0.0  1  1997.38   3   1.15  0.77  -12.9
0923+392   9.658   0.004    73.1   0.466  0.946  -42.6  1  1997.38   2   1.15  0.77  -12.9
0923+392   0.448   0.571    86.4   0.000  1.000    0.0  1  1997.38   1   1.15  0.77  -12.9
0923+392   0.352   1.972   -78.2   0.677  1.000    0.0  1  1997.56   0   1.09  0.76  -23.9
0923+392   0.332   1.049   -86.3   0.430  1.000    0.0  1  1997.56   3   1.09  0.76  -23.9
0923+392   9.985   0.011  -112.0   0.488  0.899  -33.5  1  1997.56   2   1.09  0.76  -23.9
0923+392   0.932   0.467    82.5   0.427  1.000    0.0  1  1997.56   1   1.09  0.76  -23.9
0923+392   0.254   2.194   -77.3   0.192  1.000    0.0  1  1997.96   0   1.13  0.74  -28.4
0923+392   0.634   1.056   -82.0   0.918  1.000    0.0  1  1997.96   3   1.13  0.74  -28.4
0923+392   6.909   0.045   -89.7   0.408  1.000    0.0  1  1997.96   2   1.13  0.74  -28.4
0923+392   3.520   0.174    71.5   0.634  1.000    0.0  1  1997.96   1   1.13  0.74  -28.4
0923+392   0.315   1.817   -77.7   0.495  1.000    0.0  1  1998.11   0   0.87  0.70   -0.4
0923+392   0.289   1.050   -84.7   0.364  1.000    0.0  1  1998.11   3   0.87  0.70   -0.4
0923+392   9.911   0.018    18.3   0.527  0.904  -61.9  1  1998.11   2   0.87  0.70   -0.4
0923+392   0.201   0.747    64.3   0.000  1.000    0.0  1  1998.11   1   0.87  0.70   -0.4
0923+392   0.553   1.639   -76.3   0.734  1.000    0.0  1  1998.29   0   1.06  0.89  -45.7
0923+392   0.128   1.006   -90.7   0.000  1.000    0.0  1  1998.29   3   1.06  0.89  -45.7
0923+392  10.254   0.020    46.1   0.531  0.857   89.7  1  1998.29   2   1.06  0.89  -45.7
0923+392   0.082   0.843    79.8   0.001  1.000    0.0  1  1998.29   1   1.06  0.89  -45.7
0923+392   0.414   1.960   -79.2   0.719  1.000    0.0  1  1998.48   0   0.93  0.70    4.5
0923+392   0.499   1.029   -84.4   0.536  1.000    0.0  1  1998.48   3   0.93  0.70    4.5
0923+392  10.332   0.008    22.9   0.513  0.914  -61.2  1  1998.48   2   0.93  0.70    4.5
0923+392   0.230   0.659    76.0   0.000  1.000    0.0  1  1998.48   1   0.93  0.70    4.5
0923+392   0.337   2.088   -76.0   0.672  1.000    0.0  1  1998.61   0   0.89  0.73    2.7
0923+392   0.754   0.841   -83.6   0.831  1.000    0.0  1  1998.61   3   0.89  0.73    2.7
0923+392   8.828   0.024   -37.7   0.506  0.835  -18.5  1  1998.61   2   0.89  0.73    2.7
0923+392   0.778   0.459    76.9   0.292  1.000    0.0  1  1998.61   1   0.89  0.73    2.7
0923+392   0.317   2.163   -77.6   0.492  1.000    0.0  1  1998.75   0   1.31  0.80    7.9
0923+392   0.696   0.985   -82.2   0.837  1.000    0.0  1  1998.75   3   1.31  0.80    7.9
0923+392   9.026   0.015    15.3   0.506  1.000    0.0  1  1998.75   2   1.31  0.80    7.9
0923+392   0.176   0.721    77.5   0.000  1.000    0.0  1  1998.75   1   1.31  0.80    7.9
0923+392   0.363   1.990   -78.2   0.737  1.000    0.0  1  1998.97   0   1.07  0.73  -16.9
0923+392   0.437   1.038   -89.2   0.331  1.000    0.0  1  1998.97   3   1.07  0.73  -16.9
0923+392   9.612   0.017     7.1   0.538  0.929  -80.7  1  1998.97   2   1.07  0.73  -16.9
0923+392   0.273   2.112   -77.0   0.406  1.000    0.0  1  1999.18   0   0.89  0.74  -10.8
0923+392   0.762   0.913   -81.9   0.907  1.000    0.0  1  1999.18   3   0.89  0.74  -10.8
0923+392   7.737   0.007   -14.1   0.505  1.000    0.0  1  1999.18   2   0.89  0.74  -10.8
0923+392   0.210   0.671    78.2   0.214  1.000    0.0  1  1999.18   1   0.89  0.74  -10.8
0923+392   0.147   2.385   -74.2   0.174  1.000    0.0  1  1999.29   0   1.16  0.59    1.5
0923+392   0.793   0.936   -83.2   0.902  1.000    0.0  1  1999.29   3   1.16  0.59    1.5
0923+392   8.540   0.007   -73.8   0.489  1.000    0.0  1  1999.29   2   1.16  0.59    1.5
0923+392   0.337   0.504    71.7   0.021  1.000    0.0  1  1999.29   1   1.16  0.59    1.5
0923+392   0.309   2.140   -76.9   0.541  1.000    0.0  1  1999.36   0   1.15  0.78    1.3
0923+392   0.839   0.895   -82.6   0.887  1.000    0.0  1  1999.36   3   1.15  0.78    1.3
0923+392   9.148   0.016    20.8   0.520  1.000    0.0  1  1999.36   2   1.15  0.78    1.3
0923+392   0.168   0.725    74.8   0.001  1.000    0.0  1  1999.36   1   1.15  0.78    1.3
0923+392   0.283   2.186   -77.3   0.615  1.000    0.0  1  1999.47   0   1.44  0.80    7.6
0923+392   0.913   0.827   -88.5   0.894  1.000    0.0  1  1999.47   3   1.44  0.80    7.6
0923+392   8.887   0.010   105.0   0.490  1.000    0.0  1  1999.47   2   1.44  0.80    7.6
0923+392   0.275   0.600    73.9   0.345  1.000    0.0  1  1999.47   1   1.44  0.80    7.6
0923+392   0.371   2.131   -77.2   0.687  1.000    0.0  1  1999.59   0   1.05  0.66  -13.2
0923+392   0.699   0.885   -90.0   0.640  1.000    0.0  1  1999.59   3   1.05  0.66  -13.2
0923+392   9.156   0.011    71.9   0.528  1.000    0.0  1  1999.59   2   1.05  0.66  -13.2
0923+392   0.188   0.687    69.5   0.000  1.000    0.0  1  1999.59   1   1.05  0.66  -13.2
0923+392   0.348   2.158   -76.5   0.715  1.000    0.0  1  1999.97   0   0.93  0.60   -7.2
0923+392   0.827   0.812   -89.6   0.707  1.000    0.0  1  1999.97   3   0.93  0.60   -7.2
0923+392   7.309   0.007   -15.3   0.527  1.000    0.0  1  1999.97   2   0.93  0.60   -7.2
0923+392   0.134   0.703    67.9   0.000  1.000    0.0  1  1999.97   1   0.93  0.60   -7.2
0923+392   0.236   2.174   -76.7   0.354  1.000    0.0  1  2000.08   0   0.88  0.64  -15.7
0923+392   1.489   0.589   -77.9   0.993  1.000    0.0  1  2000.08   3   0.88  0.64  -15.7
0923+392   2.662   0.119  -109.2   0.369  1.000    0.0  1  2000.08   2   0.88  0.64  -15.7
0923+392   3.681   0.118    50.7   0.467  1.000    0.0  1  2000.08   1   0.88  0.64  -15.7
0923+392   0.369   2.070   -77.3   0.536  1.000    0.0  1  2000.20   0   0.82  0.62   10.8
0923+392   1.061   0.722   -90.2   0.683  1.000    0.0  1  2000.20   3   0.82  0.62   10.8
0923+392   8.485   0.015    18.1   0.524  1.000    0.0  1  2000.20   2   0.82  0.62   10.8
0923+392   0.358   2.172   -77.0   0.513  1.000    0.0  1  2000.39   0   0.95  0.55  -21.0
0923+392   0.956   0.814   -91.7   0.571  1.000    0.0  1  2000.39   3   0.95  0.55  -21.0
0923+392   8.366   0.001   -53.6   0.533  1.000    0.0  1  2000.39   2   0.95  0.55  -21.0
0923+392   0.276   2.258   -76.4   0.559  1.000    0.0  1  2000.51   0   0.91  0.70   28.6
0923+392   0.378   1.136   -86.8   0.562  1.000    0.0  1  2000.51  99   0.91  0.70   28.6
0923+392   1.807   0.027   169.0   0.001  1.000    0.0  1  2000.51   3   0.91  0.70   28.6
0923+392   5.688   0.148   -71.6   0.640  1.000    0.0  1  2000.51   2   0.91  0.70   28.6
0923+392   1.094   0.312    74.3   0.288  1.000    0.0  1  2000.51   1   0.91  0.70   28.6
0923+392   0.427   2.046   -77.3   0.734  1.000    0.0  1  2000.81   0   1.26  0.84    9.5
0923+392   2.252   0.419   -81.9   0.813  1.000    0.0  1  2000.81   3   1.26  0.84    9.5
0923+392   4.106   0.060  -154.4   0.383  1.000    0.0  1  2000.81   2   1.26  0.84    9.5
0923+392   3.330   0.213    68.9   0.504  1.000    0.0  1  2000.81   1   1.26  0.84    9.5
0923+392   0.288   2.157   -77.0   0.573  1.000    0.0  1  2000.93   0   1.07  0.68   -8.5
0923+392   1.062   0.712   -85.2   0.707  1.000    0.0  1  2000.93   3   1.07  0.68   -8.5
0923+392   7.162   0.022    27.6   0.546  1.000    0.0  1  2000.93   2   1.07  0.68   -8.5
0923+392   0.276   2.151   -77.7   0.626  1.000    0.0  1  2001.08   0   0.81  0.54   -4.5
0923+392   1.061   0.652   -91.1   0.635  1.000    0.0  1  2001.08   3   0.81  0.54   -4.5
0923+392   6.603   0.030   -21.6   0.530  1.000    0.0  1  2001.08   2   0.81  0.54   -4.5
0923+392   0.287   2.190   -77.3   0.588  1.000    0.0  1  2001.19   0   0.77  0.55    2.3
0923+392   2.366   0.425   -88.5   0.738  1.000    0.0  1  2001.19   3   0.77  0.55    2.3
0923+392   6.875   0.039    76.3   0.491  1.000    0.0  1  2001.19   2   0.77  0.55    2.3
0923+392   0.326   2.120   -78.1   0.610  1.000    0.0  1  2001.27   0   0.92  0.58   -9.5
0923+392   1.381   0.576   -96.2   0.629  1.000    0.0  1  2001.27   3   0.92  0.58   -9.5
0923+392   6.914   0.021    81.6   0.532  1.000    0.0  1  2001.27   2   0.92  0.58   -9.5
0923+392   0.274   2.056   -76.1   0.690  1.000    0.0  1  2001.35   0   1.16  0.76  -33.5
0923+392   1.669   0.555   -95.9   0.574  1.000    0.0  1  2001.35   3   1.16  0.76  -33.5
0923+392   4.411   0.037   172.4   0.432  1.000    0.0  1  2001.35   2   1.16  0.76  -33.5
0923+392   3.397   0.151    53.5   0.633  1.000    0.0  1  2001.35   1   1.16  0.76  -33.5
0923+392   0.354   2.115   -77.2   0.599  1.000    0.0  1  2001.51   0   1.10  0.61   -5.6
0923+392   1.497   0.566   -93.6   0.673  1.000    0.0  1  2001.51   3   1.10  0.61   -5.6
0923+392   7.443   0.023    71.0   0.550  1.000    0.0  1  2001.51   2   1.10  0.61   -5.6
0923+392   0.333   2.135   -76.8   0.423  1.000    0.0  1  2001.83   0   1.08  0.55   -5.6
0923+392   1.808   0.500   -96.0   0.656  1.000    0.0  1  2001.83   3   1.08  0.55   -5.6
0923+392   6.907   0.035    71.5   0.548  1.000    0.0  1  2001.83   2   1.08  0.55   -5.6
0923+392   0.406   1.982   -77.8   0.802  1.000    0.0  1  2002.04   0   0.91  0.62  -11.1
0923+392   1.568   0.496   -98.3   0.554  1.000    0.0  1  2002.04   3   0.91  0.62  -11.1
0923+392   6.727   0.041    70.3   0.552  1.000    0.0  1  2002.04   2   0.91  0.62  -11.1
0923+392   0.351   2.086   -76.9   0.658  1.000    0.0  1  2002.18   0   0.96  0.75    0.2
0923+392   1.989   0.444   -98.4   0.623  1.000    0.0  1  2002.18   3   0.96  0.75    0.2
0923+392   5.949   0.052    91.3   0.544  1.000    0.0  1  2002.18   2   0.96  0.75    0.2
0923+392   0.447   2.026   -76.0   0.996  1.000    0.0  1  2002.35   0   1.02  0.64  -10.3
0923+392   1.705   0.474   -97.9   0.544  1.000    0.0  1  2002.35   3   1.02  0.64  -10.3
0923+392   7.112   0.055    72.3   0.562  1.000    0.0  1  2002.35   2   1.02  0.64  -10.3
0923+392   0.410   2.084   -76.2   0.961  1.000    0.0  1  2002.56   0   0.97  0.64   -7.0
0923+392   2.695   0.370   -97.3   0.631  1.000    0.0  1  2002.56   3   0.97  0.64   -7.0
0923+392   6.010   0.090    81.2   0.547  1.000    0.0  1  2002.56   2   0.97  0.64   -7.0
0923+392   0.432   2.012   -77.7   0.966  1.000    0.0  1  2002.73   0   1.18  0.69  -17.0
0923+392   1.340   0.514   -98.7   0.416  1.000    0.0  1  2002.73   3   1.18  0.69  -17.0
0923+392   7.036   0.050    71.7   0.597  1.000    0.0  1  2002.73   2   1.18  0.69  -17.0
0923+392   0.371   2.071   -78.2   0.890  1.000    0.0  1  2002.95   0   1.08  0.52  -15.8
0923+392   7.404   0.141  -105.0   0.764  1.000    0.0  1  2002.95   3   1.08  0.52  -15.8
0923+392   1.329   0.168    98.4   0.167  1.000    0.0  1  2002.95   2   1.08  0.52  -15.8
0923+392   0.368   2.101   -75.6   0.936  1.000    0.0  1  2003.19   0   1.03  0.65   -2.7
0923+392   6.882   0.137   -93.5   0.703  1.000    0.0  1  2003.19   3   1.03  0.65   -2.7
0923+392   1.883   0.258    91.9   0.350  1.000    0.0  1  2003.19   2   1.03  0.65   -2.7
0923+392   0.353   2.179   -77.1   0.918  1.000    0.0  1  2003.35   0   1.20  0.56   -4.7
0923+392   4.957   0.246   -98.2   0.649  1.000    0.0  1  2003.35   3   1.20  0.56   -4.7
0923+392   2.985   0.191    92.5   0.433  1.000    0.0  1  2003.35   2   1.20  0.56   -4.7
0923+392   0.349   2.133   -74.8   0.747  1.000    0.0  1  2003.47   0   1.14  0.53    3.5
0923+392   4.830   0.233   -93.2   0.618  1.000    0.0  1  2003.47   3   1.14  0.53    3.5
0923+392   2.769   0.216    86.5   0.435  1.000    0.0  1  2003.47   2   1.14  0.53    3.5
0923+392   0.380   2.107   -76.9   0.693  1.000    0.0  1  2003.52   0   1.46  1.21  -54.9
0923+392   3.283   0.297   -93.4   0.564  1.000    0.0  1  2003.52   3   1.46  1.21  -54.9
0923+392   5.217   0.171    73.5   0.563  1.000    0.0  1  2003.52   2   1.46  1.21  -54.9
0923+392   0.373   2.147   -77.2   0.766  1.000    0.0  1  2003.71   0   1.08  0.63    5.3
0923+392   5.181   0.207   -91.5   0.625  1.000    0.0  1  2003.71   3   1.08  0.63    5.3
0923+392   2.561   0.277    87.9   0.386  1.000    0.0  1  2003.71   2   1.08  0.63    5.3
0923+392   0.404   2.305   -77.3   0.750  1.000    0.0  1  2003.96   0   0.91  0.55   -8.5
0923+392   6.143   0.231   -88.0   0.627  1.000    0.0  1  2003.96   3   0.91  0.55   -8.5
0923+392   2.609   0.257    85.7   0.318  1.000    0.0  1  2003.96   2   0.91  0.55   -8.5
0955+476   1.039   0.002     4.3   0.281  0.498  -17.5  1  1995.56   0   1.45  1.11    5.6
0955+476   0.016   0.929   133.3   0.644  1.000    0.0  1  1995.56   1   1.45  1.11    5.6
0955+476   1.017   0.001  -163.2   0.241  0.515  -54.3  1  1995.75   0   1.35  1.20  -44.3
0955+476   0.008   1.284   138.3   0.374  1.000    0.0  1  1995.75   1   1.35  1.20  -44.3
0955+476   1.029   0.004   -70.9   0.243  0.790  -73.0  1  1995.78   0   1.47  0.96   -6.8
0955+476   0.024   0.640   135.3   0.700  1.000    0.0  1  1995.78   1   1.47  0.96   -6.8
0955+476   0.981   0.001   172.9   0.254  0.622  -68.4  1  1997.08   0   1.08  0.78   14.8
0955+476   0.015   1.023   122.2   1.118  1.000    0.0  1  1997.08   1   1.08  0.78   14.8
0955+476   0.997   0.004    -8.3   0.258  0.659  -75.8  1  1997.25   0   0.92  0.65   -6.6
0955+476   0.057   0.205   160.3   0.720  1.000    0.0  1  1997.25   2   0.92  0.65   -6.6
0955+476   0.958   0.002   -65.2   0.260  0.732  -69.2  1  1997.38   0   1.03  0.77   -7.7
0955+476   0.011   0.948   129.9   0.718  1.000    0.0  1  1997.38   1   1.03  0.77   -7.7
0955+476   0.974   0.006   -34.2   0.261  0.738  -71.5  1  1997.56   0   1.39  0.76  -32.2
0955+476   0.027   0.386   133.0   0.927  1.000    0.0  1  1997.56   2   1.39  0.76  -32.2
0955+476   0.897   0.003   -11.3   0.211  0.898  -17.7  1  1997.69   0   1.20  0.96  -67.7
0955+476   0.093   0.107   157.3   0.799  1.000    0.0  1  1997.69  99   1.20  0.96  -67.7
0955+476   0.818   0.002   -57.6   0.270  0.806  -69.0  1  1997.96   0   0.75  0.74   49.5
0955+476   0.041   0.415   143.2   0.788  1.000    0.0  1  1997.96   2   0.75  0.74   49.5
0955+476   0.791   0.003   -23.7   0.282  0.747  -66.6  1  1998.11   0   0.91  0.78  -10.9
0955+476   0.044   0.392   140.9   0.872  1.000    0.0  1  1998.11   2   0.91  0.78  -10.9
0955+476   0.831   0.003   -63.8   0.283  0.775  -74.5  1  1998.29   0   0.88  0.76   -3.0
0955+476   0.027   0.735   130.8   0.900  1.000    0.0  1  1998.29   2   0.88  0.76   -3.0
0955+476   0.004   1.897    91.7   0.002  1.000    0.0  1  1998.29  99   0.88  0.76   -3.0
0955+476   0.821   0.003   -46.6   0.303  0.721  -70.4  1  1998.48   0   1.10  0.64  -18.0
0955+476   0.041   0.474   125.3   1.299  1.000    0.0  1  1998.48   2   1.10  0.64  -18.0
0955+476   0.769   0.003   -29.7   0.294  0.680  -70.1  1  1998.61   0   0.93  0.66    5.9
0955+476   0.062   0.206   148.7   0.670  1.000    0.0  1  1998.61  99   0.93  0.66    5.9
0955+476   0.008   1.748   126.6   0.907  1.000    0.0  1  1998.61   1   0.93  0.66    5.9
0955+476   0.707   0.006   -50.3   0.303  0.727  -67.0  1  1998.75   0   0.89  0.76   -3.3
0955+476   0.034   0.491   146.0   0.872  1.000    0.0  1  1998.75   2   0.89  0.76   -3.3
0955+476   0.797   0.005   -58.0   0.322  0.555  -67.4  1  1998.97   0   0.92  0.74   44.8
0955+476   0.048   0.412   135.3   1.022  1.000    0.0  1  1998.97   2   0.92  0.74   44.8
0955+476   0.633   0.003   -21.3   0.293  0.727  -61.8  1  1999.18   0   0.85  0.79   30.3
0955+476   0.046   0.259   146.5   0.818  1.000    0.0  1  1999.18  99   0.85  0.79   30.3
0955+476   0.833   0.002   -16.0   0.346  0.611  -15.1  1  1999.29   0   0.82  0.70  -38.6
0955+476   0.807   0.001  -174.7   0.326  0.775  -42.2  1  1999.36   0   0.89  0.68   -7.6
0955+476   0.832   0.005   -44.2   0.253  0.799    6.2  1  1999.47   0   1.75  1.27   44.1
0955+476   0.015   0.879   141.7   0.512  1.000    0.0  1  1999.47   2   1.75  1.27   44.1
0955+476   0.873   0.003   -15.8   0.278  0.667  -62.6  1  1999.59   0   0.94  0.80   41.1
0955+476   0.017   0.782   140.4   0.868  1.000    0.0  1  1999.59   2   0.94  0.80   41.1
0955+476   0.718   0.003    35.5   0.213  0.718  -50.5  1  1999.97   0   0.85  0.69   -1.0
0955+476   0.096   0.087  -168.4   0.666  1.000    0.0  1  1999.97   3   0.85  0.69   -1.0
0955+476   0.014   0.968   125.5   0.846  1.000    0.0  1  1999.97   2   0.85  0.69   -1.0
0955+476   0.757   0.007     8.6   0.212  0.497  -28.9  1  2000.08   0   0.86  0.67  -18.7
0955+476   0.072   0.149  -139.3   0.390  1.000    0.0  1  2000.08   3   0.86  0.67  -18.7
0955+476   0.888   0.003   -10.6   0.248  0.544  -56.9  1  2000.20   0   0.87  0.56    1.2
0955+476   0.069   0.174   175.2   0.763  1.000    0.0  1  2000.20   3   0.87  0.56    1.2
0955+476   0.892   0.002   -22.0   0.256  0.722  -32.6  1  2000.39   0   0.89  0.71  -19.8
0955+476   0.094   0.182   160.7   0.810  1.000    0.0  1  2000.39   3   0.89  0.71  -19.8
0955+476   0.923   0.002    -4.2   0.185  0.452  -58.9  1  2000.51   0   0.83  0.70    3.7
0955+476   0.065   0.117   174.9   0.701  1.000    0.0  1  2000.51   3   0.83  0.70    3.7
0955+476   1.190   0.004   -78.3   0.251  0.519  -74.0  1  2000.81   0   0.89  0.62   27.5
0955+476   0.021   0.597   140.2   0.595  1.000    0.0  1  2000.81   2   0.89  0.62   27.5
0955+476   0.869   0.002    80.6   0.165  0.549  -59.8  1  2000.93   0   0.91  0.63    1.2
0955+476   0.214   0.041  -101.4   0.463  1.000    0.0  1  2000.93   3   0.91  0.63    1.2
0955+476   0.027   0.570   133.4   0.736  1.000    0.0  1  2000.93   2   0.91  0.63    1.2
0955+476   1.107   0.001  -100.3   0.205  0.693  -70.1  1  2001.08   0   0.84  0.69  -12.2
0955+476   0.025   0.542   145.4   0.722  1.000    0.0  1  2001.08   2   0.84  0.69  -12.2
0955+476   1.374   0.001   -29.4   0.235  0.704  -62.1  1  2001.19   0   0.94  0.49    3.2
0955+476   0.028   0.696   159.2   0.492  1.000    0.0  1  2001.19   2   0.94  0.49    3.2
0955+476   1.208   0.003   -57.3   0.190  0.646  -71.8  1  2001.27   0   0.94  0.55   -4.7
0955+476   0.099   0.161   167.6   0.854  1.000    0.0  1  2001.27   3   0.94  0.55   -4.7
0955+476   1.416   0.001     8.9   0.219  0.682  -65.9  1  2001.35   0   0.83  0.63   -8.2
0955+476   0.076   0.215   156.3   0.888  1.000    0.0  1  2001.35   3   0.83  0.63   -8.2
0955+476   1.324   0.002   -21.8   0.216  0.628  -67.8  1  2001.51   0   0.77  0.61    2.7
0955+476   0.087   0.227   152.3   0.801  1.000    0.0  1  2001.51   3   0.77  0.61    2.7
0955+476   1.428   0.003    -7.0   0.209  0.705  -65.7  1  2001.83   0   0.87  0.54  -16.4
0955+476   0.104   0.233   152.6   0.781  1.000    0.0  1  2001.83   3   0.87  0.54  -16.4
0955+476   1.457   0.002   -20.2   0.227  0.599  -75.7  1  2002.04   0   1.20  0.76   -9.2
0955+476   0.079   0.215   137.7   0.997  1.000    0.0  1  2002.04   3   1.20  0.76   -9.2
0955+476   1.556   0.003   -44.6   0.228  0.699  -61.7  1  2002.18   0   0.90  0.63    7.4
0955+476   0.141   0.173   134.2   0.762  1.000    0.0  1  2002.18   3   0.90  0.63    7.4
0955+476   1.425   0.005   -48.0   0.245  0.667  -57.2  1  2002.35   0   0.92  0.87   85.3
0955+476   0.191   0.129   131.6   0.662  1.000    0.0  1  2002.35   3   0.92  0.87   85.3
0955+476   1.639   0.003   -12.5   0.265  0.782  -74.2  1  2002.56   0   0.80  0.73  -18.3
0955+476   0.089   0.389   122.6   0.714  1.000    0.0  1  2002.56   3   0.80  0.73  -18.3
0955+476   1.466   0.010   -24.0   0.306  0.519  -58.2  1  2002.73   0   0.91  0.71   -6.9
0955+476   0.241   0.164   139.8   0.614  1.000    0.0  1  2002.73   3   0.91  0.71   -6.9
0955+476   1.581   0.002   -28.4   0.299  0.658  -72.4  1  2002.95   0   0.94  0.58  -21.6
0955+476   0.082   0.354   136.6   0.696  1.000    0.0  1  2002.95   3   0.94  0.58  -21.6
0955+476   1.512   0.004   -22.7   0.292  0.730  -76.1  1  2003.19   0   0.99  0.66   -0.3
0955+476   0.156   0.196   152.3   0.762  1.000    0.0  1  2003.19   3   0.99  0.66   -0.3
0955+476   1.565   0.002    10.7   0.283  0.741  -68.3  1  2003.35   0   1.00  0.63   -8.7
0955+476   0.083   0.293   141.8   1.235  1.000    0.0  1  2003.35   3   1.00  0.63   -8.7
0955+476   1.468   0.005   -42.0   0.263  0.721  -65.1  1  2003.47   0   1.05  0.64    3.2
0955+476   0.100   0.196   138.2   0.886  1.000    0.0  1  2003.47   3   1.05  0.64    3.2
0955+476   1.606   0.002   -61.8   0.263  0.731  -67.5  1  2003.52   0   0.96  0.74  -29.5
0955+476   0.086   0.238   138.6   1.012  1.000    0.0  1  2003.52   3   0.96  0.74  -29.5
0955+476   1.416   0.002    -3.8   0.266  0.704  -67.2  1  2003.71   0   0.81  0.60   -4.2
0955+476   0.117   0.178   127.9   0.759  1.000    0.0  1  2003.71   3   0.81  0.60   -4.2
0955+476   1.679   0.003   -39.1   0.284  0.836  -73.0  1  2003.96   0   0.94  0.58   14.0
0955+476   0.075   0.439   119.2   0.609  1.000    0.0  1  2003.96   3   0.94  0.58   14.0
1034-293   0.977   0.021   -43.3   0.346  0.000  -52.8  1  1997.08   0   2.13  0.73   -7.7
1034-293   0.102   0.635   122.2   0.280  1.000    0.0  1  1997.08   3   2.13  0.73   -7.7
1034-293   0.035   1.763    84.8   0.871  1.000    0.0  1  1997.08  99   2.13  0.73   -7.7
1034-293   1.203   0.002   176.0   0.398  0.000  -54.9  1  1997.25   0   2.49  0.80  -10.5
1034-293   0.056   0.967   105.9   1.120  1.000    0.0  1  1997.25  99   2.49  0.80  -10.5
1034-293   1.553   0.002   -89.7   0.521  0.140  -45.9  1  1997.38   0   2.38  0.81  -12.0
1034-293   0.041   1.334   132.9   0.497  1.000    0.0  1  1997.38   2   2.38  0.81  -12.0
1034-293   0.017   5.191   149.7   0.801  1.000    0.0  1  1997.38  99   2.38  0.81  -12.0
1034-293   1.660   0.009   -31.1   0.611  0.000  -48.1  1  1997.56   0   2.71  0.92   -4.3
1034-293   0.059   1.615   126.6   1.346  1.000    0.0  1  1997.56   2   2.71  0.92   -4.3
1034-293   1.550   0.004   -62.9   0.525  0.876   -0.5  1  1997.69   0   4.64  0.84  -14.5
1034-293   0.076   1.363   137.3   0.980  1.000    0.0  1  1997.69   2   4.64  0.84  -14.5
1034-293   0.017   2.730   107.9   0.403  1.000    0.0  1  1997.69  99   4.64  0.84  -14.5
1034-293   0.955   0.024   -22.9   0.824  0.061  -48.6  1  1997.96   0   2.69  0.93    0.0
1034-293   0.039   1.333   120.5   1.879  1.000    0.0  1  1997.96   2   2.69  0.93    0.0
1034-293   0.693   0.117   -35.5   0.366  0.000  -53.1  1  1998.11   0   2.46  0.67   -9.6
1034-293   0.199   0.715   132.9   0.282  1.000    0.0  1  1998.11   3   2.46  0.67   -9.6
1034-293   0.021   1.974   135.8   0.356  1.000    0.0  1  1998.11  99   2.46  0.67   -9.6
1034-293   0.016   3.587   125.0   1.245  1.000    0.0  1  1998.11  99   2.46  0.67   -9.6
1034-293   0.958   0.016   -80.3   0.346  0.760   13.9  1  1998.29   0   3.30  1.12   -2.0
1034-293   0.104   0.884   117.4   0.626  1.000    0.0  1  1998.29   3   3.30  1.12   -2.0
1034-293   0.023   2.526    95.6   0.635  1.000    0.0  1  1998.29   1   3.30  1.12   -2.0
1034-293   1.167   0.025  -173.8   0.424  0.000   33.0  1  1998.48   0   3.99  1.06   -3.7
1034-293   0.071   1.161   119.2   0.323  1.000    0.0  1  1998.48   3   3.99  1.06   -3.7
1034-293   1.280   0.021   -24.6   0.457  0.000  -48.1  1  1998.61   0   3.15  0.86  -10.1
1034-293   0.067   1.520   134.0   0.298  1.000    0.0  1  1998.61   2   3.15  0.86  -10.1
1034-293   0.021   3.429   144.4   1.468  1.000    0.0  1  1998.61   1   3.15  0.86  -10.1
1034-293   0.507   0.240   -39.2   0.100  1.000    0.0  1  1998.75   0   2.60  0.80   -8.1
1034-293   0.520   0.227   135.7   0.272  1.000    0.0  1  1998.75   4   2.60  0.80   -8.1
1034-293   0.075   1.802   138.0   0.695  1.000    0.0  1  1998.75   2   2.60  0.80   -8.1
1034-293   1.154   0.044    -6.9   0.918  0.198  -37.3  1  1998.97   0   2.50  0.81    1.3
1034-293   0.037   1.760   137.1   0.000  1.000    0.0  1  1998.97   2   2.50  0.81    1.3
1034-293   0.914   0.019   -36.8   0.647  1.000    0.0  1  1999.18   0   2.23  1.10   -2.9
1034-293   0.490   0.239   -36.7   0.000  1.000    0.0  1  1999.36   0   2.14  0.75  -11.2
1034-293   0.588   0.176   142.4   0.232  1.000    0.0  1  1999.36   4   2.14  0.75  -11.2
1034-293   0.097   0.899   133.1   0.445  1.000    0.0  1  1999.36   3   2.14  0.75  -11.2
1034-293   0.024   2.587   135.9   0.881  1.000    0.0  1  1999.36   1   2.14  0.75  -11.2
1034-293   0.777   0.096   -32.0   0.229  1.000    0.0  1  1999.47   0   2.54  0.94   -8.2
1034-293   0.319   0.341   139.7   0.652  1.000    0.0  1  1999.47   4   2.54  0.94   -8.2
1034-293   0.020   2.324   134.1   0.808  1.000    0.0  1  1999.47  99   2.54  0.94   -8.2
1034-293   0.506   0.087   -37.2   0.000  1.000    0.0  1  2000.08   0   2.55  0.73  -10.1
1034-293   0.214   0.372   146.3   0.318  1.000    0.0  1  2000.08   4   2.55  0.73  -10.1
1034-293   0.055   1.895   139.2   0.858  1.000    0.0  1  2000.08   2   2.55  0.73  -10.1
1034-293   0.797   0.040   -18.6   0.287  1.000    0.0  1  2000.20   0   3.93  1.38   -3.3
1034-293   0.074   1.319   125.4   1.655  1.000    0.0  1  2000.20   3   3.93  1.38   -3.3
1034-293   0.395   0.328   -33.4   0.000  1.000    0.0  1  2000.39   0   3.18  1.00    5.2
1034-293   0.505   0.147   142.9   0.105  1.000    0.0  1  2000.39   4   3.18  1.00    5.2
1034-293   0.220   0.989   146.2   1.259  1.000    0.0  1  2000.39   3   3.18  1.00    5.2
1034-293   0.013   4.927   148.5   0.529  1.000    0.0  1  2000.39  99   3.18  1.00    5.2
1034-293   0.834   0.043  -174.6   0.294  1.000    0.0  1  2000.51   0   4.20  1.07   -5.9
1034-293   0.062   1.265   132.4   0.502  1.000    0.0  1  2000.51   3   4.20  1.07   -5.9
1034-293   0.490   0.178   -32.6   0.172  1.000    0.0  1  2000.93   0   2.28  0.71   -6.8
1034-293   0.315   0.313   144.6   0.276  1.000    0.0  1  2000.93   4   2.28  0.71   -6.8
1034-293   0.084   1.829   140.9   0.902  1.000    0.0  1  2000.93   2   2.28  0.71   -6.8
1034-293   0.647   0.042   -66.3   0.118  1.000    0.0  1  2001.08   0   4.21  1.14   -4.3
1034-293   0.081   0.663   115.8   0.410  1.000    0.0  1  2001.08   4   4.21  1.14   -4.3
1034-293   0.714   0.105   -45.8   0.274  1.000    0.0  1  2001.19   0   2.64  0.90    3.7
1034-293   0.303   0.287   129.8   0.351  1.000    0.0  1  2001.19   4   2.64  0.90    3.7
1034-293   0.059   2.073   142.5   0.945  1.000    0.0  1  2001.19   2   2.64  0.90    3.7
1034-293   0.821   0.018   155.6   0.343  1.000    0.0  1  2001.27   0   1.34  0.71   13.9
1034-293   0.063   1.984   143.8   0.703  1.000    0.0  1  2001.27   2   1.34  0.71   13.9
1034-293   1.000   0.098   -13.7   0.331  1.000    0.0  1  2001.35   0   5.87  1.07  -10.2
1034-293   0.092   2.092   150.2   0.652  1.000    0.0  1  2001.35   2   5.87  1.07  -10.2
1034-293   0.778   0.103   -49.8   0.182  1.000    0.0  1  2001.51   0   2.92  0.86  -11.2
1034-293   0.259   0.380   129.9   0.175  1.000    0.0  1  2001.51   4   2.92  0.86  -11.2
1034-293   0.072   2.369   141.7   1.150  1.000    0.0  1  2001.51   2   2.92  0.86  -11.2
1034-293   0.970   0.046   143.1   0.275  1.000    0.0  1  2001.83   0   1.74  0.91   12.2
1034-293   0.032   1.799   131.5   0.000  1.000    0.0  1  2001.83   3   1.74  0.91   12.2
1034-293   0.824   0.025   -20.1   0.373  1.000    0.0  1  2002.04   0   2.78  0.90  -11.4
1034-293   0.021   0.988   138.5   0.000  1.000    0.0  1  2002.04  99   2.78  0.90  -11.4
1034-293   0.106   1.718   137.0   2.436  1.000    0.0  1  2002.04   3   2.78  0.90  -11.4
1034-293   0.701   0.043   -81.7   0.278  1.000    0.0  1  2002.18   0   2.25  0.74   -1.4
1034-293   0.176   0.486   126.6   0.385  1.000    0.0  1  2002.18   4   2.25  0.74   -1.4
1034-293   0.048   3.367   143.3   1.888  1.000    0.0  1  2002.18   1   2.25  0.74   -1.4
1034-293   0.858   0.018   147.4   0.390  1.000    0.0  1  2002.35   0   2.48  0.99    5.9
1034-293   0.015   0.961   154.0   0.000  1.000    0.0  1  2002.35  99   2.48  0.99    5.9
1034-293   0.079   1.551   124.7   2.211  1.000    0.0  1  2002.35   3   2.48  0.99    5.9
1034-293   0.625   0.115   -67.1   0.190  1.000    0.0  1  2002.56   0   1.62  0.69    4.0
1034-293   0.403   0.304   120.9   0.271  1.000    0.0  1  2002.56   4   1.62  0.69    4.0
1034-293   0.054   2.666   147.3   0.584  1.000    0.0  1  2002.56   2   1.62  0.69    4.0
1034-293   0.013   5.059   142.5   0.507  1.000    0.0  1  2002.56  99   1.62  0.69    4.0
1034-293   0.575   0.120   -43.7   0.191  1.000    0.0  1  2003.19   0   3.37  1.15   -4.0
1034-293   0.169   0.607   128.7   0.429  1.000    0.0  1  2003.19   4   3.37  1.15   -4.0
1034-293   0.059   2.411   136.4   1.918  1.000    0.0  1  2003.19   2   3.37  1.15   -4.0
1034-293   0.616   0.088   -72.3   0.271  1.000    0.0  1  2003.35   0   1.67  1.11    2.7
1034-293   0.163   0.541   114.8   0.204  1.000    0.0  1  2003.35   4   1.67  1.11    2.7
1034-293   0.056   2.475   141.6   1.789  1.000    0.0  1  2003.35   2   1.67  1.11    2.7
1034-293   0.741   0.070   -12.0   0.508  1.000    0.0  1  2003.47   0   3.17  1.08   -3.6
1034-293   0.108   1.570   139.5   1.584  1.000    0.0  1  2003.47   3   3.17  1.08   -3.6
1034-293   0.337   0.285    -6.3   0.000  1.000    0.0  1  2003.52   0   4.66  1.25   -5.9
1034-293   0.548   0.234   170.5   0.849  1.000    0.0  1  2003.52   4   4.66  1.25   -5.9
1034-293   0.594   0.065   -96.0   0.341  1.000    0.0  1  2003.71   0   3.39  1.08    3.4
1034-293   0.139   0.670   117.8   0.439  1.000    0.0  1  2003.71   4   3.39  1.08    3.4
1034-293   0.042   2.810   147.2   1.088  1.000    0.0  1  2003.71   2   3.39  1.08    3.4
1034-293   0.649   0.017   -99.8   0.452  0.675  -59.7  1  2003.96   0   1.06  0.69   51.9
1034-293   0.060   1.713   127.1   0.000  1.000    0.0  1  2003.96   3   1.06  0.69   51.9
1034-293   0.088   0.661   120.0   0.141  1.000    0.0  1  2003.96   4   1.06  0.69   51.9
1044+719   0.870   0.006   -94.4   0.267  0.788   52.2  1  1995.56   0   1.34  1.02   83.2
1044+719   0.067   0.519    87.4   1.217  1.000    0.0  1  1995.56   1   1.34  1.02   83.2
1044+719   0.798   0.006   -73.5   0.178  0.794   -7.9  1  1995.75   0   1.29  1.27   72.6
1044+719   0.046   0.575    98.9   0.965  1.000    0.0  1  1995.75   1   1.29  1.27   72.6
1044+719   1.109   0.000   157.5   0.382  0.514    9.5  1  1997.03   0   1.58  0.96   27.8
1044+719   0.014   0.995    50.1   0.719  1.000    0.0  1  1997.03   1   1.58  0.96   27.8
1044+719   1.264   0.003    24.6   0.326  0.591  -32.7  1  1997.08   0   0.78  0.73   17.6
1044+719   0.040   0.757    67.0   1.657  1.000    0.0  1  1997.08   1   0.78  0.73   17.6
1044+719   1.340   0.006   -23.9   0.373  0.597  -37.1  1  1997.25   0   0.77  0.74   29.8
1044+719   0.044   0.623    71.1   1.671  1.000    0.0  1  1997.25   1   0.77  0.74   29.8
1044+719   1.198   0.003   -27.6   0.383  0.506  -37.6  1  1997.38   0   1.01  0.91  -26.3
1044+719   0.019   1.046    60.7   0.981  1.000    0.0  1  1997.38   1   1.01  0.91  -26.3
1044+719   1.267   0.009   -23.6   0.406  0.514  -36.5  1  1997.56   0   0.93  0.82  -41.1
1044+719   0.045   0.497    40.9   1.667  1.000    0.0  1  1997.56  99   0.93  0.82  -41.1
1044+719   1.424   0.005   -45.4   0.445  0.623  -40.4  1  1997.69   0   1.10  0.94   64.0
1044+719   1.360   0.012   -23.8   0.481  0.538  -43.3  1  1997.96   0   0.90  0.79   42.6
1044+719   1.253   0.008   -24.2   0.499  0.533  -42.5  1  1998.11   0   0.80  0.73  -19.3
1044+719   0.395   0.280   -31.6   0.281  1.000    0.0  1  1998.29   0   0.88  0.72  -11.1
1044+719   0.920   0.079   145.4   0.350  0.701  -81.2  1  1998.29   2   0.88  0.72  -11.1
1044+719   1.329   0.014   -23.2   0.500  0.597  -43.6  1  1998.48   0   0.87  0.81   22.0
1044+719   1.300   0.016   -13.3   0.539  0.577  -39.4  1  1998.61   0   0.84  0.72  -62.6
1044+719   0.650   0.168   -45.1   0.456  0.553   -2.1  1  1998.75   0   0.86  0.81    7.0
1044+719   0.569   0.169   125.2   0.299  1.000    0.0  1  1998.75   2   0.86  0.81    7.0
1044+719   1.257   0.022   -26.8   0.578  0.532  -33.7  1  1998.97   0   0.83  0.80   82.4
1044+719   0.032   0.533    98.7   0.000  1.000    0.0  1  1998.97  99   0.83  0.80   82.4
1044+719   0.010   1.126    55.1   0.432  1.000    0.0  1  1998.97   1   0.83  0.80   82.4
1044+719   0.304   0.260   -38.8   0.389  0.441   25.0  1  1999.18   0   0.77  0.65   47.2
1044+719   0.529   0.148   135.0   0.377  1.000    0.0  1  1999.18   2   0.77  0.65   47.2
1044+719   0.412   0.211   -41.4   0.425  0.698    8.0  1  1999.29   0   0.91  0.71   -4.7
1044+719   0.495   0.170   135.6   0.394  1.000    0.0  1  1999.29   2   0.91  0.71   -4.7
1044+719   0.331   0.239   -36.9   0.375  0.547   22.5  1  1999.36   0   0.77  0.67   17.9
1044+719   0.525   0.180   135.5   0.404  1.000    0.0  1  1999.36   2   0.77  0.67   17.9
1044+719   0.319   0.221   -44.2   0.446  0.566   23.2  1  1999.47   0   1.31  0.82   33.3
1044+719   0.528   0.153   133.7   0.454  1.000    0.0  1  1999.47   2   1.31  0.82   33.3
1044+719   0.473   0.144   -42.6   0.465  0.695  -17.5  1  1999.59   0   0.88  0.73  -21.2
1044+719   0.362   0.199   132.5   0.425  1.000    0.0  1  1999.59   2   0.88  0.73  -21.2
1044+719   0.374   0.275   -30.7   0.312  0.626    3.2  1  1999.97   0   0.68  0.61   33.9
1044+719   0.573   0.155   143.8   0.350  1.000    0.0  1  1999.97   2   0.68  0.61   33.9
1044+719   0.376   0.327   -28.9   0.258  0.703   14.9  1  2000.08   0   0.68  0.61  -41.2
1044+719   0.620   0.132   145.6   0.342  1.000    0.0  1  2000.08   2   0.68  0.61  -41.2
1044+719   0.513   0.305   -30.7   0.286  0.725    3.1  1  2000.20   0   0.69  0.65  -27.0
1044+719   0.741   0.166   149.3   0.347  1.000    0.0  1  2000.20   2   0.69  0.65  -27.0
1044+719   0.483   0.244   -29.2   0.277  0.725   -1.4  1  2000.39   0   0.65  0.60   62.9
1044+719   0.664   0.234   147.3   0.373  1.000    0.0  1  2000.39   2   0.65  0.60   62.9
1044+719   0.419   0.271   -31.8   0.343  0.784  -15.6  1  2000.51   0   0.79  0.76  -78.2
1044+719   0.601   0.179   145.6   0.401  1.000    0.0  1  2000.51   2   0.79  0.76  -78.2
1044+719   0.450   0.301   -32.9   0.270  1.000    0.0  1  2000.81   0   0.93  0.77  -42.8
1044+719   0.774   0.165   145.8   0.381  1.000    0.0  1  2000.81   2   0.93  0.77  -42.8
1044+719   0.522   0.264   -30.6   0.395  0.495  -15.4  1  2000.93   0   0.72  0.66  -63.5
1044+719   0.601   0.204   142.4   0.372  1.000    0.0  1  2000.93   2   0.72  0.66  -63.5
1044+719   0.482   0.210   -25.2   0.336  0.479  -13.4  1  2001.08   0   0.67  0.59   19.7
1044+719   0.548   0.288   143.1   0.368  1.000    0.0  1  2001.08   2   0.67  0.59   19.7
1044+719   0.623   0.223   -28.7   0.368  0.486  -13.3  1  2001.19   0   0.69  0.57  -12.7
1044+719   0.704   0.282   145.6   0.389  1.000    0.0  1  2001.19   2   0.69  0.57  -12.7
1044+719   0.573   0.201   -27.1   0.375  0.457  -11.8  1  2001.27   0   0.64  0.61   30.0
1044+719   0.630   0.298   145.9   0.377  1.000    0.0  1  2001.27   2   0.64  0.61   30.0
1044+719   1.038   0.077   -31.4   0.592  0.387  -24.8  1  2001.35   0   0.96  0.62   -2.5
1044+719   0.385   0.401   139.4   0.508  1.000    0.0  1  2001.35   2   0.96  0.62   -2.5
1044+719   0.607   0.189   -27.5   0.398  0.499  -15.8  1  2001.51   0   0.70  0.65  -32.4
1044+719   0.640   0.338   147.7   0.390  1.000    0.0  1  2001.51   2   0.70  0.65  -32.4
1044+719   0.573   0.331   -26.9   0.478  0.380  -14.6  1  2001.83   0   0.63  0.57  -23.0
1044+719   0.681   0.192   142.4   0.405  1.000    0.0  1  2001.83   2   0.63  0.57  -23.0
1044+719   0.537   0.262   -26.3   0.547  0.328  -13.4  1  2002.04   0   0.95  0.68    7.7
1044+719   0.580   0.253   138.6   0.485  1.000    0.0  1  2002.04   2   0.95  0.68    7.7
1044+719   0.666   0.189   -26.3   0.521  0.317  -14.5  1  2002.18   0   0.83  0.64  -30.1
1044+719   0.602   0.367   145.6   0.460  1.000    0.0  1  2002.18   2   0.83  0.64  -30.1
1044+719   0.534   0.207   -20.8   0.415  0.513   -2.8  1  2002.35   0   0.74  0.72  -16.1
1044+719   0.610   0.383   146.9   0.465  1.000    0.0  1  2002.35   2   0.74  0.72  -16.1
1044+719   0.466   0.308   -29.6   0.451  0.309   -3.9  1  2002.56   0   0.82  0.59  -46.1
1044+719   0.569   0.322   145.5   0.511  1.000    0.0  1  2002.56   2   0.82  0.59  -46.1
1044+719   0.519   0.053   -37.5   0.435  0.576   -1.2  1  2002.73   0   0.66  0.60  -51.3
1044+719   0.466   0.594   149.4   0.490  1.000    0.0  1  2002.73   2   0.66  0.60  -51.3
1044+719   0.529   0.043    35.3   0.437  0.511   37.1  1  2002.95   0   1.31  0.53   50.2
1044+719   0.565   0.656   148.0   0.589  1.000    0.0  1  2002.95   2   1.31  0.53   50.2
1044+719   0.778   0.090   -25.7   0.692  0.422  -27.8  1  2003.19   0   1.80  0.85  -22.4
1044+719   0.309   0.655   147.1   0.875  1.000    0.0  1  2003.19   2   1.80  0.85  -22.4
1044+719   0.706   0.027    -5.4   0.306  0.387   -0.3  1  2003.35   0   0.67  0.59   21.5
1044+719   0.387   0.737   150.4   0.590  1.000    0.0  1  2003.35   2   0.67  0.59   21.5
1044+719   0.712   0.102   -23.9   0.487  0.365  -18.9  1  2003.47   0   1.64  0.87  -16.0
1044+719   0.358   0.660   144.7   0.862  1.000    0.0  1  2003.47   2   1.64  0.87  -16.0
1044+719   1.000   0.005    11.3   0.421  0.605  -20.2  1  2003.52   0   1.05  0.75    1.3
1044+719   0.269   0.679   147.6   1.296  1.000    0.0  1  2003.52   2   1.05  0.75    1.3
1044+719   0.775   0.070   -38.4   0.369  0.170   -1.4  1  2003.71   0   1.09  0.72  -50.9
1044+719   0.365   0.698   146.7   0.788  1.000    0.0  1  2003.71   2   1.09  0.72  -50.9
1044+719   0.826   0.026   -21.8   0.503  0.394   -3.5  1  2003.96   0   0.66  0.59  -24.1
1044+719   0.293   0.729   140.2   0.707  1.000    0.0  1  2003.96   2   0.66  0.59  -24.1
1101+384   0.294   0.031   153.1   0.199  1.000    0.0  1  1996.31   0   1.99  0.97    2.1
1101+384   0.033   0.904   -36.9   0.529  1.000    0.0  1  1996.31  99   1.99  0.97    2.1
1101+384   0.009   2.821   -46.6   1.343  1.000    0.0  1  1996.31   2   1.99  0.97    2.1
1101+384   0.427   0.021   145.6   0.000  1.000    0.0  1  1997.09   0   1.15  0.76  -16.0
1101+384   0.043   0.551   -37.1   0.405  1.000    0.0  1  1997.09   4   1.15  0.76  -16.0
1101+384   0.018   1.441   -38.6   0.551  1.000    0.0  1  1997.09   3   1.15  0.76  -16.0
1101+384   0.006   2.775   -43.3   0.151  1.000    0.0  1  1997.09   2   1.15  0.76  -16.0
1101+384   0.009   5.198   -40.4   2.047  1.000    0.0  1  1997.09   1   1.15  0.76  -16.0
1101+384   0.408   0.019   140.3   0.118  1.000    0.0  1  1997.25   0   1.16  0.76  -24.3
1101+384   0.036   0.642   -41.0   0.388  1.000    0.0  1  1997.25   4   1.16  0.76  -24.3
1101+384   0.016   1.471   -42.9   0.220  1.000    0.0  1  1997.25   3   1.16  0.76  -24.3
1101+384   0.019   2.856   -41.0   2.333  1.000    0.0  1  1997.25   2   1.16  0.76  -24.3
1101+384   0.335   0.028   141.1   0.103  1.000    0.0  1  1997.38   0   1.17  0.79   10.4
1101+384   0.034   0.574   -36.9   0.181  1.000    0.0  1  1997.38   4   1.17  0.79   10.4
1101+384   0.021   1.489   -40.0   0.408  1.000    0.0  1  1997.38   3   1.17  0.79   10.4
1101+384   0.013   3.109   -41.2   1.818  1.000    0.0  1  1997.38   2   1.17  0.79   10.4
1101+384   0.007   5.891   -37.9   1.111  1.000    0.0  1  1997.38   1   1.17  0.79   10.4
1101+384   0.366   0.029   158.4   0.112  1.000    0.0  1  1997.56   0   1.30  0.80  -15.1
1101+384   0.037   0.635   -31.7   0.446  1.000    0.0  1  1997.56   4   1.30  0.80  -15.1
1101+384   0.017   1.561   -43.4   0.568  1.000    0.0  1  1997.56   3   1.30  0.80  -15.1
1101+384   0.007   2.869   -33.4   0.869  1.000    0.0  1  1997.56   2   1.30  0.80  -15.1
1101+384   0.013   5.409   -44.0   1.550  1.000    0.0  1  1997.56   1   1.30  0.80  -15.1
1101+384   0.396   0.052   138.0   0.171  1.000    0.0  1  1997.69   0   2.49  0.86  -26.7
1101+384   0.041   1.217   -41.7   0.415  1.000    0.0  1  1997.69   3   2.49  0.86  -26.7
1101+384   0.018   5.160   -42.9   1.646  1.000    0.0  1  1997.69   1   2.49  0.86  -26.7
1101+384   0.365   0.022   159.4   0.154  1.000    0.0  1  1997.96   0   1.13  0.67  -11.4
1101+384   0.035   0.657   -27.0   0.445  1.000    0.0  1  1997.96   4   1.13  0.67  -11.4
1101+384   0.023   1.523   -38.7   0.468  1.000    0.0  1  1997.96   3   1.13  0.67  -11.4
1101+384   0.006   3.136   -44.7   1.679  1.000    0.0  1  1997.96   2   1.13  0.67  -11.4
1101+384   0.011   5.608   -38.9   1.332  1.000    0.0  1  1997.96   1   1.13  0.67  -11.4
1101+384   0.296   0.019   156.5   0.176  1.000    0.0  1  1998.11   0   1.07  0.62   -9.6
1101+384   0.028   0.640   -22.6   0.355  1.000    0.0  1  1998.11   4   1.07  0.62   -9.6
1101+384   0.026   1.429   -39.0   0.530  1.000    0.0  1  1998.11   3   1.07  0.62   -9.6
1101+384   0.009   2.932   -31.1   1.207  1.000    0.0  1  1998.11   2   1.07  0.62   -9.6
1101+384   0.009   5.980   -39.0   1.174  1.000    0.0  1  1998.11   1   1.07  0.62   -9.6
1101+384   0.269   0.030  -178.2   0.156  1.000    0.0  1  1998.29   0   1.06  0.82   -3.0
1101+384   0.028   0.531   -13.3   0.365  1.000    0.0  1  1998.29   4   1.06  0.82   -3.0
1101+384   0.023   1.301   -39.2   0.495  1.000    0.0  1  1998.29   3   1.06  0.82   -3.0
1101+384   0.008   2.483   -47.5   0.970  1.000    0.0  1  1998.29   2   1.06  0.82   -3.0
1101+384   0.012   5.607   -41.0   1.878  1.000    0.0  1  1998.29   1   1.06  0.82   -3.0
1101+384   0.329   0.019   156.0   0.106  1.000    0.0  1  1998.48   0   1.18  0.85   13.6
1101+384   0.038   0.535   -23.7   0.451  1.000    0.0  1  1998.48   4   1.18  0.85   13.6
1101+384   0.017   1.446   -43.9   0.341  1.000    0.0  1  1998.48   3   1.18  0.85   13.6
1101+384   0.016   5.610   -38.8   2.221  1.000    0.0  1  1998.48   1   1.18  0.85   13.6
1101+384   0.328   0.019   162.8   0.177  1.000    0.0  1  1998.61   0   1.04  0.85  -59.5
1101+384   0.029   0.596   -20.3   0.346  1.000    0.0  1  1998.61   4   1.04  0.85  -59.5
1101+384   0.020   1.506   -44.1   0.658  1.000    0.0  1  1998.61   3   1.04  0.85  -59.5
1101+384   0.005   3.020   -42.1   0.700  1.000    0.0  1  1998.61   2   1.04  0.85  -59.5
1101+384   0.010   5.312   -52.6   2.192  1.000    0.0  1  1998.61   1   1.04  0.85  -59.5
1101+384   0.299   0.041   179.1   0.119  1.000    0.0  1  1998.75   0   1.21  0.75   35.0
1101+384   0.056   0.470    -9.3   0.504  1.000    0.0  1  1998.75   4   1.21  0.75   35.0
1101+384   0.013   1.450   -49.6   0.453  1.000    0.0  1  1998.75   3   1.21  0.75   35.0
1101+384   0.002   3.367   -12.5   0.497  1.000    0.0  1  1998.75   2   1.21  0.75   35.0
1101+384   0.009   6.457   -37.7   1.720  1.000    0.0  1  1998.75   1   1.21  0.75   35.0
1101+384   0.294   0.039   177.9   0.094  1.000    0.0  1  1998.97   0   0.94  0.78   -8.6
1101+384   0.054   0.361    -5.8   0.345  1.000    0.0  1  1998.97   4   0.94  0.78   -8.6
1101+384   0.025   1.270   -39.3   0.654  1.000    0.0  1  1998.97   3   0.94  0.78   -8.6
1101+384   0.010   2.683   -44.7   1.235  1.000    0.0  1  1998.97   2   0.94  0.78   -8.6
1101+384   0.006   4.940   -37.7   0.803  1.000    0.0  1  1998.97   1   0.94  0.78   -8.6
1101+384   0.194   0.087   176.6   0.002  1.000    0.0  1  1999.19   0   0.96  0.63  -13.5
1101+384   0.100   0.235    -2.6   0.287  1.000    0.0  1  1999.19   4   0.96  0.63  -13.5
1101+384   0.024   1.300   -35.7   0.615  1.000    0.0  1  1999.19   3   0.96  0.63  -13.5
1101+384   0.279   0.037   171.2   0.201  1.000    0.0  1  1999.29   0   1.22  0.49  -28.7
1101+384   0.040   0.553   -12.1   0.310  1.000    0.0  1  1999.29   4   1.22  0.49  -28.7
1101+384   0.009   1.241   -44.2   0.490  1.000    0.0  1  1999.29   3   1.22  0.49  -28.7
1101+384   0.011   6.414   -45.9   1.102  1.000    0.0  1  1999.29   1   1.22  0.49  -28.7
1101+384   0.270   0.060  -177.1   0.144  1.000    0.0  1  1999.36   0   0.89  0.60    8.4
1101+384   0.077   0.277     3.5   0.325  1.000    0.0  1  1999.36   4   0.89  0.60    8.4
1101+384   0.037   1.162   -33.0   0.882  1.000    0.0  1  1999.36   3   0.89  0.60    8.4
1101+384   0.018   4.707   -45.8   3.979  1.000    0.0  1  1999.36  99   0.89  0.60    8.4
1101+384   0.342   0.048   170.6   0.162  1.000    0.0  1  1999.47   0   1.70  0.87   -7.0
1101+384   0.043   0.515   -13.8   0.448  1.000    0.0  1  1999.47   4   1.70  0.87   -7.0
1101+384   0.021   1.419   -35.7   0.545  1.000    0.0  1  1999.47   3   1.70  0.87   -7.0
1101+384   0.005   2.236   -50.1   0.465  1.000    0.0  1  1999.47  99   1.70  0.87   -7.0
1101+384   0.013   5.210   -45.8   2.962  1.000    0.0  1  1999.47   1   1.70  0.87   -7.0
1101+384   0.396   0.021   127.1   0.393  0.683   -4.2  1  1999.59   0   1.34  1.11  -43.8
1101+384   0.023   1.568   -32.4   0.238  1.000    0.0  1  1999.59   3   1.34  1.11  -43.8
1101+384   0.227   0.067   170.5   0.153  1.000    0.0  1  1999.97   0   0.96  0.64    2.1
1101+384   0.068   0.394    -6.5   0.245  1.000    0.0  1  1999.97   4   0.96  0.64    2.1
1101+384   0.028   1.265   -36.4   0.926  1.000    0.0  1  1999.97   3   0.96  0.64    2.1
1101+384   0.008   3.121   -47.6   1.206  1.000    0.0  1  1999.97   2   0.96  0.64    2.1
1101+384   0.007   5.500   -37.7   1.306  1.000    0.0  1  1999.97   1   0.96  0.64    2.1
1101+384   0.205   0.150   174.5   0.000  1.000    0.0  1  2000.09   0   0.98  0.57    3.3
1101+384   0.178   0.224    -6.8   0.275  1.000    0.0  1  2000.09   4   0.98  0.57    3.3
1101+384   0.023   1.007   -38.3   0.654  1.000    0.0  1  2000.09   3   0.98  0.57    3.3
1101+384   0.267   0.037   169.8   0.147  1.000    0.0  1  2000.20   0   0.90  0.60   -3.7
1101+384   0.060   0.338    -0.5   0.130  1.000    0.0  1  2000.20   4   0.90  0.60   -3.7
1101+384   0.064   0.861   -31.4   0.344  1.000    0.0  1  2000.20   3   0.90  0.60   -3.7
1101+384   0.015   1.480   -36.6   0.145  1.000    0.0  1  2000.20  99   0.90  0.60   -3.7
1101+384   0.014   5.615   -34.1   2.402  1.000    0.0  1  2000.20   1   0.90  0.60   -3.7
1101+384   0.229   0.070   172.2   0.047  1.000    0.0  1  2000.39   0   0.90  0.79    0.7
1101+384   0.084   0.336    -8.4   0.392  1.000    0.0  1  2000.39   4   0.90  0.79    0.7
1101+384   0.036   1.326   -40.3   0.713  1.000    0.0  1  2000.39   3   0.90  0.79    0.7
1101+384   0.262   0.009  -172.0   0.178  1.000    0.0  1  2000.51   0   1.06  0.64  -13.2
1101+384   0.015   0.778   -31.3   0.162  1.000    0.0  1  2000.51   4   1.06  0.64  -13.2
1101+384   0.023   1.691   -41.9   0.645  1.000    0.0  1  2000.51   3   1.06  0.64  -13.2
1101+384   0.011   4.683   -39.5   2.744  1.000    0.0  1  2000.51   1   1.06  0.64  -13.2
1101+384   0.248   0.074   169.8   0.080  1.000    0.0  1  2000.81   0   1.18  0.77    5.4
1101+384   0.055   0.474   -11.6   0.340  1.000    0.0  1  2000.81   4   1.18  0.77    5.4
1101+384   0.030   1.507   -44.6   0.495  1.000    0.0  1  2000.81   3   1.18  0.77    5.4
1101+384   0.017   4.555   -44.0   2.564  1.000    0.0  1  2000.81   1   1.18  0.77    5.4
1101+384   0.203   0.049   176.7   0.144  1.000    0.0  1  2000.93   0   0.82  0.54   -5.1
1101+384   0.051   0.403    -1.3   0.188  1.000    0.0  1  2000.93   4   0.82  0.54   -5.1
1101+384   0.020   0.897   -27.6   0.450  1.000    0.0  1  2000.93  99   0.82  0.54   -5.1
1101+384   0.017   1.675   -44.6   0.401  1.000    0.0  1  2000.93   3   0.82  0.54   -5.1
1101+384   0.015   5.147   -42.5   1.336  1.000    0.0  1  2000.93   1   0.82  0.54   -5.1
1101+384   0.214   0.046   177.0   0.067  1.000    0.0  1  2001.08   0   0.89  0.62    2.6
1101+384   0.034   0.454    -9.2   0.091  1.000    0.0  1  2001.08   4   0.89  0.62    2.6
1101+384   0.031   1.222   -27.8   0.911  1.000    0.0  1  2001.08   3   0.89  0.62    2.6
1101+384   0.215   0.116  -179.3   0.007  1.000    0.0  1  2001.20   0   1.02  0.59  -11.9
1101+384   0.126   0.253     3.6   0.295  1.000    0.0  1  2001.20   4   1.02  0.59  -11.9
1101+384   0.032   1.299   -35.6   0.516  1.000    0.0  1  2001.20   3   1.02  0.59  -11.9
1101+384   0.008   2.136   -51.6   1.021  1.000    0.0  1  2001.20  99   1.02  0.59  -11.9
1101+384   0.008   6.222   -43.7   1.326  1.000    0.0  1  2001.20  99   1.02  0.59  -11.9
1101+384   0.289   0.040   175.8   0.263  0.378   -0.4  1  2001.27   0   0.96  0.59   -0.3
1101+384   0.043   0.554     0.8   0.366  1.000    0.0  1  2001.27   4   0.96  0.59   -0.3
1101+384   0.013   1.139   -34.9   0.426  1.000    0.0  1  2001.27  99   0.96  0.59   -0.3
1101+384   0.023   1.813   -42.8   0.775  1.000    0.0  1  2001.27   3   0.96  0.59   -0.3
1101+384   0.013   5.098   -41.8   2.349  1.000    0.0  1  2001.27   1   0.96  0.59   -0.3
1101+384   0.370   0.022   172.6   0.172  1.000    0.0  1  2001.35   0   1.74  0.70   -5.8
1101+384   0.032   1.553   -28.7   1.204  1.000    0.0  1  2001.35   3   1.74  0.70   -5.8
1101+384   0.008   7.149   -53.1   1.347  1.000    0.0  1  2001.35  99   1.74  0.70   -5.8
1101+384   0.323   0.035   171.1   0.251  0.445  -10.6  1  2001.51   0   0.93  0.59  -19.1
1101+384   0.036   0.514     4.5   0.171  1.000    0.0  1  2001.51   4   0.93  0.59  -19.1
1101+384   0.036   0.856   -15.3   0.445  1.000    0.0  1  2001.51  99   0.93  0.59  -19.1
1101+384   0.028   1.604   -45.9   0.701  1.000    0.0  1  2001.51   3   0.93  0.59  -19.1
1101+384   0.016   3.180   -50.9   1.404  1.000    0.0  1  2001.51   2   0.93  0.59  -19.1
1101+384   0.005   5.805   -43.7   0.984  1.000    0.0  1  2001.51  99   0.93  0.59  -19.1
1101+384   0.286   0.038   169.2   0.308  0.287    1.2  1  2001.83   0   1.01  0.62   -3.4
1101+384   0.047   0.683   -11.3   0.310  1.000    0.0  1  2001.83   4   1.01  0.62   -3.4
1101+384   0.021   1.371   -23.1   0.426  1.000    0.0  1  2001.83   3   1.01  0.62   -3.4
1101+384   0.022   2.492   -47.3   1.515  1.000    0.0  1  2001.83   2   1.01  0.62   -3.4
1101+384   0.013   5.018   -44.6   1.691  1.000    0.0  1  2001.83   1   1.01  0.62   -3.4
1101+384   0.245   0.051   174.6   0.110  1.000    0.0  1  2002.04   0   1.00  0.71  -36.2
1101+384   0.057   0.583   -11.9   0.196  1.000    0.0  1  2002.04   4   1.00  0.71  -36.2
1101+384   0.025   1.455   -26.8   0.379  1.000    0.0  1  2002.04   3   1.00  0.71  -36.2
1101+384   0.020   2.537   -29.4   0.919  1.000    0.0  1  2002.04   2   1.00  0.71  -36.2
1101+384   0.248   0.130  -179.7   0.163  1.000    0.0  1  2002.18   0   1.31  0.59   13.1
1101+384   0.120   0.370    -0.5   0.250  1.000    0.0  1  2002.18   4   1.31  0.59   13.1
1101+384   0.025   1.094   -19.9   0.156  1.000    0.0  1  2002.18   3   1.31  0.59   13.1
1101+384   0.018   2.690   -40.7   1.219  1.000    0.0  1  2002.18   2   1.31  0.59   13.1
1101+384   0.016   5.589   -39.4   0.649  1.000    0.0  1  2002.18   1   1.31  0.59   13.1
1101+384   0.285   0.045   169.1   0.135  1.000    0.0  1  2002.35   0   1.23  0.66   23.6
1101+384   0.060   0.632   -13.0   0.434  1.000    0.0  1  2002.35   4   1.23  0.66   23.6
1101+384   0.044   1.512   -35.7   0.518  1.000    0.0  1  2002.35   3   1.23  0.66   23.6
1101+384   0.010   2.557   -30.5   0.634  1.000    0.0  1  2002.35   2   1.23  0.66   23.6
1101+384   0.026   5.289   -45.4   1.936  1.000    0.0  1  2002.35   1   1.23  0.66   23.6
1101+384   0.285   0.081   173.5   0.168  1.000    0.0  1  2002.56   0   1.23  1.09  -44.9
1101+384   0.050   0.521    -7.0   0.000  1.000    0.0  1  2002.56   4   1.23  1.09  -44.9
1101+384   0.034   1.259   -28.5   0.497  1.000    0.0  1  2002.56   3   1.23  1.09  -44.9
1101+384   0.021   2.117   -42.8   0.663  1.000    0.0  1  2002.56   2   1.23  1.09  -44.9
1101+384   0.025   5.305   -43.7   2.055  1.000    0.0  1  2002.56   1   1.23  1.09  -44.9
1101+384   0.290   0.094   174.5   0.057  1.000    0.0  1  2002.73   0   1.03  0.82  -18.9
1101+384   0.080   0.500    -7.7   0.259  1.000    0.0  1  2002.73   4   1.03  0.82  -18.9
1101+384   0.043   1.311   -27.9   0.529  1.000    0.0  1  2002.73   3   1.03  0.82  -18.9
1101+384   0.021   2.781   -45.9   1.329  1.000    0.0  1  2002.73   2   1.03  0.82  -18.9
1101+384   0.322   0.040   162.4   0.132  1.000    0.0  1  2002.95   0   1.04  0.71  -22.6
1101+384   0.083   0.461    -5.1   0.305  1.000    0.0  1  2002.95   4   1.04  0.71  -22.6
1101+384   0.037   1.309   -32.9   0.476  1.000    0.0  1  2002.95   3   1.04  0.71  -22.6
1101+384   0.033   4.559   -46.2   1.891  1.000    0.0  1  2002.95   1   1.04  0.71  -22.6
1101+384   0.230   0.108   162.3   0.108  1.000    0.0  1  2003.20   0   1.41  0.58  -21.5
1101+384   0.077   0.482    -7.2   0.343  1.000    0.0  1  2003.20   4   1.41  0.58  -21.5
1101+384   0.035   1.376   -27.1   0.577  1.000    0.0  1  2003.20   3   1.41  0.58  -21.5
1101+384   0.012   2.471   -43.0   1.199  1.000    0.0  1  2003.20   2   1.41  0.58  -21.5
1101+384   0.031   4.941   -43.6   1.901  1.000    0.0  1  2003.20   1   1.41  0.58  -21.5
1101+384   0.228   0.047   172.3   0.161  1.000    0.0  1  2003.35   0   1.20  0.98   11.2
1101+384   0.058   0.747   -16.2   0.549  1.000    0.0  1  2003.35   4   1.20  0.98   11.2
1101+384   0.004   2.078   -24.6   0.000  1.000    0.0  1  2003.35  99   1.20  0.98   11.2
1101+384   0.027   4.880   -40.6   1.589  1.000    0.0  1  2003.35   1   1.20  0.98   11.2
1101+384   0.212   0.166   171.1   0.116  1.000    0.0  1  2003.46   0   1.66  0.76   12.3
1101+384   0.104   0.393   -11.0   0.360  1.000    0.0  1  2003.46   4   1.66  0.76   12.3
1101+384   0.036   1.405   -24.1   1.069  1.000    0.0  1  2003.46   3   1.66  0.76   12.3
1101+384   0.026   4.539   -46.1   1.930  1.000    0.0  1  2003.46   1   1.66  0.76   12.3
1101+384   0.283   0.128   161.3   0.098  1.000    0.0  1  2003.52   0   1.76  0.87   12.2
1101+384   0.110   0.541   -20.4   0.462  1.000    0.0  1  2003.52   4   1.76  0.87   12.2
1101+384   0.023   3.402   -50.6   2.456  1.000    0.0  1  2003.52  99   1.76  0.87   12.2
1101+384   0.239   0.054   174.9   0.054  1.000    0.0  1  2003.71   0   0.93  0.61   -2.4
1101+384   0.051   0.452   -14.4   0.277  1.000    0.0  1  2003.71   4   0.93  0.61   -2.4
1101+384   0.027   1.153   -15.8   0.408  1.000    0.0  1  2003.71  99   0.93  0.61   -2.4
1101+384   0.031   1.831   -23.6   0.634  1.000    0.0  1  2003.71   3   0.93  0.61   -2.4
1101+384   0.026   5.254   -44.5   2.298  1.000    0.0  1  2003.71   1   0.93  0.61   -2.4
1101+384   0.218   0.067   165.8   0.000  1.000    0.0  1  2003.96   0   1.05  0.59   11.0
1101+384   0.065   0.347   -15.1   0.249  1.000    0.0  1  2003.96   4   1.05  0.59   11.0
1101+384   0.024   1.038   -13.0   0.232  1.000    0.0  1  2003.96  99   1.05  0.59   11.0
1101+384   0.020   1.730   -22.1   0.578  1.000    0.0  1  2003.96   3   1.05  0.59   11.0
1101+384   0.023   6.157   -36.4   2.673  1.000    0.0  1  2003.96   1   1.05  0.59   11.0
1124-186   0.801   0.001    67.0   0.165  1.000    0.0  1  1997.03   0   2.65  0.98   -7.3
1124-186   0.012   2.205   163.2   0.286  1.000    0.0  1  1997.03   1   2.65  0.98   -7.3
1124-186   0.825   0.002   -76.9   0.284  0.234   39.5  1  1997.08   0   2.39  0.76   -7.0
1124-186   0.010   0.785  -132.1   0.000  1.000    0.0  1  1997.08   2   2.39  0.76   -7.0
1124-186   0.012   2.077   158.6   0.797  1.000    0.0  1  1997.08   1   2.39  0.76   -7.0
1124-186   0.910   0.003    56.2   0.308  0.499   35.3  1  1997.25   0   2.14  0.71   -4.4
1124-186   0.030   0.506  -130.1   0.000  1.000    0.0  1  1997.25   2   2.14  0.71   -4.4
1124-186   0.013   1.095   155.6   0.243  1.000    0.0  1  1997.25   1   2.14  0.71   -4.4
1124-186   0.899   0.007  -179.3   0.372  0.596   32.4  1  1997.38   0   2.03  0.77   -5.5
1124-186   0.009   0.724  -131.8   0.000  1.000    0.0  1  1997.38   2   2.03  0.77   -5.5
1124-186   0.006   1.548   161.4   0.926  1.000    0.0  1  1997.38   1   2.03  0.77   -5.5
1124-186   1.071   0.007   -12.0   0.430  0.545   28.0  1  1997.56   0   2.17  0.72    1.1
1124-186   0.006   0.700  -113.7   0.000  1.000    0.0  1  1997.56   2   2.17  0.72    1.1
1124-186   0.021   1.839   169.1   1.478  1.000    0.0  1  1997.56  99   2.17  0.72    1.1
1124-186   0.009   2.448  -145.1   0.025  1.000    0.0  1  1997.56  99   2.17  0.72    1.1
1124-186   1.060   0.008  -150.7   0.519  0.729    6.6  1  1997.69   0   3.96  1.03  -16.2
1124-186   0.008   1.026  -159.3   0.000  1.000    0.0  1  1997.69   2   3.96  1.03  -16.2
1124-186   0.009   3.282   157.3   2.247  1.000    0.0  1  1997.69   1   3.96  1.03  -16.2
1124-186   1.285   0.007  -156.1   0.499  0.140   33.2  1  1997.96   0   2.99  0.94  -10.5
1124-186   0.006   0.837  -135.1   0.000  1.000    0.0  1  1997.96   2   2.99  0.94  -10.5
1124-186   0.008   2.781   166.7   0.012  1.000    0.0  1  1997.96   1   2.99  0.94  -10.5
1124-186   1.281   0.004   -42.5   0.414  0.140   36.8  1  1998.11   0   2.34  0.74   -4.5
1124-186   0.021   0.813  -134.3   0.000  1.000    0.0  1  1998.11   2   2.34  0.74   -4.5
1124-186   1.941   0.004  -158.9   0.378  0.398   29.6  1  1998.29   0   2.17  0.65   -4.9
1124-186   0.041   0.791  -134.4   0.000  1.000    0.0  1  1998.29   2   2.17  0.65   -4.9
1124-186   2.764   0.003  -161.9   0.313  0.150   40.8  1  1998.48   0   2.24  0.82    4.7
1124-186   0.023   0.994  -143.9   0.000  1.000    0.0  1  1998.48   2   2.24  0.82    4.7
1124-186   2.482   0.005   161.0   0.369  0.667    7.8  1  1998.61   0   2.87  0.84   -9.7
1124-186   0.018   0.759  -126.0   0.000  1.000    0.0  1  1998.61   2   2.87  0.84   -9.7
1124-186   2.201   0.003   103.5   0.469  0.000   25.7  1  1998.75   0   3.35  1.31  -10.6
1124-186   2.080   0.004   165.3   0.280  0.427   47.2  1  1998.97   0   2.31  0.77  -11.8
1124-186   0.032   0.773  -131.2   0.000  1.000    0.0  1  1998.97   2   2.31  0.77  -11.8
1124-186   1.511   0.003    39.8   0.258  1.000    0.0  1  1999.18   0   2.32  0.77   -5.9
1124-186   0.023   0.715  -122.3   0.000  1.000    0.0  1  1999.18   2   2.32  0.77   -5.9
1124-186   0.018   1.300   162.6   0.569  1.000    0.0  1  1999.18  99   2.32  0.77   -5.9
1124-186   2.079   0.014   -22.9   0.305  0.874  -50.3  1  1999.36   0   1.75  0.77   -7.4
1124-186   0.071   1.278   174.0   0.673  1.000    0.0  1  1999.36   2   1.75  0.77   -7.4
1124-186   2.101   0.008   164.1   0.359  0.835   -8.1  1  1999.47   0   1.51  0.72    3.9
1124-186   1.872   0.004  -174.5   0.518  0.646   -6.2  1  1999.59   0   4.69  1.23   -8.9
1124-186   1.765   0.013    -1.8   0.211  0.852   -0.3  1  1999.97   0   1.78  0.85   -3.3
1124-186   0.182   0.420   175.8   0.798  1.000    0.0  1  1999.97   2   1.78  0.85   -3.3
1124-186   1.640   0.001   119.7   0.411  0.452  -14.8  1  2000.08   0   2.61  0.72  -11.9
1124-186   0.020   3.569   170.4   2.005  1.000    0.0  1  2000.08   1   2.61  0.72  -11.9
1124-186   1.494   0.006  -123.4   0.416  0.583  -11.7  1  2000.20   0   1.46  0.81   -0.4
1124-186   0.039   0.829   143.8   0.000  1.000    0.0  1  2000.20   2   1.46  0.81   -0.4
1124-186   1.306   0.005   177.2   0.640  0.410   -8.3  1  2000.39   0   2.52  0.80   -4.1
1124-186   0.030   1.003   143.6   0.000  1.000    0.0  1  2000.39   2   2.52  0.80   -4.1
1124-186   0.016   2.861  -152.9   0.796  1.000    0.0  1  2000.39  99   2.52  0.80   -4.1
1124-186   1.126   0.007  -172.6   0.336  0.533   -6.7  1  2000.51   0   1.70  0.47   31.5
1124-186   0.022   1.223   153.9   0.000  1.000    0.0  1  2000.51   2   1.70  0.47   31.5
1124-186   1.189   0.004  -124.9   0.453  0.526   -9.8  1  2000.81   0   2.82  1.05   -6.2
1124-186   0.021   1.011   137.1   0.083  1.000    0.0  1  2000.81   2   2.82  1.05   -6.2
1124-186   0.008   3.799  -177.2   0.000  1.000    0.0  1  2000.81   1   2.82  1.05   -6.2
1124-186   0.921   0.029    -7.9   0.494  0.431  -22.1  1  2000.93   0   2.30  0.84   -9.1
1124-186   0.115   0.906   170.4   0.852  1.000    0.0  1  2000.93   2   2.30  0.84   -9.1
1124-186   0.815   0.014  -102.5   0.315  0.612   -2.7  1  2001.08   0   1.56  0.64   -0.0
1124-186   0.060   0.689   145.3   0.000  1.000    0.0  1  2001.08   2   1.56  0.64   -0.0
1124-186   1.129   0.003   -24.6   0.197  0.387   78.1  1  2001.19   0   1.25  0.56    9.5
1124-186   0.133   0.698   163.2   0.857  1.000    0.0  1  2001.19   2   1.25  0.56    9.5
1124-186   1.071   0.012     5.6   0.364  0.496   -5.7  1  2001.27   0   1.85  0.73   -6.4
1124-186   0.113   0.850   168.8   0.872  1.000    0.0  1  2001.27   2   1.85  0.73   -6.4
1124-186   1.341   0.006   164.8   0.676  0.389  -13.6  1  2001.35   0   3.62  0.90  -16.8
1124-186   0.010   3.980  -172.7   0.000  1.000    0.0  1  2001.35   1   3.62  0.90  -16.8
1124-186   0.082   0.473   -23.3   0.332  1.000    0.0  1  2001.51  99   1.57  0.75    7.4
1124-186   0.956   0.010    16.3   0.157  0.349   73.1  1  2001.51   0   1.57  0.75    7.4
1124-186   0.159   0.677   166.7   0.676  1.000    0.0  1  2001.51   2   1.57  0.75    7.4
1124-186   1.054   0.010   -79.8   0.343  0.294   25.1  1  2001.83   0   1.86  0.77    8.6
1124-186   0.102   0.825   155.4   0.241  1.000    0.0  1  2001.83   2   1.86  0.77    8.6
1124-186   0.796   0.007   -64.8   0.402  0.537   -8.4  1  2002.04   0   2.44  0.75   -2.7
1124-186   0.041   0.947   150.0   0.000  1.000    0.0  1  2002.04   2   2.44  0.75   -2.7
1124-186   0.842   0.050   -11.6   0.412  0.548   10.6  1  2002.18   0   2.92  0.99    4.6
1124-186   0.136   0.735   164.8   0.680  1.000    0.0  1  2002.18   2   2.92  0.99    4.6
1124-186   0.909   0.042   -12.4   0.341  0.185  -13.6  1  2002.35   0   2.93  1.00    3.2
1124-186   0.154   0.570   165.1   0.888  1.000    0.0  1  2002.35   2   2.93  1.00    3.2
1124-186   1.123   0.048    -5.4   0.181  1.000    0.0  1  2002.56   0   1.95  0.82    1.8
1124-186   0.202   0.731   170.3   0.551  1.000    0.0  1  2002.56   2   1.95  0.82    1.8
1124-186   1.280   0.012     2.2   0.356  0.631  -13.7  1  2002.73   0   1.91  1.20   -6.0
1124-186   0.027   1.929   167.5   1.876  1.000    0.0  1  2002.73  99   1.91  1.20   -6.0
1124-186   0.952   0.023    -5.9   0.435  0.370   -5.3  1  2002.95   0   1.62  0.73    0.3
1124-186   0.115   0.665   166.4   0.826  1.000    0.0  1  2002.95   2   1.62  0.73    0.3
1124-186   1.061   0.042    -8.1   0.521  0.261  -31.4  1  2003.19   0   2.47  0.63   -5.9
1124-186   0.110   1.400   166.3   0.579  1.000    0.0  1  2003.19   2   2.47  0.63   -5.9
1124-186   1.178   0.018    -7.6   0.341  0.491  -15.0  1  2003.35   0   1.60  0.80   -4.1
1124-186   0.093   0.863   171.4   0.769  1.000    0.0  1  2003.35   2   1.60  0.80   -4.1
1124-186   0.007   2.611   158.0   0.605  1.000    0.0  1  2003.35  99   1.60  0.80   -4.1
1124-186   1.125   0.100   -11.5   0.137  1.000    0.0  1  2003.47   0   3.13  0.85  -22.3
1124-186   0.229   0.646   171.0   0.371  1.000    0.0  1  2003.47   2   3.13  0.85  -22.3
1124-186   1.451   0.002   130.3   0.354  0.477  -12.8  1  2003.52   0   3.46  1.39    0.6
1124-186   0.948   0.049   -11.1   0.249  0.478  -12.5  1  2003.71   0   3.01  0.92   -1.0
1124-186   0.247   0.301   163.9   0.520  1.000    0.0  1  2003.71  99   3.01  0.92   -1.0
1124-186   0.023   1.886   171.7   1.045  1.000    0.0  1  2003.71   2   3.01  0.92   -1.0
1124-186   1.283   0.010   -27.7   0.368  0.351  -12.5  1  2003.96   0   0.92  0.76  -11.6
1124-186   0.169   0.433   160.7   0.419  1.000    0.0  1  2003.96  99   0.92  0.76  -11.6
1128+385   0.516   0.074     9.2   0.000  1.000    0.0  1  1995.56   0   1.33  1.28   10.9
1128+385   0.158   0.626  -162.5   0.618  1.000    0.0  1  1995.56   1   1.33  1.28   10.9
1128+385   0.583   0.052     7.3   0.131  1.000    0.0  1  1995.75   0   1.44  1.27  -46.5
1128+385   0.132   0.697  -162.0   0.597  1.000    0.0  1  1995.75   1   1.44  1.27  -46.5
1128+385   0.805   0.051    23.5   0.002  1.000    0.0  1  1996.31   0   2.04  1.07    9.5
1128+385   0.089   0.925  -153.9   0.582  1.000    0.0  1  1996.31   1   2.04  1.07    9.5
1128+385   0.745   0.021     8.0   0.016  1.000    0.0  1  1997.03   0   1.62  0.99    4.5
1128+385   0.072   0.770  -161.8   0.654  1.000    0.0  1  1997.03   1   1.62  0.99    4.5
1128+385   0.735   0.038    10.5   0.046  1.000    0.0  1  1997.08   0   1.03  0.70  -16.1
1128+385   0.150   0.317  -169.2   0.333  1.000    0.0  1  1997.08   2   1.03  0.70  -16.1
1128+385   0.048   1.060  -150.5   0.778  1.000    0.0  1  1997.08   1   1.03  0.70  -16.1
1128+385   0.704   0.047    12.8   0.081  1.000    0.0  1  1997.25   0   0.93  0.67  -14.2
1128+385   0.163   0.263  -167.3   0.251  1.000    0.0  1  1997.25   2   0.93  0.67  -14.2
1128+385   0.076   0.858  -154.5   0.745  1.000    0.0  1  1997.25   1   0.93  0.67  -14.2
1128+385   0.644   0.042     7.8   0.001  1.000    0.0  1  1997.38   0   1.16  0.76  -15.2
1128+385   0.115   0.355  -170.6   0.294  1.000    0.0  1  1997.38   2   1.16  0.76  -15.2
1128+385   0.059   0.975  -153.3   0.870  1.000    0.0  1  1997.38   1   1.16  0.76  -15.2
1128+385   0.515   0.073     4.1   0.116  1.000    0.0  1  1997.56   0   1.23  0.88   -0.6
1128+385   0.138   0.222  -177.3   0.184  1.000    0.0  1  1997.56   2   1.23  0.88   -0.6
1128+385   0.083   0.807  -159.3   0.687  1.000    0.0  1  1997.56   1   1.23  0.88   -0.6
1128+385   0.007   1.711  -118.1   0.741  1.000    0.0  1  1997.56  99   1.23  0.88   -0.6
1128+385   0.473   0.079    10.6   0.096  1.000    0.0  1  1997.69   0   1.27  0.81   21.7
1128+385   0.204   0.311  -171.5   0.339  1.000    0.0  1  1997.69   2   1.27  0.81   21.7
1128+385   0.358   0.089     9.6   0.106  1.000    0.0  1  1997.96   0   1.17  0.76  -13.4
1128+385   0.112   0.291  -167.2   0.308  1.000    0.0  1  1997.96   2   1.17  0.76  -13.4
1128+385   0.073   0.831  -155.1   0.907  1.000    0.0  1  1997.96   1   1.17  0.76  -13.4
1128+385   0.264   0.119    10.8   0.001  1.000    0.0  1  1998.11   0   1.07  0.69  -11.0
1128+385   0.171   0.219  -171.9   0.281  1.000    0.0  1  1998.11   2   1.07  0.69  -11.0
1128+385   0.072   0.865  -155.0   0.888  1.000    0.0  1  1998.11   1   1.07  0.69  -11.0
1128+385   0.366   0.074    10.3   0.129  1.000    0.0  1  1998.29   0   1.10  0.76  -11.6
1128+385   0.125   0.227  -169.3   0.289  1.000    0.0  1  1998.29   2   1.10  0.76  -11.6
1128+385   0.074   0.816  -155.0   0.852  1.000    0.0  1  1998.29   1   1.10  0.76  -11.6
1128+385   0.367   0.081     6.4   0.002  1.000    0.0  1  1998.48   0   0.93  0.77  -12.1
1128+385   0.153   0.256  -170.4   0.356  1.000    0.0  1  1998.48   2   0.93  0.77  -12.1
1128+385   0.049   0.932  -147.6   0.855  1.000    0.0  1  1998.48   1   0.93  0.77  -12.1
1128+385   0.404   0.045    14.3   0.133  1.000    0.0  1  1998.61   0   0.80  0.76  -12.6
1128+385   0.088   0.312  -167.4   0.318  1.000    0.0  1  1998.61   2   0.80  0.76  -12.6
1128+385   0.071   0.792  -156.3   0.923  1.000    0.0  1  1998.61   1   0.80  0.76  -12.6
1128+385   0.359   0.060    10.3   0.115  1.000    0.0  1  1998.75   0   1.03  0.74  -16.3
1128+385   0.101   0.270  -171.7   0.307  1.000    0.0  1  1998.75   2   1.03  0.74  -16.3
1128+385   0.072   0.779  -153.0   0.898  1.000    0.0  1  1998.75   1   1.03  0.74  -16.3
1128+385   0.502   0.037    12.8   0.097  1.000    0.0  1  1998.97   0   1.12  0.74  -19.2
1128+385   0.085   0.356  -164.5   0.388  1.000    0.0  1  1998.97   2   1.12  0.74  -19.2
1128+385   0.051   0.929  -150.1   0.904  1.000    0.0  1  1998.97   1   1.12  0.74  -19.2
1128+385   0.423   0.047     5.6   0.095  1.000    0.0  1  1999.18   0   1.01  0.65  -20.0
1128+385   0.102   0.315  -171.7   0.343  1.000    0.0  1  1999.18   2   1.01  0.65  -20.0
1128+385   0.060   0.751  -150.0   1.072  1.000    0.0  1  1999.18   1   1.01  0.65  -20.0
1128+385   0.577   0.027    16.3   0.068  1.000    0.0  1  1999.29   0   1.13  0.71    6.7
1128+385   0.077   0.605  -159.8   0.693  1.000    0.0  1  1999.29  99   1.13  0.71    6.7
1128+385   0.501   0.064    16.2   0.095  1.000    0.0  1  1999.36   0   1.18  0.92  -52.8
1128+385   0.108   0.289  -161.9   0.248  1.000    0.0  1  1999.36   2   1.18  0.92  -52.8
1128+385   0.101   0.713  -144.8   1.232  1.000    0.0  1  1999.36   1   1.18  0.92  -52.8
1128+385   0.647   0.047     8.9   0.210  1.000    0.0  1  1999.47   0   1.32  0.81    8.8
1128+385   0.136   0.503  -176.3   0.540  1.000    0.0  1  1999.47  99   1.32  0.81    8.8
1128+385   0.722   0.020    21.7   0.160  1.000    0.0  1  1999.59   0   1.17  0.98  -10.3
1128+385   0.083   0.549  -157.5   0.675  1.000    0.0  1  1999.59  99   1.17  0.98  -10.3
1128+385   0.627   0.032     2.4   0.101  1.000    0.0  1  1999.97   0   0.92  0.64  -11.6
1128+385   0.109   0.301  -171.5   0.364  1.000    0.0  1  1999.97   2   0.92  0.64  -11.6
1128+385   0.074   0.760  -149.9   0.969  1.000    0.0  1  1999.97   1   0.92  0.64  -11.6
1128+385   0.659   0.017    15.6   0.107  1.000    0.0  1  2000.08   0   1.05  0.58  -12.3
1128+385   0.082   0.400  -160.7   0.382  1.000    0.0  1  2000.08   2   1.05  0.58  -12.3
1128+385   0.035   0.938  -152.0   0.867  1.000    0.0  1  2000.08   1   1.05  0.58  -12.3
1128+385   0.695   0.040     9.7   0.096  1.000    0.0  1  2000.20   0   1.11  0.55   -1.3
1128+385   0.129   0.355  -163.7   0.412  1.000    0.0  1  2000.20   2   1.11  0.55   -1.3
1128+385   0.058   0.810  -147.1   1.095  1.000    0.0  1  2000.20   1   1.11  0.55   -1.3
1128+385   0.656   0.029    18.7   0.103  1.000    0.0  1  2000.39   0   0.83  0.71   21.0
1128+385   0.111   0.359  -160.8   0.335  1.000    0.0  1  2000.39   2   0.83  0.71   21.0
1128+385   0.080   0.715  -154.4   1.244  1.000    0.0  1  2000.39   1   0.83  0.71   21.0
1128+385   0.733   0.001   -50.3   0.191  1.000    0.0  1  2000.51   0   1.05  0.62   -9.5
1128+385   0.077   0.713  -154.3   0.926  1.000    0.0  1  2000.51   1   1.05  0.62   -9.5
1128+385   0.815   0.030    20.0   0.099  1.000    0.0  1  2000.81   0   1.17  0.76   11.0
1128+385   0.118   0.542  -160.6   0.633  1.000    0.0  1  2000.81  99   1.17  0.76   11.0
1128+385   0.651   0.032     2.9   0.110  1.000    0.0  1  2000.93   0   0.97  0.58  -12.4
1128+385   0.113   0.344  -165.0   0.368  1.000    0.0  1  2000.93   2   0.97  0.58  -12.4
1128+385   0.075   0.717  -152.5   1.104  1.000    0.0  1  2000.93   1   0.97  0.58  -12.4
1128+385   0.703   0.017    18.8   0.112  1.000    0.0  1  2001.08   0   0.94  0.58   -4.3
1128+385   0.099   0.520  -157.6   0.533  1.000    0.0  1  2001.08  99   0.94  0.58   -4.3
1128+385   0.806   0.029    10.3   0.139  1.000    0.0  1  2001.19   0   1.18  0.61   -8.5
1128+385   0.150   0.404  -163.9   0.480  1.000    0.0  1  2001.19   2   1.18  0.61   -8.5
1128+385   0.010   1.339  -141.0   0.000  1.000    0.0  1  2001.19  99   1.18  0.61   -8.5
1128+385   0.662   0.038    15.5   0.108  1.000    0.0  1  2001.27   0   0.95  0.58   -8.3
1128+385   0.155   0.255  -158.3   0.306  1.000    0.0  1  2001.27   2   0.95  0.58   -8.3
1128+385   0.079   0.731  -158.3   0.941  1.000    0.0  1  2001.27   1   0.95  0.58   -8.3
1128+385   0.894   0.028     2.9   0.224  1.000    0.0  1  2001.35   0   1.36  0.88  -40.9
1128+385   0.114   0.598  -171.7   0.577  1.000    0.0  1  2001.35  99   1.36  0.88  -40.9
1128+385   0.680   0.045    14.8   0.132  1.000    0.0  1  2001.56   0   1.11  0.61  -21.3
1128+385   0.156   0.270  -160.4   0.295  1.000    0.0  1  2001.56   2   1.11  0.61  -21.3
1128+385   0.084   0.666  -155.0   0.960  1.000    0.0  1  2001.56   1   1.11  0.61  -21.3
1128+385   0.820   0.033     6.3   0.139  1.000    0.0  1  2001.83   0   1.20  0.53   -9.3
1128+385   0.146   0.383  -164.8   0.403  1.000    0.0  1  2001.83   2   1.20  0.53   -9.3
1128+385   0.062   0.821  -148.8   1.202  1.000    0.0  1  2001.83   1   1.20  0.53   -9.3
1128+385   0.703   0.042    10.1   0.130  1.000    0.0  1  2002.04   0   0.92  0.64  -17.4
1128+385   0.147   0.295  -162.1   0.289  1.000    0.0  1  2002.04   2   0.92  0.64  -17.4
1128+385   0.090   0.700  -157.7   0.923  1.000    0.0  1  2002.04   1   0.92  0.64  -17.4
1128+385   0.746   0.049    11.1   0.110  1.000    0.0  1  2002.18   0   1.05  0.68  -15.0
1128+385   0.184   0.266  -161.7   0.245  1.000    0.0  1  2002.18   2   1.05  0.68  -15.0
1128+385   0.117   0.637  -154.0   0.958  1.000    0.0  1  2002.18   1   1.05  0.68  -15.0
1128+385   0.762   0.067    11.1   0.103  1.000    0.0  1  2002.35   0   1.20  0.78   -6.9
1128+385   0.201   0.266  -163.2   0.260  1.000    0.0  1  2002.35   2   1.20  0.78   -6.9
1128+385   0.091   0.734  -157.2   0.922  1.000    0.0  1  2002.35   1   1.20  0.78   -6.9
1128+385   0.829   0.045    19.3   0.135  1.000    0.0  1  2002.56   0   0.98  0.76   -6.7
1128+385   0.130   0.318  -156.5   0.211  1.000    0.0  1  2002.56   2   0.98  0.76   -6.7
1128+385   0.125   0.615  -158.2   0.965  1.000    0.0  1  2002.56   1   0.98  0.76   -6.7
1128+385   0.862   0.048     2.2   0.023  1.000    0.0  1  2002.73   0   1.00  0.58  -12.3
1128+385   0.251   0.405  -164.2   0.475  1.000    0.0  1  2002.73   2   1.00  0.58  -12.3
1128+385   0.887   0.027    -7.0   0.147  1.000    0.0  1  2002.95   0   1.06  0.67  -13.0
1128+385   0.232   0.509  -156.5   0.676  1.000    0.0  1  2002.95   2   1.06  0.67  -13.0
1128+385   0.944   0.037     6.1   0.180  1.000    0.0  1  2003.19   0   1.29  0.67  -14.5
1128+385   0.248   0.309  -160.9   0.344  1.000    0.0  1  2003.19   2   1.29  0.67  -14.5
1128+385   0.046   1.055  -142.2   1.290  1.000    0.0  1  2003.19   1   1.29  0.67  -14.5
1128+385   0.733   0.061    16.3   0.152  1.000    0.0  1  2003.35   0   1.42  0.73   -7.2
1128+385   0.236   0.278  -160.1   0.277  1.000    0.0  1  2003.35   2   1.42  0.73   -7.2
1128+385   0.069   0.688  -154.2   1.072  1.000    0.0  1  2003.35   1   1.42  0.73   -7.2
1128+385   0.933   0.041     9.2   0.156  1.000    0.0  1  2003.47   0   1.32  0.67    1.2
1128+385   0.184   0.506  -159.5   0.486  1.000    0.0  1  2003.47   2   1.32  0.67    1.2
1128+385   1.030   0.022     5.1   0.202  1.000    0.0  1  2003.52   0   1.15  0.67  -30.5
1128+385   0.175   0.447  -162.8   0.572  1.000    0.0  1  2003.52   2   1.15  0.67  -30.5
1128+385   0.880   0.041    22.6   0.168  1.000    0.0  1  2003.71   0   1.16  0.66  -12.7
1128+385   0.188   0.307  -158.1   0.373  1.000    0.0  1  2003.71   2   1.16  0.66  -12.7
1128+385   0.081   0.708  -153.1   0.882  1.000    0.0  1  2003.71   1   1.16  0.66  -12.7
1128+385   0.959   0.043    18.1   0.162  1.000    0.0  1  2003.96   0   1.10  0.63    8.2
1128+385   0.246   0.410  -156.7   0.472  1.000    0.0  1  2003.96   2   1.10  0.63    8.2
1144-379   0.189   1.562    59.8   0.562  1.000    0.0  1  1997.08  99   1.92  0.60    0.9
1144-379   0.980   0.032    -7.2   0.244  1.000    0.0  1  1997.08   0   1.92  0.60    0.9
1144-379   1.207   0.011    -6.9   0.156  1.000    0.0  1  1997.25   0   2.06  0.59  -12.4
1144-379   0.107   0.853   122.1   0.211  1.000    0.0  1  1997.25   2   2.06  0.59  -12.4
1144-379   1.056   0.032  -137.5   0.303  1.000    0.0  1  1997.38   0   5.28  1.08    6.3
1144-379   0.236   0.919   159.0   1.086  1.000    0.0  1  1997.38   2   5.28  1.08    6.3
1144-379   1.365   0.047   -17.3   0.181  1.000    0.0  1  1997.56   0   3.80  0.79  -11.2
1144-379   0.232   1.117   162.0   1.201  1.000    0.0  1  1997.56   2   3.80  0.79  -11.2
1144-379   1.902   0.054    14.1   0.429  1.000    0.0  1  1997.69   0   7.80  0.89   -3.3
1144-379   0.095   1.249   113.7   0.336  1.000    0.0  1  1997.69   2   7.80  0.89   -3.3
1144-379   1.318   0.040   -15.2   0.039  1.000    0.0  1  1998.11   0   2.60  0.77   -4.6
1144-379   0.402   0.458   158.6   0.746  1.000    0.0  1  1998.11   2   2.60  0.77   -4.6
1144-379   2.459   0.003  -139.6   0.180  1.000    0.0  1  1998.29   0   2.57  0.77   -9.1
1144-379   0.073   0.735    97.2   0.000  1.000    0.0  1  1998.29   2   2.57  0.77   -9.1
1144-379   2.252   0.005  -136.2   0.186  1.000    0.0  1  1998.48   0   2.42  0.84    4.1
1144-379   0.099   0.773   112.9   0.355  1.000    0.0  1  1998.48   2   2.42  0.84    4.1
1144-379   1.913   0.014   -31.9   0.080  1.000    0.0  1  1998.61   0   2.06  0.58  -13.0
1144-379   0.096   0.560   107.6   0.000  1.000    0.0  1  1998.61   2   2.06  0.58  -13.0
1144-379   1.789   0.013    63.9   0.718  0.393   -5.3  1  1998.75   0   2.37  0.84    5.6
1144-379   1.812   0.020   -23.6   0.129  1.000    0.0  1  1998.97   0   2.14  0.62   -8.5
1144-379   0.295   0.579   147.2   0.758  1.000    0.0  1  1998.97   2   2.14  0.62   -8.5
1144-379   1.123   0.018   134.6   0.785  0.340   -7.5  1  1999.18   0   2.05  0.64   -1.4
1144-379   1.373   0.009     2.4   0.331  1.000    0.0  1  1999.29   0   5.51  1.07    1.1
1144-379   2.070   0.007    13.3   0.353  0.417  -45.6  1  1999.47   0   2.92  0.98    4.4
1144-379   0.044   3.312   153.3   0.000  1.000    0.0  1  1999.47   1   2.92  0.98    4.4
1144-379   1.657   0.007   179.2   0.446  0.547   -1.2  1  1999.97   0   2.31  0.75  -10.6
1144-379   0.052   4.325   164.9   0.603  1.000    0.0  1  1999.97   1   2.31  0.75  -10.6
1144-379   1.555   0.009   -11.7   0.177  1.000    0.0  1  2000.08   0   2.79  0.81   -2.3
1144-379   0.069   2.409   156.3   0.549  1.000    0.0  1  2000.08  99   2.79  0.81   -2.3
1144-379   1.815   0.002   -92.3   0.609  0.228  -14.2  1  2000.20   0   3.33  0.85   -0.4
1144-379   0.079   1.715   148.2   0.610  1.000    0.0  1  2000.20   2   3.33  0.85   -0.4
1144-379   2.498   0.027   173.8   0.866  0.350  -15.2  1  2000.39   0   8.26  0.79   -9.1
1144-379   1.786   0.012    -5.1   1.622  0.219    0.7  1  2000.51   0   9.48  0.90   -5.7
1144-379   2.465   0.044     3.2   0.236  1.000    0.0  1  2000.81   0   4.71  0.95    0.4
1144-379   0.034   1.396   131.0   0.053  1.000    0.0  1  2000.81   2   4.71  0.95    0.4
1144-379   1.467   0.014  -107.5   0.281  1.000    0.0  1  2000.93   0   2.52  0.80   -1.3
1144-379   0.176   0.917   152.9   0.405  1.000    0.0  1  2000.93   2   2.52  0.80   -1.3
1144-379   1.886   0.017   165.7   0.823  0.370  -15.6  1  2001.08   0   7.06  0.77  -10.1
1144-379   2.524   0.000   -32.0   0.290  0.469   81.8  1  2001.19   0   3.14  0.90   -4.9
1144-379   0.046   3.865   160.0   0.000  1.000    0.0  1  2001.19   1   3.14  0.90   -4.9
1144-379   1.838   0.012   148.3   0.417  0.688  -10.2  1  2001.27   0   2.11  0.68   -2.8
1144-379   1.828   0.006   148.9   0.320  1.000    0.0  1  2001.35   0   9.99  0.92  -19.0
1144-379   0.025   3.898   148.2   0.000  1.000    0.0  1  2001.35   1   9.99  0.92  -19.0
1144-379   1.457   0.006   111.7   0.491  0.578   -9.5  1  2001.51   0   2.06  0.71   -6.2
1144-379   1.315   0.042   166.6   0.574  0.373  -29.9  1  2001.83   0   6.81  1.33   -3.0
1144-379   1.637   0.007   -21.4   0.197  1.000    0.0  1  2002.04   0   2.92  0.84  -11.9
1144-379   0.146   1.932   158.0   2.382  1.000    0.0  1  2002.04   2   2.92  0.84  -11.9
1144-379   2.584   0.003   168.6   1.243  0.092   12.7  1  2002.18   0   6.66  1.35   -9.4
1144-379   2.352   0.005   173.1   0.291  0.748  -27.8  1  2002.73   0   1.57  0.98  -11.5
1144-379   1.452   0.005     3.7   0.324  1.000    0.0  1  2003.35   0   1.84  0.87  -10.4
1144-379   0.063   3.373   157.1   0.962  1.000    0.0  1  2003.35   1   1.84  0.87  -10.4
1144-379   1.822   0.003   148.0   0.388  0.796   -4.6  1  2003.52   0   2.53  0.94   -3.2
1144-379   1.555   0.012    18.5   0.561  0.466   23.5  1  2003.71   0   5.03  1.01   -0.1
1144-379   1.314   0.005    45.9   0.320  0.361   -8.4  1  2003.96   0   1.15  0.71   53.1
1144-379   0.028   2.376   108.5   0.077  1.000    0.0  1  2003.96   2   1.15  0.71   53.1
1145-071   0.458   0.014   137.4   0.193  1.000    0.0  1  1995.78   0   2.26  1.01   -1.5
1145-071   0.194   1.927   -76.5   1.322  0.652   -3.5  1  1995.78   1   2.26  1.01   -1.5
1145-071   0.406   0.004  -165.6   0.181  1.000    0.0  1  1997.08   0   1.90  0.74   -4.6
1145-071   0.130   1.979   -73.4   1.308  0.700    5.8  1  1997.08   1   1.90  0.74   -4.6
1145-071   0.478   0.002   163.7   0.179  1.000    0.0  1  1997.25   0   1.69  0.73   -4.6
1145-071   0.128   2.035   -75.1   1.538  0.463    0.0  1  1997.25   1   1.69  0.73   -4.6
1145-071   0.431   0.013  -174.3   0.199  1.000    0.0  1  1997.38   0   2.31  0.85   -8.2
1145-071   0.136   1.992   -72.7   1.351  0.773   -6.1  1  1997.38   1   2.31  0.85   -8.2
1145-071   0.449   0.014   148.4   0.193  1.000    0.0  1  1997.56   0   2.20  0.87   -5.0
1145-071   0.143   2.007   -72.3   1.335  0.798   -7.1  1  1997.56   1   2.20  0.87   -5.0
1145-071   0.444   0.025   156.3   0.256  1.000    0.0  1  1997.69   0   3.73  0.84  -16.4
1145-071   0.142   2.019   -72.2   1.177  0.877   -9.6  1  1997.69   1   3.73  0.84  -16.4
1145-071   0.392   0.009   130.7   0.262  1.000    0.0  1  1997.96   0   2.33  0.72   -8.1
1145-071   0.122   2.039   -71.3   1.221  0.813  -17.4  1  1997.96   1   2.33  0.72   -8.1
1145-071   0.389   0.004   125.8   0.191  1.000    0.0  1  1998.11   0   2.24  0.82   -9.0
1145-071   0.116   2.066   -70.8   1.366  0.688   -7.4  1  1998.11   1   2.24  0.82   -9.0
1145-071   0.445   0.003  -156.7   0.244  1.000    0.0  1  1998.29   0   1.91  0.74   -4.0
1145-071   0.130   2.057   -70.6   1.437  0.702   -7.4  1  1998.29   1   1.91  0.74   -4.0
1145-071   0.445   0.010   112.8   0.205  1.000    0.0  1  1998.48   0   2.55  1.18    9.1
1145-071   0.127   2.048   -68.8   1.571  0.610    9.1  1  1998.48   1   2.55  1.18    9.1
1145-071   0.454   0.014   168.3   0.259  1.000    0.0  1  1998.61   0   2.15  0.87   -4.5
1145-071   0.120   2.097   -69.7   1.273  0.777   -5.7  1  1998.61   1   2.15  0.87   -4.5
1145-071   0.416   0.026   171.7   0.280  1.000    0.0  1  1998.75   0   2.54  0.86   -8.2
1145-071   0.115   2.061   -70.6   1.410  0.653    3.4  1  1998.75   1   2.54  0.86   -8.2
1145-071   0.431   0.007   130.4   0.279  1.000    0.0  1  1998.97   0   2.01  0.79   -2.1
1145-071   0.117   2.132   -68.9   1.282  0.771  -25.1  1  1998.97   1   2.01  0.79   -2.1
1145-071   0.355   0.020   115.5   0.307  1.000    0.0  1  1999.19   0   2.09  0.83   -0.8
1145-071   0.107   2.113   -69.0   1.760  0.577  -17.2  1  1999.19   1   2.09  0.83   -0.8
1145-071   0.408   0.033   143.7   0.230  1.000    0.0  1  1999.29   0   2.17  0.90   -4.6
1145-071   0.100   2.179   -69.4   1.555  0.577    5.1  1  1999.29   1   2.17  0.90   -4.6
1145-071   0.404   0.010   155.7   0.274  1.000    0.0  1  1999.36   0   1.23  0.63    4.6
1145-071   0.125   2.103   -68.3   1.429  0.776  -30.2  1  1999.36   1   1.23  0.63    4.6
1145-071   0.407   0.016   147.2   0.257  1.000    0.0  1  1999.47   0   1.32  0.75    9.8
1145-071   0.102   2.164   -69.3   1.467  0.597   -7.0  1  1999.47   1   1.32  0.75    9.8
1145-071   0.439   0.009   140.1   0.270  1.000    0.0  1  1999.59   0   2.01  0.73   -8.0
1145-071   0.102   2.167   -67.1   1.568  0.577    9.6  1  1999.59   1   2.01  0.73   -8.0
1145-071   0.354   0.009   112.2   0.328  1.000    0.0  1  1999.97   0   1.93  0.75    1.1
1145-071   0.090   2.177   -69.1   1.655  0.581   -4.7  1  1999.97   1   1.93  0.75    1.1
1145-071   0.352   0.005   -18.9   0.243  1.000    0.0  1  2000.09   0   1.92  0.77   -0.5
1145-071   0.068   2.384   -65.9   1.056  0.484  -71.4  1  2000.09   1   1.92  0.77   -0.5
1145-071   0.460   0.015   166.1   0.316  1.000    0.0  1  2000.20   0   2.30  0.67    1.3
1145-071   0.096   2.203   -66.7   1.079  0.780  -80.0  1  2000.20   1   2.30  0.67    1.3
1145-071   0.499   0.045   167.0   0.346  1.000    0.0  1  2000.39   0   2.72  0.89  -15.5
1145-071   0.091   2.271   -64.4   1.116  0.471   39.6  1  2000.39   1   2.72  0.89  -15.5
1145-071   0.491   0.007   100.0   0.302  1.000    0.0  1  2000.51   0   2.26  0.91    0.1
1145-071   0.087   2.233   -69.0   1.531  0.549   -1.8  1  2000.51   1   2.26  0.91    0.1
1145-071   0.559   0.004    91.5   0.303  1.000    0.0  1  2000.93   0   1.79  0.67   -6.1
1145-071   0.094   2.319   -63.1   1.433  0.532   11.8  1  2000.93   1   1.79  0.67   -6.1
1145-071   0.491   0.007  -179.1   0.267  1.000    0.0  1  2001.08   0   1.95  0.65   -3.8
1145-071   0.051   2.442   -64.7   1.117  0.644   19.0  1  2001.08   1   1.95  0.65   -3.8
1145-071   0.614   0.001    75.0   0.269  1.000    0.0  1  2001.20   0   2.19  0.75   -9.1
1145-071   0.095   2.299   -63.7   1.294  0.818   17.1  1  2001.20   1   2.19  0.75   -9.1
1145-071   0.568   0.007   -41.8   0.261  1.000    0.0  1  2001.27   0   0.89  0.53    6.2
1145-071   0.087   2.278   -64.2   1.144  0.748   20.9  1  2001.27   1   0.89  0.53    6.2
1145-071   0.653   0.012   155.0   0.261  1.000    0.0  1  2001.36   0   2.22  1.04    0.9
1145-071   0.091   2.270   -69.2   1.263  0.723  -52.6  1  2001.36   1   2.22  1.04    0.9
1145-071   0.623   0.008   132.0   0.267  1.000    0.0  1  2001.51   0   1.47  0.60    3.5
1145-071   0.094   2.279   -64.3   1.256  0.855  -43.4  1  2001.51   1   1.47  0.60    3.5
1145-071   0.623   0.001   150.9   0.272  1.000    0.0  1  2001.83   0   1.44  0.55    1.2
1145-071   0.098   2.252   -63.7   1.502  0.771    7.4  1  2001.83   1   1.44  0.55    1.2
1145-071   0.609   0.004   145.5   0.300  1.000    0.0  1  2002.04   0   2.02  0.74   -1.0
1145-071   0.082   2.279   -64.2   1.270  0.890    3.0  1  2002.04   1   2.02  0.74   -1.0
1145-071   0.680   0.007   173.9   0.310  1.000    0.0  1  2002.18   0   2.03  0.75   -5.6
1145-071   0.095   2.254   -63.2   1.322  0.705  -78.3  1  2002.18   1   2.03  0.75   -5.6
1145-071   0.693   0.008   130.2   0.356  1.000    0.0  1  2002.35   0   2.03  0.79    0.7
1145-071   0.095   2.283   -63.4   1.241  1.000    0.0  1  2002.35   1   2.03  0.79    0.7
1145-071   0.713   0.005    99.3   0.304  1.000    0.0  1  2002.56   0   1.62  0.75   -0.2
1145-071   0.087   2.331   -62.2   1.376  0.816  -18.1  1  2002.56   1   1.62  0.75   -0.2
1145-071   0.794   0.010   125.7   0.339  1.000    0.0  1  2002.95   0   1.28  0.79    1.4
1145-071   0.075   2.449   -61.4   1.345  0.607   13.3  1  2002.95   1   1.28  0.79    1.4
1145-071   0.814   0.010  -161.2   0.355  1.000    0.0  1  2003.20   0   2.41  0.65   -4.4
1145-071   0.080   2.299   -63.7   1.022  0.719   40.1  1  2003.20   1   2.41  0.65   -4.4
1145-071   0.764   0.005    76.8   0.386  1.000    0.0  1  2003.35   0   2.70  0.92   -0.9
1145-071   0.071   2.364   -65.3   1.211  0.664  -31.3  1  2003.35   1   2.70  0.92   -0.9
1145-071   0.762   0.006   153.5   0.340  1.000    0.0  1  2003.46   0   2.87  0.71  -12.7
1145-071   0.072   2.322   -61.2   1.357  0.504   24.4  1  2003.46   1   2.87  0.71  -12.7
1145-071   0.785   0.004    79.6   0.309  1.000    0.0  1  2003.52   0   2.05  0.94    0.1
1145-071   0.075   2.182   -67.7   1.419  0.717   -1.7  1  2003.52   1   2.05  0.94    0.1
1145-071   0.797   0.009   128.6   0.338  1.000    0.0  1  2003.96   0   0.87  0.59   23.1
1145-071   0.081   2.215   -64.6   1.082  1.000    0.0  1  2003.96   1   0.87  0.59   23.1
1156+295   0.942   0.034   169.4   0.066  1.000    0.0  1  1994.52   0   1.61  1.17    2.8
1156+295   0.079   0.740    -3.9   0.506  1.000    0.0  1  1994.52   3   1.61  1.17    2.8
1156+295   0.081   2.531   -11.8   0.987  1.000    0.0  1  1994.52  99   1.61  1.17    2.8
1156+295   0.088   3.825    11.4   1.807  1.000    0.0  1  1994.52   2   1.61  1.17    2.8
1156+295   0.069   8.007    32.2   5.609  1.000    0.0  1  1994.52   1   1.61  1.17    2.8
1156+295   0.509   0.197   174.9   0.000  1.000    0.0  1  1997.08   0   1.31  0.75  -11.4
1156+295   0.508   0.248    -3.0   0.369  1.000    0.0  1  1997.08   3   1.31  0.75  -11.4
1156+295   0.068   3.545    -2.8   1.860  1.000    0.0  1  1997.08   2   1.31  0.75  -11.4
1156+295   0.047   6.333    22.7   2.824  1.000    0.0  1  1997.08   1   1.31  0.75  -11.4
1156+295   0.329   0.316   176.6   0.000  1.000    0.0  1  1997.25   0   1.23  1.00  -21.3
1156+295   0.568   0.191    -1.8   0.383  1.000    0.0  1  1997.25   3   1.23  1.00  -21.3
1156+295   0.099   3.878     1.2   2.687  1.000    0.0  1  1997.25   2   1.23  1.00  -21.3
1156+295   0.022   6.930    23.1   1.366  1.000    0.0  1  1997.25   1   1.23  1.00  -21.3
1156+295   0.253   0.327   179.2   0.000  1.000    0.0  1  1997.38   0   1.67  0.81   -8.9
1156+295   0.418   0.213     4.2   0.425  1.000    0.0  1  1997.38   3   1.67  0.81   -8.9
1156+295   0.075   3.461    -0.2   2.375  1.000    0.0  1  1997.38   2   1.67  0.81   -8.9
1156+295   0.035   6.925    23.3   2.894  1.000    0.0  1  1997.38   1   1.67  0.81   -8.9
1156+295   0.194   0.426  -178.6   0.058  1.000    0.0  1  1997.56   0   1.50  0.95   -7.8
1156+295   0.436   0.194     6.8   0.485  1.000    0.0  1  1997.56   3   1.50  0.95   -7.8
1156+295   0.066   3.314     0.6   2.257  1.000    0.0  1  1997.56   2   1.50  0.95   -7.8
1156+295   0.053   6.675    24.5   3.577  1.000    0.0  1  1997.56   1   1.50  0.95   -7.8
1156+295   0.248   0.360   180.0   0.291  1.000    0.0  1  1997.69   0   2.17  0.84  -28.7
1156+295   0.379   0.253    10.6   0.560  1.000    0.0  1  1997.69   3   2.17  0.84  -28.7
1156+295   0.125   4.441    13.2   4.334  1.000    0.0  1  1997.69   2   2.17  0.84  -28.7
1156+295   0.253   0.294   176.7   0.000  1.000    0.0  1  1997.96   0   1.63  0.87   -5.3
1156+295   0.234   0.503     1.1   0.536  1.000    0.0  1  1997.96   3   1.63  0.87   -5.3
1156+295   0.046   3.498    -5.4   1.207  1.000    0.0  1  1997.96   2   1.63  0.87   -5.3
1156+295   0.050   6.095    14.9   2.442  1.000    0.0  1  1997.96   1   1.63  0.87   -5.3
1156+295   0.306   0.082   174.9   0.059  1.000    0.0  1  1998.11   0   1.15  0.65  -15.9
1156+295   0.181   0.774     1.0   0.640  1.000    0.0  1  1998.11   3   1.15  0.65  -15.9
1156+295   0.104   4.978    10.9   3.612  1.000    0.0  1  1998.11   2   1.15  0.65  -15.9
1156+295   0.555   0.026   179.2   0.069  1.000    0.0  1  1998.29   0   1.23  0.88  -17.3
1156+295   0.135   0.909     0.8   0.746  1.000    0.0  1  1998.29   3   1.23  0.88  -17.3
1156+295   0.100   5.260    10.5   3.801  1.000    0.0  1  1998.29   2   1.23  0.88  -17.3
1156+295   1.165   0.009   179.6   0.000  1.000    0.0  1  1998.48   0   1.10  0.84  -12.4
1156+295   0.113   0.953    -1.2   0.723  1.000    0.0  1  1998.48   3   1.10  0.84  -12.4
1156+295   0.114   4.997     9.4   3.679  1.000    0.0  1  1998.48   2   1.10  0.84  -12.4
1156+295   1.597   0.005   174.8   0.082  1.000    0.0  1  1998.61   0   1.34  0.53   -9.8
1156+295   0.071   0.818    -5.3   0.757  1.000    0.0  1  1998.61   3   1.34  0.53   -9.8
1156+295   0.029   5.757    18.2   0.304  1.000    0.0  1  1998.61   2   1.34  0.53   -9.8
1156+295   0.027   7.052     9.8   0.906  1.000    0.0  1  1998.61  99   1.34  0.53   -9.8
1156+295   1.684   0.009  -170.3   0.000  1.000    0.0  1  1998.75   0   1.49  0.76   -2.7
1156+295   0.083   0.859     2.1   0.785  1.000    0.0  1  1998.75   3   1.49  0.76   -2.7
1156+295   0.116   5.580    12.8   3.720  1.000    0.0  1  1998.75   2   1.49  0.76   -2.7
1156+295   2.016   0.009   170.7   0.094  1.000    0.0  1  1998.97   0   1.00  0.83   -7.3
1156+295   0.059   0.417    -7.2   0.000  1.000    0.0  1  1998.97   5   1.00  0.83   -7.3
1156+295   0.039   1.293    -1.4   0.773  1.000    0.0  1  1998.97   3   1.00  0.83   -7.3
1156+295   0.127   4.961    13.8   4.413  1.000    0.0  1  1998.97   2   1.00  0.83   -7.3
1156+295   1.135   0.031   174.2   0.155  1.000    0.0  1  1999.18   0   0.95  0.80  -25.9
1156+295   0.193   0.221    -4.3   0.000  1.000    0.0  1  1999.18   5   0.95  0.80  -25.9
1156+295   0.050   1.082   -11.6   0.986  1.000    0.0  1  1999.18   3   0.95  0.80  -25.9
1156+295   0.094   5.287    13.6   4.663  1.000    0.0  1  1999.18   2   0.95  0.80  -25.9
1156+295   1.499   0.012  -174.7   0.159  1.000    0.0  1  1999.29   0   1.28  0.90   15.1
1156+295   0.071   0.344     9.4   0.276  1.000    0.0  1  1999.29   5   1.28  0.90   15.1
1156+295   0.012   1.466   -15.0   0.298  1.000    0.0  1  1999.29   3   1.28  0.90   15.1
1156+295   0.068   8.101    17.3   3.726  1.000    0.0  1  1999.29   1   1.28  0.90   15.1
1156+295   1.495   0.018  -177.3   0.133  1.000    0.0  1  1999.36   0   1.01  0.84   10.9
1156+295   0.154   0.299     1.4   0.329  1.000    0.0  1  1999.36   5   1.01  0.84   10.9
1156+295   0.049   2.505   -10.1   2.654  1.000    0.0  1  1999.36   3   1.01  0.84   10.9
1156+295   0.077   6.119    16.1   3.088  1.000    0.0  1  1999.36   2   1.01  0.84   10.9
1156+295   0.015  10.951    41.3   1.465  1.000    0.0  1  1999.36  99   1.01  0.84   10.9
1156+295   1.701   0.030  -171.1   0.189  1.000    0.0  1  1999.47   0   1.09  0.64   14.2
1156+295   0.343   0.153     6.8   0.244  1.000    0.0  1  1999.47   5   1.09  0.64   14.2
1156+295   0.029   1.620     2.1   1.146  1.000    0.0  1  1999.47   3   1.09  0.64   14.2
1156+295   0.077   5.899    15.6   3.320  1.000    0.0  1  1999.47   2   1.09  0.64   14.2
1156+295   0.036  10.666    36.6   5.648  1.000    0.0  1  1999.47  99   1.09  0.64   14.2
1156+295   2.191   0.019  -160.7   0.143  1.000    0.0  1  1999.59   0   1.27  0.58   53.7
1156+295   0.149   0.435    12.1   0.250  1.000    0.0  1  1999.59   5   1.27  0.58   53.7
1156+295   0.028   5.947    13.5   3.387  1.000    0.0  1  1999.59   2   1.27  0.58   53.7
1156+295   1.178   0.111  -164.7   0.115  1.000    0.0  1  1999.97   0   1.27  0.63   -5.6
1156+295   0.676   0.225    18.4   0.234  1.000    0.0  1  1999.97   5   1.27  0.63   -5.6
1156+295   0.112   5.553    20.4   6.051  1.000    0.0  1  1999.97   2   1.27  0.63   -5.6
1156+295   1.684   0.009  -170.3   0.000  1.000    0.0  1  2000.08   0   1.15  0.55   -3.3
1156+295   0.083   0.859     2.1   0.785  1.000    0.0  1  2000.08   5   1.15  0.55   -3.3
1156+295   0.116   5.580    12.8   3.720  1.000    0.0  1  2000.08   2   1.15  0.55   -3.3
1156+295   1.172   0.095  -164.7   0.113  1.000    0.0  1  2000.20   0   0.97  0.64    6.9
1156+295   0.516   0.308    13.9   0.231  1.000    0.0  1  2000.20   5   0.97  0.64    6.9
1156+295   0.138   3.868     9.0   6.467  1.000    0.0  1  2000.20  99   0.97  0.64    6.9
1156+295   1.189   0.051  -173.9   0.310  0.507   28.7  1  2000.39   0   1.22  0.56    1.6
1156+295   0.247   0.465     6.1   0.310  1.000    0.0  1  2000.39   5   1.22  0.56    1.6
1156+295   0.031   3.089   -12.0   1.860  1.000    0.0  1  2000.39   3   1.22  0.56    1.6
1156+295   0.068   6.623    25.6   3.991  1.000    0.0  1  2000.39   2   1.22  0.56    1.6
1156+295   0.769   0.127  -164.2   0.276  1.000    0.0  1  2000.51   0   1.01  0.67  -10.7
1156+295   0.383   0.310    12.1   0.286  1.000    0.0  1  2000.51   5   1.01  0.67  -10.7
1156+295   0.094   6.097    12.7   6.497  1.000    0.0  1  2000.51   2   1.01  0.67  -10.7
1156+295   0.732   0.041  -170.2   0.553  0.332   28.4  1  2000.81   0   1.41  0.70   -4.5
1156+295   0.069   0.789    -3.2   0.345  1.000    0.0  1  2000.81   5   1.41  0.70   -4.5
1156+295   0.019   3.241   -14.0   1.507  1.000    0.0  1  2000.81   3   1.41  0.70   -4.5
1156+295   0.081   7.164    23.6   4.541  1.000    0.0  1  2000.81   2   1.41  0.70   -4.5
1156+295   0.602   0.093  -174.1   0.444  0.355   28.3  1  2000.93   0   1.31  0.55   -5.3
1156+295   0.190   0.573     9.7   0.440  1.000    0.0  1  2000.93   5   1.31  0.55   -5.3
1156+295   0.025   3.741    -6.7   1.381  1.000    0.0  1  2000.93   3   1.31  0.55   -5.3
1156+295   0.081   7.086    27.0   5.195  1.000    0.0  1  2000.93   2   1.31  0.55   -5.3
1156+295   0.795   0.040  -167.5   0.277  0.000   39.3  1  2001.08   0   1.25  0.66   -9.3
1156+295   0.154   0.657    13.4   0.395  1.000    0.0  1  2001.08   5   1.25  0.66   -9.3
1156+295   0.018   3.432    -1.8   1.281  1.000    0.0  1  2001.08   3   1.25  0.66   -9.3
1156+295   0.052   7.028    23.3   3.592  1.000    0.0  1  2001.08   2   1.25  0.66   -9.3
1156+295   0.808   0.063  -169.7   0.126  1.000    0.0  1  2001.19   0   1.36  0.57    0.9
1156+295   0.183   0.626    16.3   0.353  1.000    0.0  1  2001.19   5   1.36  0.57    0.9
1156+295   0.022   3.412   -10.1   0.488  1.000    0.0  1  2001.19   3   1.36  0.57    0.9
1156+295   0.082   7.808    23.8   6.481  1.000    0.0  1  2001.19   2   1.36  0.57    0.9
1156+295   0.792   0.028  -173.7   0.145  0.431   50.9  1  2001.27   0   1.15  0.59  -17.0
1156+295   0.153   0.519    23.0   0.310  1.000    0.0  1  2001.27   5   1.15  0.59  -17.0
1156+295   0.044   1.003     0.7   0.380  1.000    0.0  1  2001.27  99   1.15  0.59  -17.0
1156+295   0.036   3.648    -3.8   1.974  1.000    0.0  1  2001.27   3   1.15  0.59  -17.0
1156+295   0.056   7.949    20.4   3.708  1.000    0.0  1  2001.27   2   1.15  0.59  -17.0
1156+295   1.107   0.040  -178.9   0.160  1.000    0.0  1  2001.35   0   2.55  0.61   -4.7
1156+295   0.096   0.863    16.0   0.330  1.000    0.0  1  2001.35   5   2.55  0.61   -4.7
1156+295   0.072   6.609    29.8   2.506  1.000    0.0  1  2001.35   2   2.55  0.61   -4.7
1156+295   1.138   0.021  -175.9   0.111  1.000    0.0  1  2001.51   0   1.06  0.66    0.9
1156+295   0.163   0.655    12.1   0.538  1.000    0.0  1  2001.51   5   1.06  0.66    0.9
1156+295   0.058   3.329    -1.1   2.811  1.000    0.0  1  2001.51   3   1.06  0.66    0.9
1156+295   0.075   7.204    22.6   4.922  1.000    0.0  1  2001.51   2   1.06  0.66    0.9
1156+295   2.430   0.003  -119.2   0.158  1.000    0.0  1  2001.83   0   1.83  0.54   -8.5
1156+295   0.082   0.718    19.7   0.000  1.000    0.0  1  2001.83   5   1.83  0.54   -8.5
1156+295   0.015   3.916   -14.5   1.375  1.000    0.0  1  2001.83   3   1.83  0.54   -8.5
1156+295   0.082   7.196    23.2   3.575  1.000    0.0  1  2001.83   2   1.83  0.54   -8.5
1156+295   3.029   0.005  -178.6   0.221  0.515   11.4  1  2002.04   0   1.19  0.62   -2.0
1156+295   0.105   0.740    13.1   0.756  1.000    0.0  1  2002.04   5   1.19  0.62   -2.0
1156+295   0.034   3.859    -2.1   1.495  1.000    0.0  1  2002.04   3   1.19  0.62   -2.0
1156+295   0.074   7.689    22.8   5.508  1.000    0.0  1  2002.04   2   1.19  0.62   -2.0
1156+295   2.600   0.004   178.9   0.224  0.440   28.1  1  2002.18   0   1.48  0.69   -8.9
1156+295   0.094   0.660    17.5   0.963  1.000    0.0  1  2002.18   5   1.48  0.69   -8.9
1156+295   0.024   3.761     2.8   1.474  1.000    0.0  1  2002.18   3   1.48  0.69   -8.9
1156+295   0.074   6.895    13.2   5.205  1.000    0.0  1  2002.18   2   1.48  0.69   -8.9
1156+295   2.521   0.025  -167.2   0.008  1.000    0.0  1  2002.35   0   1.21  0.85   -3.6
1156+295   0.203   0.658    11.3   0.000  1.000    0.0  1  2002.35   5   1.21  0.85   -3.6
1156+295   1.900   0.009  -177.4   0.375  0.264   13.1  1  2002.56   0   1.31  0.69   -4.5
1156+295   0.118   0.550    18.1   0.637  1.000    0.0  1  2002.56   5   1.31  0.69   -4.5
1156+295   0.049   3.641    -2.0   2.030  1.000    0.0  1  2002.56   3   1.31  0.69   -4.5
1156+295   0.061   8.293    24.7   3.976  1.000    0.0  1  2002.56   2   1.31  0.69   -4.5
1156+295   1.652   0.046  -171.8   0.199  0.488  -26.9  1  2002.73   0   1.68  0.97  -13.6
1156+295   0.264   0.443    13.4   0.279  1.000    0.0  1  2002.73   5   1.68  0.97  -13.6
1156+295   0.080   7.354    14.4   3.785  1.000    0.0  1  2002.73   2   1.68  0.97  -13.6
1156+295   1.313   0.020  -175.9   0.368  0.403   -5.2  1  2002.95   0   1.05  0.54  -17.0
1156+295   0.212   0.469    22.3   0.432  1.000    0.0  1  2002.95   5   1.05  0.54  -17.0
1156+295   0.084   6.161    20.7   4.472  1.000    0.0  1  2002.95  99   1.05  0.54  -17.0
1156+295   1.067   0.092  -175.1   0.340  0.217  -21.1  1  2003.19   0   1.53  0.64   -0.8
1156+295   0.435   0.380    12.2   0.453  1.000    0.0  1  2003.19   5   1.53  0.64   -0.8
1156+295   0.020   3.691   -16.7   1.437  1.000    0.0  1  2003.19   3   1.53  0.64   -0.8
1156+295   0.093   7.516    22.7   4.730  1.000    0.0  1  2003.19   2   1.53  0.64   -0.8
1156+295   1.180   0.027  -166.4   0.336  0.303   11.5  1  2003.35   0   1.29  0.76  -15.9
1156+295   0.237   0.566    21.2   0.360  1.000    0.0  1  2003.35   5   1.29  0.76  -15.9
1156+295   0.041   2.952   -10.0   2.208  1.000    0.0  1  2003.35   3   1.29  0.76  -15.9
1156+295   0.090   8.003    25.4   6.549  1.000    0.0  1  2003.35   2   1.29  0.76  -15.9
1156+295   1.098   0.053  -167.9   0.339  0.434   -1.7  1  2003.47   0   1.33  0.66   -0.6
1156+295   0.243   0.583    19.4   0.433  1.000    0.0  1  2003.47   5   1.33  0.66   -0.6
1156+295   0.035   3.337    -8.5   1.811  1.000    0.0  1  2003.47   3   1.33  0.66   -0.6
1156+295   0.086   8.011    26.3   5.908  1.000    0.0  1  2003.47   2   1.33  0.66   -0.6
1156+295   1.236   0.042  -161.7   0.437  0.439   15.0  1  2003.52   0   1.35  0.90   15.3
1156+295   0.173   0.510    21.4   0.540  1.000    0.0  1  2003.52   5   1.35  0.90   15.3
1156+295   0.073   2.606     6.1   3.063  1.000    0.0  1  2003.52   3   1.35  0.90   15.3
1156+295   0.049   8.361    26.8   4.773  1.000    0.0  1  2003.52   2   1.35  0.90   15.3
1156+295   1.260   0.029  -172.9   0.251  0.465    5.3  1  2003.71   0   1.04  0.58   -2.3
1156+295   0.233   0.620    19.7   0.480  1.000    0.0  1  2003.71   5   1.04  0.58   -2.3
1156+295   0.039   3.822    -4.5   2.093  1.000    0.0  1  2003.71   3   1.04  0.58   -2.3
1156+295   0.056   8.618    26.2   4.098  1.000    0.0  1  2003.71   2   1.04  0.58   -2.3
1156+295   0.983   0.032  -172.1   0.288  0.472    3.7  1  2003.96   0   1.10  0.54   -7.9
1156+295   0.207   0.616    22.6   0.370  1.000    0.0  1  2003.96   5   1.10  0.54   -7.9
1156+295   0.047   3.278    -8.6   2.894  1.000    0.0  1  2003.96   3   1.10  0.54   -7.9
1156+295   0.073   8.722    30.3   4.790  1.000    0.0  1  2003.96   2   1.10  0.54   -7.9
1228+126   1.336   0.081   122.8   0.821  1.000    0.0  1  1996.31   0   2.59  1.28   15.8
1228+126   0.474   1.240   -74.2   1.405  1.000    0.0  1  1996.31  99   2.59  1.28   15.8
1228+126   0.478   5.190   -84.4   5.347  1.000    0.0  1  1996.31  99   2.59  1.28   15.8
1228+126   0.297   0.397   112.4   0.393  1.000    0.0  1  1997.03  99   2.05  0.95   -5.5
1228+126   0.450   0.017   -29.7   0.047  1.000    0.0  1  1997.03   0   2.05  0.95   -5.5
1228+126   0.287   0.667   -86.9   0.673  1.000    0.0  1  1997.03   6   2.05  0.95   -5.5
1228+126   0.188   1.682   -77.7   1.075  1.000    0.0  1  1997.03   5   2.05  0.95   -5.5
1228+126   0.085   3.298   -74.7   1.618  1.000    0.0  1  1997.03   4   2.05  0.95   -5.5
1228+126   0.101   6.334   -76.0   2.428  1.000    0.0  1  1997.03   3   2.05  0.95   -5.5
1228+126   0.101  10.392   -70.1   3.234  1.000    0.0  1  1997.03  99   2.05  0.95   -5.5
1228+126   0.064  21.462   -68.8   3.270  1.000    0.0  1  1997.03   1   2.05  0.95   -5.5
1228+126   0.120   0.730    83.2   1.114  1.000    0.0  1  1997.08  99   1.69  0.74   -9.9
1228+126   0.897   0.053   117.9   0.482  1.000    0.0  1  1997.08   0   1.69  0.74   -9.9
1228+126   0.323   0.699   -74.7   0.829  1.000    0.0  1  1997.08   6   1.69  0.74   -9.9
1228+126   0.247   1.740   -79.1   1.344  1.000    0.0  1  1997.08   5   1.69  0.74   -9.9
1228+126   0.102   3.506   -72.0   1.766  1.000    0.0  1  1997.08   4   1.69  0.74   -9.9
1228+126   0.112   6.249   -72.2   2.034  1.000    0.0  1  1997.08   3   1.69  0.74   -9.9
1228+126   0.141  10.690   -74.4   3.884  1.000    0.0  1  1997.08   2   1.69  0.74   -9.9
1228+126   0.250  21.211   -73.3   8.372  1.000    0.0  1  1997.08   1   1.69  0.74   -9.9
1228+126   0.452   0.310   104.3   0.345  1.000    0.0  1  1997.25  99   1.42  0.78    4.4
1228+126   0.538   0.069   -53.6   0.309  1.000    0.0  1  1997.25   0   1.42  0.78    4.4
1228+126   0.420   0.609   -74.6   0.797  1.000    0.0  1  1997.25   6   1.42  0.78    4.4
1228+126   0.219   1.920   -78.9   1.151  1.000    0.0  1  1997.25   5   1.42  0.78    4.4
1228+126   0.220   9.745   -72.4   4.795  1.000    0.0  1  1997.25   2   1.42  0.78    4.4
1228+126   0.051  19.640   -67.5   2.350  1.000    0.0  1  1997.25   1   1.42  0.78    4.4
1228+126   0.063  25.712   -74.8   3.059  1.000    0.0  1  1997.25  99   1.42  0.78    4.4
1228+126   0.334   0.407   103.6   0.345  1.000    0.0  1  1997.38  99   1.65  0.82   -5.6
1228+126   0.646   0.041    60.6   0.201  1.000    0.0  1  1997.38   0   1.65  0.82   -5.6
1228+126   0.468   0.600   -82.3   0.713  1.000    0.0  1  1997.38   6   1.65  0.82   -5.6
1228+126   0.090   1.629   -75.7   0.624  1.000    0.0  1  1997.38   5   1.65  0.82   -5.6
1228+126   0.133   2.482   -76.7   1.510  1.000    0.0  1  1997.38   4   1.65  0.82   -5.6
1228+126   0.120   6.232   -76.5   2.635  1.000    0.0  1  1997.38   3   1.65  0.82   -5.6
1228+126   0.112  11.929   -74.0   3.416  1.000    0.0  1  1997.38   2   1.65  0.82   -5.6
1228+126   0.104  21.080   -68.6   6.488  1.000    0.0  1  1997.38   1   1.65  0.82   -5.6
1228+126   0.176   0.605   107.9   0.516  1.000    0.0  1  1997.56  99   1.67  0.79   -1.3
1228+126   0.639   0.157   115.5   0.293  1.000    0.0  1  1997.56   0   1.67  0.79   -1.3
1228+126   0.483   0.184   -48.9   0.451  1.000    0.0  1  1997.56   6   1.67  0.79   -1.3
1228+126   0.460   0.818   -80.8   0.958  1.000    0.0  1  1997.56   5   1.67  0.79   -1.3
1228+126   0.202   1.987   -74.2   1.641  1.000    0.0  1  1997.56   4   1.67  0.79   -1.3
1228+126   0.134   5.680   -75.3   3.086  1.000    0.0  1  1997.56   3   1.67  0.79   -1.3
1228+126   0.131  11.757   -71.2   4.481  1.000    0.0  1  1997.56   2   1.67  0.79   -1.3
1228+126   0.159  20.635   -70.9   9.016  1.000    0.0  1  1997.56   1   1.67  0.79   -1.3
1228+126   0.291   0.390    99.1   0.600  1.000    0.0  1  1997.96  99   1.76  0.87   -9.1
1228+126   0.677   0.036    83.2   0.273  1.000    0.0  1  1997.96   0   1.76  0.87   -9.1
1228+126   0.286   0.399   -85.0   0.473  1.000    0.0  1  1997.96   6   1.76  0.87   -9.1
1228+126   0.347   1.369   -77.2   1.107  1.000    0.0  1  1997.96   5   1.76  0.87   -9.1
1228+126   0.131   2.779   -80.3   1.800  1.000    0.0  1  1997.96   4   1.76  0.87   -9.1
1228+126   0.157   6.784   -73.1   3.270  1.000    0.0  1  1997.96   3   1.76  0.87   -9.1
1228+126   0.120  13.571   -69.1   4.368  1.000    0.0  1  1997.96   2   1.76  0.87   -9.1
1228+126   0.178  22.954   -69.4   6.925  1.000    0.0  1  1997.96   1   1.76  0.87   -9.1
1228+126   0.155   0.565   113.8   0.496  1.000    0.0  1  1998.11  99   1.47  0.81   -7.6
1228+126   0.915   0.026    86.4   0.395  1.000    0.0  1  1998.11   0   1.47  0.81   -7.6
1228+126   0.309   0.627   -87.3   0.834  1.000    0.0  1  1998.11   6   1.47  0.81   -7.6
1228+126   0.260   1.589   -78.3   1.230  1.000    0.0  1  1998.11   5   1.47  0.81   -7.6
1228+126   0.097   3.318   -80.6   1.640  1.000    0.0  1  1998.11   4   1.47  0.81   -7.6
1228+126   0.155   6.825   -75.9   3.107  1.000    0.0  1  1998.11   3   1.47  0.81   -7.6
1228+126   0.112  13.149   -71.5   4.414  1.000    0.0  1  1998.11   2   1.47  0.81   -7.6
1228+126   0.154  22.946   -69.8   6.827  1.000    0.0  1  1998.11   1   1.47  0.81   -7.6
1228+126   0.191   0.554   110.0   0.368  1.000    0.0  1  1998.29  99   1.52  0.68  -12.7
1228+126   0.955   0.035   114.3   0.329  1.000    0.0  1  1998.29   0   1.52  0.68  -12.7
1228+126   0.387   0.514   -85.4   0.631  1.000    0.0  1  1998.29   6   1.52  0.68  -12.7
1228+126   0.239   1.500   -82.8   0.984  1.000    0.0  1  1998.29   5   1.52  0.68  -12.7
1228+126   0.109   2.781   -74.0   1.579  1.000    0.0  1  1998.29   4   1.52  0.68  -12.7
1228+126   0.097   6.240   -77.6   2.518  1.000    0.0  1  1998.29   3   1.52  0.68  -12.7
1228+126   0.041   9.770   -69.2   1.725  1.000    0.0  1  1998.29   2   1.52  0.68  -12.7
1228+126   0.055  14.493   -72.9   2.310  1.000    0.0  1  1998.29  99   1.52  0.68  -12.7
1228+126   0.132  23.528   -71.1   7.774  1.000    0.0  1  1998.29   1   1.52  0.68  -12.7
1228+126   1.150   0.094   104.6   0.546  1.000    0.0  1  1998.48   0   1.77  0.68   -7.5
1228+126   0.343   0.557   -74.0   0.635  1.000    0.0  1  1998.48  99   1.77  0.68   -7.5
1228+126   0.305   1.638   -81.8   1.082  1.000    0.0  1  1998.48   5   1.77  0.68   -7.5
1228+126   0.146   0.490   110.7   0.441  1.000    0.0  1  1998.61  99   1.38  0.63   -9.0
1228+126   0.797   0.047   108.2   0.386  1.000    0.0  1  1998.61   0   1.38  0.63   -9.0
1228+126   0.385   0.653   -73.2   0.744  1.000    0.0  1  1998.61   6   1.38  0.63   -9.0
1228+126   0.241   1.645   -81.9   1.160  1.000    0.0  1  1998.61   5   1.38  0.63   -9.0
1228+126   0.055   2.926   -74.5   1.177  1.000    0.0  1  1998.61   4   1.38  0.63   -9.0
1228+126   0.016   6.243   -87.0   0.931  1.000    0.0  1  1998.61   3   1.38  0.63   -9.0
1228+126   0.082   9.652   -71.2   2.293  1.000    0.0  1  1998.61   2   1.38  0.63   -9.0
1228+126   0.236  21.206   -69.3  10.440  1.000    0.0  1  1998.61   1   1.38  0.63   -9.0
1228+126   0.120   0.556   107.5   0.417  1.000    0.0  1  1998.75  99   1.41  0.71   -9.3
1228+126   0.714   0.057   128.9   0.365  1.000    0.0  1  1998.75   0   1.41  0.71   -9.3
1228+126   0.309   0.504   -83.9   0.746  1.000    0.0  1  1998.75   6   1.41  0.71   -9.3
1228+126   0.220   1.438   -75.2   1.057  1.000    0.0  1  1998.75   5   1.41  0.71   -9.3
1228+126   0.109   2.554   -76.7   1.212  1.000    0.0  1  1998.75   4   1.41  0.71   -9.3
1228+126   0.101   5.734   -78.9   3.210  1.000    0.0  1  1998.75   3   1.41  0.71   -9.3
1228+126   0.174  11.871   -77.5   8.342  1.000    0.0  1  1998.75   2   1.41  0.71   -9.3
1228+126   0.204   0.565   114.2   0.660  1.000    0.0  1  1998.97  99   1.67  0.73  -13.9
1228+126   0.655   0.049    79.8   0.398  1.000    0.0  1  1998.97   0   1.67  0.73  -13.9
1228+126   0.269   0.471   -87.7   0.694  1.000    0.0  1  1998.97   6   1.67  0.73  -13.9
1228+126   0.281   1.364   -83.8   1.206  1.000    0.0  1  1998.97   5   1.67  0.73  -13.9
1228+126   0.092   2.769   -79.6   1.129  1.000    0.0  1  1998.97   4   1.67  0.73  -13.9
1228+126   0.091   6.933   -71.4   2.791  1.000    0.0  1  1998.97   3   1.67  0.73  -13.9
1228+126   0.079  12.480   -70.4   4.745  1.000    0.0  1  1998.97   2   1.67  0.73  -13.9
1228+126   0.187  24.484   -65.8  12.145  1.000    0.0  1  1998.97   1   1.67  0.73  -13.9
1228+126   0.149   0.604   113.9   0.551  1.000    0.0  1  1999.18  99   1.59  0.74  -13.4
1228+126   0.504   0.054   110.4   0.341  1.000    0.0  1  1999.18   0   1.59  0.74  -13.4
1228+126   0.279   0.405   -74.5   0.712  1.000    0.0  1  1999.18   6   1.59  0.74  -13.4
1228+126   0.187   1.300   -84.6   1.083  1.000    0.0  1  1999.18   5   1.59  0.74  -13.4
1228+126   0.129   2.588   -81.4   1.492  1.000    0.0  1  1999.18   4   1.59  0.74  -13.4
1228+126   0.086   6.550   -72.5   2.961  1.000    0.0  1  1999.18   3   1.59  0.74  -13.4
1228+126   0.068  11.188   -70.9   3.850  1.000    0.0  1  1999.18   2   1.59  0.74  -13.4
1228+126   0.122  21.238   -70.0   7.111  1.000    0.0  1  1999.18   1   1.59  0.74  -13.4
1228+126   0.145   0.731   113.1   0.668  1.000    0.0  1  1999.29  99   1.72  0.92  -14.4
1228+126   0.341   0.246   123.9   0.266  1.000    0.0  1  1999.29   0   1.72  0.92  -14.4
1228+126   0.516   0.128   -79.6   0.498  1.000    0.0  1  1999.29   6   1.72  0.92  -14.4
1228+126   0.207   0.941   -82.1   0.871  1.000    0.0  1  1999.29   5   1.72  0.92  -14.4
1228+126   0.139   2.427   -81.8   1.299  1.000    0.0  1  1999.29   4   1.72  0.92  -14.4
1228+126   0.074   6.468   -74.6   3.585  1.000    0.0  1  1999.29   3   1.72  0.92  -14.4
1228+126   0.046  10.773   -76.4   3.103  1.000    0.0  1  1999.29   2   1.72  0.92  -14.4
1228+126   0.161  21.081   -70.3  13.492  1.000    0.0  1  1999.29   1   1.72  0.92  -14.4
1228+126   0.177   0.618   111.0   0.891  1.000    0.0  1  1999.36  99   1.29  0.74   -1.1
1228+126   0.519   0.136   114.3   0.409  1.000    0.0  1  1999.36   0   1.29  0.74   -1.1
1228+126   0.248   0.308   -58.1   0.531  1.000    0.0  1  1999.36   6   1.29  0.74   -1.1
1228+126   0.284   0.945   -74.5   1.115  1.000    0.0  1  1999.36   5   1.29  0.74   -1.1
1228+126   0.161   2.402   -82.1   1.368  1.000    0.0  1  1999.36   4   1.29  0.74   -1.1
1228+126   0.108   6.259   -79.7   2.786  1.000    0.0  1  1999.36   3   1.29  0.74   -1.1
1228+126   0.068  10.393   -69.8   1.986  1.000    0.0  1  1999.36   2   1.29  0.74   -1.1
1228+126   0.151  20.927   -71.0   5.595  1.000    0.0  1  1999.36   1   1.29  0.74   -1.1
1228+126   0.379   0.399   102.1   0.583  1.000    0.0  1  1999.47  99   1.24  0.88   14.6
1228+126   0.365   0.092    84.5   0.174  1.000    0.0  1  1999.47   0   1.24  0.88   14.6
1228+126   0.328   0.331   -74.7   0.463  1.000    0.0  1  1999.47   6   1.24  0.88   14.6
1228+126   0.165   1.125   -71.9   0.611  1.000    0.0  1  1999.47   5   1.24  0.88   14.6
1228+126   0.170   2.195   -80.2   1.081  1.000    0.0  1  1999.47   4   1.24  0.88   14.6
1228+126   0.141   8.490   -75.1   7.559  1.000    0.0  1  1999.47   2   1.24  0.88   14.6
1228+126   0.044  20.197   -68.0   1.551  1.000    0.0  1  1999.47   1   1.24  0.88   14.6
1228+126   0.117   0.650   104.5   0.495  1.000    0.0  1  1999.59  99   1.42  0.86  -10.6
1228+126   0.592   0.121   108.5   0.343  1.000    0.0  1  1999.59   0   1.42  0.86  -10.6
1228+126   0.344   0.359   -78.4   0.622  1.000    0.0  1  1999.59   6   1.42  0.86  -10.6
1228+126   0.210   1.299   -70.8   0.908  1.000    0.0  1  1999.59   5   1.42  0.86  -10.6
1228+126   0.109   2.488   -78.5   1.118  1.000    0.0  1  1999.59   4   1.42  0.86  -10.6
1228+126   0.042   6.354   -86.2   1.311  1.000    0.0  1  1999.59   3   1.42  0.86  -10.6
1228+126   0.036   9.354   -65.6   3.516  1.000    0.0  1  1999.59   2   1.42  0.86  -10.6
1228+126   0.176  18.420   -71.2  13.946  1.000    0.0  1  1999.59   1   1.42  0.86  -10.6
1228+126   0.180   0.398   121.9   0.447  1.000    0.0  1  1999.97  99   1.27  0.68   -1.7
1228+126   0.652   0.030     7.0   0.462  1.000    0.0  1  1999.97   0   1.27  0.68   -1.7
1228+126   0.353   0.692   -81.6   0.985  1.000    0.0  1  1999.97   6   1.27  0.68   -1.7
1228+126   0.253   2.123   -74.6   1.581  1.000    0.0  1  1999.97  99   1.27  0.68   -1.7
1228+126   0.096   5.353   -77.2   3.706  1.000    0.0  1  1999.97   3   1.27  0.68   -1.7
1228+126   0.127  11.596   -71.9   5.085  1.000    0.0  1  1999.97   2   1.27  0.68   -1.7
1228+126   0.114  22.225   -69.9   5.378  1.000    0.0  1  1999.97   1   1.27  0.68   -1.7
1228+126   0.333   0.313   117.5   0.403  1.000    0.0  1  2000.09  99   1.56  0.78   -2.8
1228+126   0.576   0.046   -81.0   0.397  1.000    0.0  1  2000.09   0   1.56  0.78   -2.8
1228+126   0.314   0.849   -89.6   0.881  1.000    0.0  1  2000.09   6   1.56  0.78   -2.8
1228+126   0.194   2.414   -74.2   1.668  1.000    0.0  1  2000.09  99   1.56  0.78   -2.8
1228+126   0.081   6.710   -74.0   3.064  1.000    0.0  1  2000.09   3   1.56  0.78   -2.8
1228+126   0.076  11.298   -77.3   4.888  1.000    0.0  1  2000.09   2   1.56  0.78   -2.8
1228+126   0.082  19.048   -66.2   6.627  1.000    0.0  1  2000.09   1   1.56  0.78   -2.8
1228+126   0.177   0.510   114.5   0.422  1.000    0.0  1  2000.20  99   1.35  0.58  -13.2
1228+126   0.211   0.184   117.8   0.000  1.000    0.0  1  2000.20  99   1.35  0.58  -13.2
1228+126   0.718   0.129   -75.9   0.529  1.000    0.0  1  2000.20   0   1.35  0.58  -13.2
1228+126   0.256   0.972   -86.9   0.920  1.000    0.0  1  2000.20   6   1.35  0.58  -13.2
1228+126   0.068   1.832   -85.8   0.775  1.000    0.0  1  2000.20   5   1.35  0.58  -13.2
1228+126   0.165   2.824   -71.6   1.657  1.000    0.0  1  2000.20   4   1.35  0.58  -13.2
1228+126   0.086   7.137   -73.6   3.210  1.000    0.0  1  2000.20   3   1.35  0.58  -13.2
1228+126   0.052  11.962   -72.1   3.773  1.000    0.0  1  2000.20   2   1.35  0.58  -13.2
1228+126   0.155  20.588   -64.7  10.019  1.000    0.0  1  2000.20   1   1.35  0.58  -13.2
1228+126   0.247   0.429   116.8   0.533  1.000    0.0  1  2000.39  99   1.17  0.56   -0.9
1228+126   0.514   0.068   107.2   0.341  1.000    0.0  1  2000.39   0   1.17  0.56   -0.9
1228+126   0.418   0.435   -67.5   0.618  1.000    0.0  1  2000.39   6   1.17  0.56   -0.9
1228+126   0.224   1.216   -81.7   1.159  1.000    0.0  1  2000.39   5   1.17  0.56   -0.9
1228+126   0.163   2.645   -81.1   1.416  1.000    0.0  1  2000.39   4   1.17  0.56   -0.9
1228+126   0.113   6.169   -75.6   3.167  1.000    0.0  1  2000.39   3   1.17  0.56   -0.9
1228+126   0.061  12.628   -76.0   4.087  1.000    0.0  1  2000.39   2   1.17  0.56   -0.9
1228+126   0.136  22.757   -67.0   5.568  1.000    0.0  1  2000.39   1   1.17  0.56   -0.9
1228+126   0.108   0.683   116.8   0.814  1.000    0.0  1  2000.51  99   1.24  0.61   -2.0
1228+126   0.661   0.107   115.8   0.447  1.000    0.0  1  2000.51   0   1.24  0.61   -2.0
1228+126   0.289   0.493   -71.7   0.598  1.000    0.0  1  2000.51   6   1.24  0.61   -2.0
1228+126   0.314   1.087   -75.2   1.184  1.000    0.0  1  2000.51   5   1.24  0.61   -2.0
1228+126   0.150   2.744   -76.9   1.796  1.000    0.0  1  2000.51   4   1.24  0.61   -2.0
1228+126   0.102   6.818   -74.3   3.244  1.000    0.0  1  2000.51   3   1.24  0.61   -2.0
1228+126   0.077  12.765   -72.9   3.672  1.000    0.0  1  2000.51   2   1.24  0.61   -2.0
1228+126   0.087  22.090   -68.3   6.817  1.000    0.0  1  2000.51   1   1.24  0.61   -2.0
1228+126   0.246   0.494   108.9   0.366  1.000    0.0  1  2000.81  99   1.68  0.86   -1.4
1228+126   0.490   0.095   115.1   0.135  1.000    0.0  1  2000.81   0   1.68  0.86   -1.4
1228+126   0.279   0.345   -90.4   0.431  1.000    0.0  1  2000.81   6   1.68  0.86   -1.4
1228+126   0.410   1.139   -73.4   1.086  1.000    0.0  1  2000.81   5   1.68  0.86   -1.4
1228+126   0.110   2.821   -83.8   1.386  1.000    0.0  1  2000.81   4   1.68  0.86   -1.4
1228+126   0.131   6.608   -71.2   3.206  1.000    0.0  1  2000.81   3   1.68  0.86   -1.4
1228+126   0.066  12.046   -72.1   3.578  1.000    0.0  1  2000.81   2   1.68  0.86   -1.4
1228+126   0.140   0.632   118.2   0.710  1.000    0.0  1  2000.93  99   1.53  0.64   -6.8
1228+126   0.750   0.070   123.3   0.498  1.000    0.0  1  2000.93   0   1.53  0.64   -6.8
1228+126   0.298   0.638   -76.2   0.748  1.000    0.0  1  2000.93   6   1.53  0.64   -6.8
1228+126   0.338   1.552   -73.1   1.239  1.000    0.0  1  2000.93   5   1.53  0.64   -6.8
1228+126   0.097   3.044   -81.1   1.329  1.000    0.0  1  2000.93   4   1.53  0.64   -6.8
1228+126   0.138   6.541   -73.6   3.679  1.000    0.0  1  2000.93   3   1.53  0.64   -6.8
1228+126   0.069  11.340   -69.8   4.067  1.000    0.0  1  2000.93   2   1.53  0.64   -6.8
1228+126   0.111  25.062   -67.3   8.297  1.000    0.0  1  2000.93   1   1.53  0.64   -6.8
1228+126   0.231   0.456   119.3   0.485  1.000    0.0  1  2001.08  99   1.18  0.61    1.8
1228+126   0.389   0.058   104.8   0.319  1.000    0.0  1  2001.08   0   1.18  0.61    1.8
1228+126   0.353   0.287  -100.2   0.555  1.000    0.0  1  2001.08   6   1.18  0.61    1.8
1228+126   0.216   1.137   -79.4   1.063  1.000    0.0  1  2001.08   5   1.18  0.61    1.8
1228+126   0.195   2.330   -81.5   1.771  1.000    0.0  1  2001.08   4   1.18  0.61    1.8
1228+126   0.091   5.754   -83.9   3.812  1.000    0.0  1  2001.08   3   1.18  0.61    1.8
1228+126   0.894   0.188   116.3   0.566  1.000    0.0  1  2001.20   0   1.89  0.60   -4.4
1228+126   0.458   0.392   -69.4   0.604  1.000    0.0  1  2001.20   6   1.89  0.60   -4.4
1228+126   0.202   1.211   -80.3   0.765  1.000    0.0  1  2001.20   5   1.89  0.60   -4.4
1228+126   0.250   2.378   -79.8   1.263  1.000    0.0  1  2001.20   4   1.89  0.60   -4.4
1228+126   0.071   6.658   -80.5   1.077  1.000    0.0  1  2001.20   3   1.89  0.60   -4.4
1228+126   0.367   0.391   108.7   0.625  1.000    0.0  1  2001.27  99   1.16  0.56   11.6
1228+126   0.437   0.036    94.8   0.291  1.000    0.0  1  2001.27   0   1.16  0.56   11.6
1228+126   0.365   0.496   -74.6   0.601  1.000    0.0  1  2001.27   6   1.16  0.56   11.6
1228+126   0.327   1.590   -79.0   1.284  1.000    0.0  1  2001.27   5   1.16  0.56   11.6
1228+126   0.116   3.732   -78.0   1.740  1.000    0.0  1  2001.27   4   1.16  0.56   11.6
1228+126   0.067   9.296   -73.1   3.836  1.000    0.0  1  2001.27  99   1.16  0.56   11.6
1228+126   0.087  13.869   -70.4   2.322  1.000    0.0  1  2001.27   2   1.16  0.56   11.6
1228+126   0.061  21.898   -70.6   5.652  1.000    0.0  1  2001.27   1   1.16  0.56   11.6
1228+126   0.128   0.730   115.9   0.725  1.000    0.0  1  2001.35  99   1.62  0.69   -8.0
1228+126   0.948   0.086   111.2   0.514  1.000    0.0  1  2001.35   0   1.62  0.69   -8.0
1228+126   0.489   0.657   -73.1   0.996  1.000    0.0  1  2001.35   6   1.62  0.69   -8.0
1228+126   0.269   1.974   -81.5   1.347  1.000    0.0  1  2001.35   5   1.62  0.69   -8.0
1228+126   0.073   3.677   -84.5   1.089  1.000    0.0  1  2001.35   4   1.62  0.69   -8.0
1228+126   0.119   6.417   -78.0   2.566  1.000    0.0  1  2001.35   3   1.62  0.69   -8.0
1228+126   0.086  11.281   -75.1   4.392  1.000    0.0  1  2001.35   2   1.62  0.69   -8.0
1228+126   0.082  19.473   -71.3   8.123  1.000    0.0  1  2001.35   1   1.62  0.69   -8.0
1228+126   0.122   0.708   113.9   0.527  1.000    0.0  1  2001.51  99   1.41  0.63   -4.6
1228+126   1.110   0.052   111.3   0.522  1.000    0.0  1  2001.51   0   1.41  0.63   -4.6
1228+126   0.412   0.699   -78.9   0.877  1.000    0.0  1  2001.51   6   1.41  0.63   -4.6
1228+126   0.224   1.943   -78.0   1.312  1.000    0.0  1  2001.51   5   1.41  0.63   -4.6
1228+126   0.124   3.369   -79.6   1.726  1.000    0.0  1  2001.51   4   1.41  0.63   -4.6
1228+126   0.124   7.021   -78.3   2.252  1.000    0.0  1  2001.51   3   1.41  0.63   -4.6
1228+126   0.077  11.137   -70.5   2.948  1.000    0.0  1  2001.51   2   1.41  0.63   -4.6
1228+126   0.243  20.812   -70.4  11.756  1.000    0.0  1  2001.51   1   1.41  0.63   -4.6
1228+126   0.144   0.695   109.5   0.640  1.000    0.0  1  2001.83  99   1.80  0.58   -4.8
1228+126   0.876   0.085   122.0   0.432  1.000    0.0  1  2001.83   0   1.80  0.58   -4.8
1228+126   0.294   0.494   -66.1   0.461  1.000    0.0  1  2001.83   6   1.80  0.58   -4.8
1228+126   0.294   1.259   -78.8   1.192  1.000    0.0  1  2001.83   5   1.80  0.58   -4.8
1228+126   0.181   2.783   -82.8   1.437  1.000    0.0  1  2001.83   4   1.80  0.58   -4.8
1228+126   0.088   6.533   -75.2   2.853  1.000    0.0  1  2001.83   3   1.80  0.58   -4.8
1228+126   0.063  14.835   -73.9   3.021  1.000    0.0  1  2001.83   2   1.80  0.58   -4.8
1228+126   0.073  18.805   -54.5   2.477  1.000    0.0  1  2001.83  99   1.80  0.58   -4.8
1228+126   0.131   0.576   117.6   0.398  1.000    0.0  1  2002.05  99   1.63  0.58   -3.0
1228+126   0.866   0.019   128.2   0.401  1.000    0.0  1  2002.05   0   1.63  0.58   -3.0
1228+126   0.265   0.551  -105.6   0.521  1.000    0.0  1  2002.05   6   1.63  0.58   -3.0
1228+126   0.212   1.003   -59.9   0.604  1.000    0.0  1  2002.05  99   1.63  0.58   -3.0
1228+126   0.370   1.977   -82.1   1.532  1.000    0.0  1  2002.05  99   1.63  0.58   -3.0
1228+126   0.118   6.805   -64.1   2.660  1.000    0.0  1  2002.05   3   1.63  0.58   -3.0
1228+126   0.120  23.904   -68.1   9.455  1.000    0.0  1  2002.05   1   1.63  0.58   -3.0
1228+126   0.235   0.609   114.7   0.723  1.000    0.0  1  2002.18  99   1.83  0.60   -7.9
1228+126   0.917   0.030    95.8   0.386  1.000    0.0  1  2002.18   0   1.83  0.60   -7.9
1228+126   0.157   0.485  -103.1   0.358  1.000    0.0  1  2002.18   6   1.83  0.60   -7.9
1228+126   0.450   0.948   -74.0   1.001  1.000    0.0  1  2002.18   5   1.83  0.60   -7.9
1228+126   0.285   2.391   -81.3   1.648  1.000    0.0  1  2002.18   4   1.83  0.60   -7.9
1228+126   0.116   6.406   -79.7   2.354  1.000    0.0  1  2002.18   3   1.83  0.60   -7.9
1228+126   0.146  11.621   -74.0   6.449  1.000    0.0  1  2002.18   2   1.83  0.60   -7.9
1228+126   0.280   0.621   109.4   0.839  1.000    0.0  1  2002.35  99   1.40  0.75    8.2
1228+126   0.882   0.076   133.9   0.408  1.000    0.0  1  2002.35   0   1.40  0.75    8.2
1228+126   0.334   0.601   -73.1   0.589  1.000    0.0  1  2002.35   6   1.40  0.75    8.2
1228+126   0.362   1.401   -72.0   1.090  1.000    0.0  1  2002.35   5   1.40  0.75    8.2
1228+126   0.194   2.831   -84.0   1.562  1.000    0.0  1  2002.35   4   1.40  0.75    8.2
1228+126   0.145   6.337   -75.3   3.421  1.000    0.0  1  2002.35   3   1.40  0.75    8.2
1228+126   0.080  11.998   -72.0   3.635  1.000    0.0  1  2002.35   2   1.40  0.75    8.2
1228+126   0.066  18.858   -72.8   6.594  1.000    0.0  1  2002.35   1   1.40  0.75    8.2
1228+126   0.130   0.998   120.3   1.050  1.000    0.0  1  2002.56  99   1.62  0.66  -10.5
1228+126   1.057   0.056   125.5   0.507  1.000    0.0  1  2002.56   0   1.62  0.66  -10.5
1228+126   0.666   1.127   -73.2   1.202  1.000    0.0  1  2002.56  99   1.62  0.66  -10.5
1228+126   0.162   3.056   -84.9   1.332  1.000    0.0  1  2002.56   4   1.62  0.66  -10.5
1228+126   0.201   7.568   -68.9   3.821  1.000    0.0  1  2002.56   3   1.62  0.66  -10.5
1228+126   0.140  22.824   -64.6  11.023  1.000    0.0  1  2002.56   1   1.62  0.66  -10.5
1228+126   0.159   0.739   120.2   0.754  1.000    0.0  1  2002.73  99   2.09  0.60  -11.3
1228+126   0.929   0.075   120.0   0.394  1.000    0.0  1  2002.73   0   2.09  0.60  -11.3
1228+126   0.352   0.504   -78.0   0.775  1.000    0.0  1  2002.73   6   2.09  0.60  -11.3
1228+126   0.490   1.355   -71.9   1.214  1.000    0.0  1  2002.73   5   2.09  0.60  -11.3
1228+126   0.178   2.957   -81.2   1.860  1.000    0.0  1  2002.73   4   2.09  0.60  -11.3
1228+126   0.117   7.011   -81.4   2.363  1.000    0.0  1  2002.73   3   2.09  0.60  -11.3
1228+126   0.141  13.731   -72.9   8.480  1.000    0.0  1  2002.73   2   2.09  0.60  -11.3
1228+126   0.754   0.142   133.5   0.418  1.000    0.0  1  2002.95   0   1.25  0.56  -13.3
1228+126   0.514   0.280   -61.7   0.721  1.000    0.0  1  2002.95   6   1.25  0.56  -13.3
1228+126   0.608   1.021   -62.3   1.535  1.000    0.0  1  2002.95   5   1.25  0.56  -13.3
1228+126   0.105   2.767   -86.0   0.886  1.000    0.0  1  2002.95   4   1.25  0.56  -13.3
1228+126   0.153   7.127   -82.2   1.192  1.000    0.0  1  2002.95   3   1.25  0.56  -13.3
1228+126   0.060  11.170   -65.5   1.323  1.000    0.0  1  2002.95   2   1.25  0.56  -13.3
1228+126   0.152  19.787   -69.9   8.565  1.000    0.0  1  2002.95   1   1.25  0.56  -13.3
1228+126   0.314   0.680   125.9   0.683  1.000    0.0  1  2003.20  99   2.15  0.84   -8.7
1228+126   0.735   0.049   107.3   0.418  1.000    0.0  1  2003.20   0   2.15  0.84   -8.7
1228+126   0.192   0.485   -87.4   0.521  1.000    0.0  1  2003.20   6   2.15  0.84   -8.7
1228+126   0.534   1.639   -77.8   1.635  1.000    0.0  1  2003.20   5   2.15  0.84   -8.7
1228+126   0.085   4.073   -87.2   1.632  1.000    0.0  1  2003.20   4   2.15  0.84   -8.7
1228+126   0.136   6.881   -76.0   3.536  1.000    0.0  1  2003.20   3   2.15  0.84   -8.7
1228+126   0.115  11.881   -59.0   7.996  1.000    0.0  1  2003.20   2   2.15  0.84   -8.7
1228+126   0.056  20.690   -70.0   3.414  1.000    0.0  1  2003.20   1   2.15  0.84   -8.7
1228+126   0.034  28.540   -71.5   2.476  1.000    0.0  1  2003.20  99   2.15  0.84   -8.7
1228+126   0.301   0.503   110.8   0.555  1.000    0.0  1  2003.35  99   2.28  1.00   -5.3
1228+126   0.485   0.049   102.3   0.287  1.000    0.0  1  2003.35   0   2.28  1.00   -5.3
1228+126   0.260   0.456   -71.7   0.520  1.000    0.0  1  2003.35   6   2.28  1.00   -5.3
1228+126   0.343   1.612   -77.0   1.228  1.000    0.0  1  2003.35   5   2.28  1.00   -5.3
1228+126   0.158   3.123   -81.2   1.370  1.000    0.0  1  2003.35   4   2.28  1.00   -5.3
1228+126   0.111   6.869   -80.7   2.650  1.000    0.0  1  2003.35   3   2.28  1.00   -5.3
1228+126   0.071  11.795   -73.7   4.423  1.000    0.0  1  2003.35   2   2.28  1.00   -5.3
1228+126   0.057  19.904   -71.0   6.114  1.000    0.0  1  2003.35   1   2.28  1.00   -5.3
1228+126   0.157   0.704   102.7   0.836  1.000    0.0  1  2003.47  99   1.99  0.71   -2.3
1228+126   0.642   0.119   115.4   0.421  1.000    0.0  1  2003.47   0   1.99  0.71   -2.3
1228+126   0.284   0.372   -66.7   0.499  1.000    0.0  1  2003.47   6   1.99  0.71   -2.3
1228+126   0.187   1.206   -68.5   0.979  1.000    0.0  1  2003.47   5   1.99  0.71   -2.3
1228+126   0.293   2.606   -79.9   1.581  1.000    0.0  1  2003.47   4   1.99  0.71   -2.3
1228+126   0.119   6.676   -83.2   2.862  1.000    0.0  1  2003.47   3   1.99  0.71   -2.3
1228+126   0.090  11.004   -78.9   3.239  1.000    0.0  1  2003.47   2   1.99  0.71   -2.3
1228+126   0.073  21.051   -68.9   3.082  1.000    0.0  1  2003.47   1   1.99  0.71   -2.3
1228+126   1.244   0.003    52.5   0.621  1.000    0.0  1  2003.52   0   2.86  1.19  -12.4
1228+126   0.100   1.084   131.8   0.641  1.000    0.0  1  2003.71  99   1.81  0.60    1.4
1228+126   0.909   0.054   147.2   0.586  1.000    0.0  1  2003.71   0   1.81  0.60    1.4
1228+126   0.155   0.804   -81.5   0.453  1.000    0.0  1  2003.71   6   1.81  0.60    1.4
1228+126   0.263   1.604   -66.5   1.128  1.000    0.0  1  2003.71   5   1.81  0.60    1.4
1228+126   0.087   4.427   -81.0   1.031  1.000    0.0  1  2003.71   4   1.81  0.60    1.4
1228+126   0.186   9.538   -75.4   4.940  1.000    0.0  1  2003.71   2   1.81  0.60    1.4
1228+126   0.095  20.181   -69.4   4.459  1.000    0.0  1  2003.71   1   1.81  0.60    1.4
1228+126   0.075  28.361   -70.4   4.616  1.000    0.0  1  2003.71  99   1.81  0.60    1.4
1228+126   0.256   0.394   112.6   0.385  1.000    0.0  1  2003.96  99   1.44  0.65  -10.7
1228+126   0.645   0.031  -104.3   0.341  1.000    0.0  1  2003.96   0   1.44  0.65  -10.7
1228+126   0.358   0.700   -83.4   0.638  1.000    0.0  1  2003.96   6   1.44  0.65  -10.7
1228+126   0.277   1.802   -65.6   0.991  1.000    0.0  1  2003.96   5   1.44  0.65  -10.7
1228+126   0.055   3.443   -86.5   0.910  1.000    0.0  1  2003.96   4   1.44  0.65  -10.7
1228+126   0.055   6.096   -74.7   1.654  1.000    0.0  1  2003.96   3   1.44  0.65  -10.7
1228+126   0.041   9.683   -80.4   1.101  1.000    0.0  1  2003.96   2   1.44  0.65  -10.7
1228+126   0.116  14.505   -68.4   7.395  1.000    0.0  1  2003.96  99   1.44  0.65  -10.7
1308+326   3.176   0.001    48.9   0.477  1.000    0.0  0  1996.31   0   2.43  0.90   27.7
1308+326   1.070   0.255   109.6   0.428  0.422  -59.4  1  1997.08   0   1.19  0.64  -22.6
1308+326   1.246   0.290   -76.8   0.484  1.000    0.0  1  1997.08   1   1.19  0.64  -22.6
1308+326   1.173   0.238   111.1   0.434  0.555  -50.8  1  1997.25   0   1.13  0.85  -19.8
1308+326   1.246   0.398   -73.1   0.513  1.000    0.0  1  1997.25   1   1.13  0.85  -19.8
1308+326   1.278   0.214   112.8   0.420  1.000    0.0  1  1997.38   0   1.35  1.23   73.1
1308+326   0.812   0.458   -69.1   0.512  1.000    0.0  1  1997.38   1   1.35  1.23   73.1
1308+326   1.236   0.137   107.3   0.473  0.524  -46.6  1  1997.56   0   1.42  0.92  -23.4
1308+326   1.011   0.621   -79.4   0.514  1.000    0.0  1  1997.56   1   1.42  0.92  -23.4
1308+326   1.399   0.102   100.7   0.654  0.411  -43.4  1  1997.69   0   1.41  0.85  -26.5
1308+326   0.909   0.730   -82.6   0.424  1.000    0.0  1  1997.69   1   1.41  0.85  -26.5
1308+326   1.119   0.051   117.2   0.441  0.360  -55.3  1  1997.96   0   1.11  0.63  -14.0
1308+326   0.876   0.878   -77.4   0.621  0.611   39.3  1  1997.96   1   1.11  0.63  -14.0
1308+326   1.150   0.009    27.2   0.402  0.297  -50.7  1  1998.11   0   1.19  0.74  -12.1
1308+326   0.932   0.974   -76.6   0.581  0.710   46.4  1  1998.11   1   1.19  0.74  -12.1
1308+326   1.265   0.036   131.1   0.402  0.430  -46.1  1  1998.29   0   1.08  0.67  -20.2
1308+326   1.048   0.984   -79.5   0.569  0.741   41.4  1  1998.29   1   1.08  0.67  -20.2
1308+326   1.271   0.010    96.9   0.370  0.272  -46.6  1  1998.48   0   1.06  0.83  -13.6
1308+326   1.142   1.043   -78.4   0.559  0.682   44.2  1  1998.48   1   1.06  0.83  -13.6
1308+326   1.174   0.010   -66.1   0.395  0.461  -44.2  1  1998.61   0   1.05  0.65  -16.1
1308+326   1.031   1.091   -78.3   0.578  0.679   36.5  1  1998.61   1   1.05  0.65  -16.1
1308+326   1.083   0.023     4.7   0.404  0.280  -44.0  1  1998.75   0   1.05  0.72  -17.3
1308+326   0.935   1.103   -77.2   0.584  0.689   35.1  1  1998.75   1   1.05  0.72  -17.3
1308+326   1.070   0.020   146.6   0.324  0.443  -34.9  1  1998.97   0   1.05  0.72  -17.3
1308+326   0.285   0.898   -63.8   0.575  1.000    0.0  1  1998.97  99   1.05  0.72  -17.3
1308+326   0.688   1.207   -81.2   0.429  0.685    4.1  1  1998.97   1   1.05  0.72  -17.3
1308+326   0.826   0.011   -17.6   0.450  0.433  -42.8  1  1999.18   0   1.09  0.64  -10.7
1308+326   0.676   1.216   -77.0   0.604  0.792   48.2  1  1999.18   1   1.09  0.64  -10.7
1308+326   0.995   0.124  -128.7   0.420  0.468  -34.6  1  1999.29   0   1.08  0.64  -10.7
1308+326   0.546   1.311   -80.3   0.568  0.689   35.2  1  1999.29   1   1.08  0.64  -10.7
1308+326   0.979   0.017  -175.2   0.479  0.373  -38.0  1  1999.36   0   1.11  0.71  -17.4
1308+326   0.725   1.254   -77.1   0.663  0.806   50.3  1  1999.36   1   1.11  0.71  -17.4
1308+326   0.896   0.013  -143.8   0.510  0.447  -36.2  1  1999.47   0   1.29  0.73   10.7
1308+326   0.631   1.297   -76.4   0.719  0.773   54.5  1  1999.47   1   1.29  0.73   10.7
1308+326   0.873   0.016  -162.6   0.441  0.412  -42.8  1  1999.59   0   1.19  0.57  -19.1
1308+326   0.587   1.323   -75.4   0.689  0.743   61.3  1  1999.59   1   1.19  0.57  -19.1
1308+326   0.755   0.021   -60.2   0.514  0.315  -32.4  1  1999.97   0   1.10  0.59   -8.8
1308+326   0.530   1.486   -72.1   0.817  1.000    0.0  1  1999.97   1   1.10  0.59   -8.8
1308+326   0.699   0.011  -175.0   0.495  0.257  -29.9  1  2000.08   0   1.07  0.60   -7.6
1308+326   0.387   1.496   -72.9   0.756  1.000    0.0  1  2000.08   1   1.07  0.60   -7.6
1308+326   0.831   0.009   160.5   0.269  1.000    0.0  1  2000.20   0   0.93  0.57  -10.4
1308+326   0.577   1.521   -70.9   0.907  1.000    0.0  1  2000.20   1   0.93  0.57  -10.4
1308+326   0.799   0.015   -58.3   0.504  0.207  -41.6  1  2000.39   0   0.93  0.66    5.9
1308+326   0.527   1.577   -69.6   0.992  1.000    0.0  1  2000.39   1   0.93  0.66    5.9
1308+326   0.719   0.039   161.6   0.561  0.067  -36.1  1  2000.51   0   1.05  0.69   -9.4
1308+326   0.482   1.525   -70.0   1.338  0.415   85.1  1  2000.51   1   1.05  0.69   -9.4
1308+326   0.698   0.068   136.8   0.230  1.000    0.0  1  2000.81   0   1.18  0.60   -6.8
1308+326   0.235   0.689   -35.5   0.338  1.000    0.0  1  2000.81   2   1.18  0.60   -6.8
1308+326   0.420   1.766   -69.8   0.984  1.000    0.0  1  2000.81   1   1.18  0.60   -6.8
1308+326   0.634   0.042   148.8   0.399  0.221  -39.6  1  2000.93   0   1.09  0.55  -12.6
1308+326   0.240   0.804   -37.6   0.440  1.000    0.0  1  2000.93   2   1.09  0.55  -12.6
1308+326   0.363   1.857   -70.8   1.022  1.000    0.0  1  2000.93   1   1.09  0.55  -12.6
1308+326   0.559   0.061   141.6   0.277  1.000    0.0  1  2001.08   0   0.96  0.59    3.1
1308+326   0.220   0.778   -36.5   0.427  1.000    0.0  1  2001.08   2   0.96  0.59    3.1
1308+326   0.279   1.882   -70.5   0.977  1.000    0.0  1  2001.08   1   0.96  0.59    3.1
1308+326   0.637   0.039   157.3   0.267  1.000    0.0  1  2001.19   0   0.93  0.52    3.6
1308+326   0.331   0.898   -37.4   0.471  1.000    0.0  1  2001.19   2   0.93  0.52    3.6
1308+326   0.315   1.990   -70.0   0.981  1.000    0.0  1  2001.19   1   0.93  0.52    3.6
1308+326   0.598   0.015   130.3   0.217  1.000    0.0  1  2001.27   0   1.08  0.61   -7.8
1308+326   0.299   0.964   -37.8   0.483  1.000    0.0  1  2001.27   2   1.08  0.61   -7.8
1308+326   0.331   2.012   -68.8   1.137  1.000    0.0  1  2001.27   1   1.08  0.61   -7.8
1308+326   0.706   0.085   146.4   0.254  1.000    0.0  1  2001.35   0   1.27  0.63  -13.5
1308+326   0.312   0.892   -40.3   0.531  1.000    0.0  1  2001.35   2   1.27  0.63  -13.5
1308+326   0.325   1.991   -71.6   1.268  1.000    0.0  1  2001.35   1   1.27  0.63  -13.5
1308+326   0.710   0.011   121.9   0.200  1.000    0.0  1  2001.51   0   0.91  0.60   -7.7
1308+326   0.339   1.063   -38.2   0.564  1.000    0.0  1  2001.51   2   0.91  0.60   -7.7
1308+326   0.329   2.079   -68.4   1.221  1.000    0.0  1  2001.51   1   0.91  0.60   -7.7
1308+326   0.766   0.030   149.0   0.227  1.000    0.0  1  2001.83   0   1.18  0.60   -6.9
1308+326   0.397   1.284   -42.1   0.680  1.000    0.0  1  2001.83   2   1.18  0.60   -6.9
1308+326   0.234   2.368   -72.7   1.098  1.000    0.0  1  2001.83   1   1.18  0.60   -6.9
1308+326   0.799   0.005    81.8   0.253  1.000    0.0  1  2002.04   0   1.19  0.81   -6.8
1308+326   0.380   1.423   -41.4   0.704  1.000    0.0  1  2002.04   2   1.19  0.81   -6.8
1308+326   0.197   2.459   -71.8   1.028  1.000    0.0  1  2002.04   1   1.19  0.81   -6.8
1308+326   0.910   0.008  -152.6   0.270  1.000    0.0  1  2002.18   0   1.22  0.59   -8.9
1308+326   0.409   1.433   -42.1   0.742  1.000    0.0  1  2002.18   2   1.22  0.59   -8.9
1308+326   0.214   2.442   -70.5   1.253  1.000    0.0  1  2002.18   1   1.22  0.59   -8.9
1308+326   1.055   0.022   153.2   0.261  1.000    0.0  1  2002.35   0   1.40  0.91   -6.5
1308+326   0.431   1.522   -44.3   0.853  1.000    0.0  1  2002.35   2   1.40  0.91   -6.5
1308+326   0.150   2.688   -74.8   1.089  1.000    0.0  1  2002.35   1   1.40  0.91   -6.5
1308+326   1.290   0.014   156.4   0.300  1.000    0.0  1  2002.56   0   1.16  1.06   11.0
1308+326   0.403   1.645   -43.1   0.731  1.000    0.0  1  2002.56   2   1.16  1.06   11.0
1308+326   0.154   2.633   -71.6   0.992  1.000    0.0  1  2002.56   1   1.16  1.06   11.0
1308+326   1.300   0.018  -103.2   0.294  1.000    0.0  1  2002.73   0   1.18  0.78    3.8
1308+326   0.433   1.738   -45.4   0.875  1.000    0.0  1  2002.73   2   1.18  0.78    3.8
1308+326   0.094   3.081   -78.7   0.861  1.000    0.0  1  2002.73   1   1.18  0.78    3.8
1308+326   1.389   0.009   104.0   0.292  1.000    0.0  1  2002.95   0   1.23  0.83  -14.8
1308+326   0.336   1.813   -43.2   0.834  1.000    0.0  1  2002.95   2   1.23  0.83  -14.8
1308+326   0.118   2.653   -72.3   0.923  1.000    0.0  1  2002.95   1   1.23  0.83  -14.8
1308+326   1.610   0.034   170.7   0.297  1.000    0.0  1  2003.19   0   2.58  1.57  -83.4
1308+326   0.352   1.975   -47.9   0.841  1.000    0.0  1  2003.19   2   2.58  1.57  -83.4
1308+326   0.062   3.243   -77.3   0.000  1.000    0.0  1  2003.19   1   2.58  1.57  -83.4
1308+326   1.607   0.010    -5.8   0.258  1.000    0.0  1  2003.35   0   1.49  0.67    7.0
1308+326   0.329   2.121   -49.8   0.894  1.000    0.0  1  2003.35   2   1.49  0.67    7.0
1308+326   1.707   0.022   164.9   0.289  1.000    0.0  1  2003.47   0   2.34  1.38   29.9
1308+326   0.275   2.046   -47.6   0.774  1.000    0.0  1  2003.47   2   2.34  1.38   29.9
1308+326   0.062   3.153   -77.5   0.000  1.000    0.0  1  2003.47   1   2.34  1.38   29.9
1308+326   1.797   0.012   161.8   0.341  1.000    0.0  1  2003.52   0   1.88  1.24  -59.8
1308+326   0.189   1.989   -43.3   0.794  1.000    0.0  1  2003.52   2   1.88  1.24  -59.8
1308+326   0.072   2.860   -67.4   0.736  1.000    0.0  1  2003.52   1   1.88  1.24  -59.8
1308+326   1.821   0.009   167.0   0.330  0.499  -39.9  1  2003.71   0   1.75  1.03   -9.6
1308+326   0.213   2.074   -44.1   0.960  1.000    0.0  1  2003.71   2   1.75  1.03   -9.6
1308+326   0.078   3.232   -76.6   1.186  1.000    0.0  1  2003.71   1   1.75  1.03   -9.6
1308+326   2.147   0.004  -130.0   0.294  0.420  -29.6  1  2003.96   0   0.75  0.59  -20.6
1308+326   0.259   2.225   -47.6   1.112  1.000    0.0  1  2003.96   2   0.75  0.59  -20.6
1313-333   0.788   0.036   134.0   0.254  1.000    0.0  1  1997.08   0   2.00  0.70   -3.7
1313-333   0.154   0.580   -88.9   0.575  1.000    0.0  1  1997.08   3   2.00  0.70   -3.7
1313-333   0.052   1.705  -115.4   0.978  1.000    0.0  1  1997.08   2   2.00  0.70   -3.7
1313-333   1.007   0.015   130.0   0.248  1.000    0.0  1  1997.25   0   1.80  0.62   -4.4
1313-333   0.219   0.664   -90.9   0.944  1.000    0.0  1  1997.25   3   1.80  0.62   -4.4
1313-333   0.906   0.018   132.1   0.272  1.000    0.0  1  1997.38   0   2.17  0.72    2.5
1313-333   0.170   0.758   -68.8   0.738  1.000    0.0  1  1997.38   3   2.17  0.72    2.5
1313-333   1.206   0.023   140.7   0.320  1.000    0.0  1  1997.56   0   3.08  0.77  -10.9
1313-333   0.132   0.802   -88.1   0.577  1.000    0.0  1  1997.56   3   3.08  0.77  -10.9
1313-333   0.040   1.783  -113.1   0.558  1.000    0.0  1  1997.56   2   3.08  0.77  -10.9
1313-333   1.193   0.069   164.5   0.417  1.000    0.0  1  1997.69   0   4.98  0.74  -15.0
1313-333   0.180   0.904   -75.6   0.702  1.000    0.0  1  1997.69   3   4.98  0.74  -15.0
1313-333   0.918   0.026   158.9   0.464  1.000    0.0  1  1997.96   0   3.31  0.86  -10.0
1313-333   0.087   0.929   -69.0   0.442  1.000    0.0  1  1997.96   3   3.31  0.86  -10.0
1313-333   0.058   4.478   -79.1   6.122  1.000    0.0  1  1997.96  99   3.31  0.86  -10.0
1313-333   0.812   0.027   -77.0   0.529  1.000    0.0  1  1998.11   0   2.15  0.55   -8.9
1313-333   0.070   2.196  -139.8   0.001  1.000    0.0  1  1998.11   2   2.15  0.55   -8.9
1313-333   0.743   0.042   103.2   0.423  1.000    0.0  1  1998.29   0   3.87  1.07   -8.4
1313-333   0.130   0.915   -97.4   0.741  1.000    0.0  1  1998.29   3   3.87  1.07   -8.4
1313-333   0.660   0.048    75.7   0.218  1.000    0.0  1  1998.48   0   2.99  0.98    8.7
1313-333   0.338   0.491   -80.0   1.328  1.000    0.0  1  1998.48   3   2.99  0.98    8.7
1313-333   0.659   0.047   149.4   0.263  1.000    0.0  1  1998.61   0   2.32  0.91    8.4
1313-333   0.164   0.802   -91.5   0.767  1.000    0.0  1  1998.61   3   2.32  0.91    8.4
1313-333   0.586   0.017   126.1   0.314  1.000    0.0  1  1998.75   0   2.39  0.75   -1.9
1313-333   0.180   0.943   -79.7   0.786  1.000    0.0  1  1998.75   3   2.39  0.75   -1.9
1313-333   0.501   0.017   -33.3   0.377  1.000    0.0  1  1998.97   0   2.32  0.78   -6.4
1313-333   0.069   1.120   -84.0   0.363  1.000    0.0  1  1998.97   3   2.32  0.78   -6.4
1313-333   0.032   2.400   -84.0   0.000  1.000    0.0  1  1998.97   2   2.32  0.78   -6.4
1313-333   0.502   0.021  -147.4   0.405  1.000    0.0  1  1999.18   0   1.71  0.76    9.9
1313-333   0.093   1.096   -92.7   0.665  1.000    0.0  1  1999.18   3   1.71  0.76    9.9
1313-333   0.617   0.012   -14.9   0.897  0.385   12.9  1  1999.29   0   5.59  1.15   -2.7
1313-333   0.558   0.011    28.9   0.190  1.000    0.0  1  1999.36   0   2.52  0.92    0.8
1313-333   0.213   0.854   -74.5   2.687  1.000    0.0  1  1999.36   3   2.52  0.92    0.8
1313-333   0.047   6.754   -83.0   3.625  1.000    0.0  1  1999.36   1   2.52  0.92    0.8
1313-333   0.690   0.004   147.3   0.187  1.000    0.0  1  1999.47   0   2.45  0.88   -0.9
1313-333   0.085   1.399   -81.1   2.857  1.000    0.0  1  1999.47   3   2.45  0.88   -0.9
1313-333   0.027   7.008   -87.1   2.867  1.000    0.0  1  1999.47   1   2.45  0.88   -0.9
1313-333   0.760   0.047   161.6   0.000  1.000    0.0  1  1999.59   0   5.17  0.85  -15.0
1313-333   0.116   1.825   -96.7   3.886  1.000    0.0  1  1999.59   3   5.17  0.85  -15.0
1313-333   0.837   0.007   164.4   0.217  1.000    0.0  1  1999.97   0   2.73  0.94    0.1
1313-333   0.123   1.754   -91.2   3.482  1.000    0.0  1  1999.97   3   2.73  0.94    0.1
1313-333   0.021   7.674   -79.6   0.859  1.000    0.0  1  1999.97   1   2.73  0.94    0.1
1313-333   0.848   0.003   164.4   0.134  1.000    0.0  1  2000.08   0   2.53  0.87   -0.3
1313-333   0.049   2.646   -80.4   1.009  1.000    0.0  1  2000.08   3   2.53  0.87   -0.3
1313-333   0.015   7.256   -72.3   0.595  1.000    0.0  1  2000.08   1   2.53  0.87   -0.3
1313-333   1.114   0.001   140.6   0.218  1.000    0.0  1  2000.20   0   2.28  0.75   -7.3
1313-333   0.099   2.384   -81.8   2.458  1.000    0.0  1  2000.20   3   2.28  0.75   -7.3
1313-333   0.030   7.349   -82.3   2.701  1.000    0.0  1  2000.20   1   2.28  0.75   -7.3
1313-333   1.161   0.004    84.7   0.275  1.000    0.0  1  2000.39   0   2.45  0.77   -6.0
1313-333   0.098   2.640   -90.1   2.655  1.000    0.0  1  2000.39   3   2.45  0.77   -6.0
1313-333   0.034   7.712   -79.5   0.918  1.000    0.0  1  2000.39   1   2.45  0.77   -6.0
1313-333   1.154   0.002    46.7   0.330  1.000    0.0  1  2000.51   0   2.27  0.90    3.5
1313-333   0.059   2.745   -93.7   1.456  1.000    0.0  1  2000.51   3   2.27  0.90    3.5
1313-333   0.027   7.581   -88.5   3.552  1.000    0.0  1  2000.51   1   2.27  0.90    3.5
1313-333   1.678   0.000    25.2   0.307  1.000    0.0  1  2000.81   0   2.64  0.84    1.4
1313-333   0.080   2.716   -83.5   2.418  1.000    0.0  1  2000.81   3   2.64  0.84    1.4
1313-333   1.467   0.003  -139.0   0.359  1.000    0.0  1  2000.93   0   2.09  0.85    1.4
1313-333   0.144   1.645   -82.4   4.951  1.000    0.0  1  2000.93   3   2.09  0.85    1.4
1313-333   1.311   0.013   -32.2   0.274  1.000    0.0  1  2001.08   0   2.35  0.81   -3.1
1313-333   0.069   2.679   -83.4   3.469  1.000    0.0  1  2001.08   3   2.35  0.81   -3.1
1313-333   1.457   0.008   -42.9   0.292  1.000    0.0  1  2001.19   0   2.31  0.75   -7.4
1313-333   0.101   2.222   -93.3   4.212  1.000    0.0  1  2001.19   3   2.31  0.75   -7.4
1313-333   1.478   0.005   -90.2   0.291  1.000    0.0  1  2001.27   0   2.01  0.82   -1.8
1313-333   0.131   2.129   -88.9   3.935  1.000    0.0  1  2001.27   3   2.01  0.82   -1.8
1313-333   0.023   8.246   -79.5   2.899  1.000    0.0  1  2001.27   1   2.01  0.82   -1.8
1313-333   1.837   0.002    -1.6   0.383  1.000    0.0  1  2001.35   0   3.99  0.93  -21.4
1313-333   1.421   0.009   -17.0   0.275  1.000    0.0  1  2001.51   0   2.51  0.89   -2.9
1313-333   0.146   2.053   -99.7   4.096  1.000    0.0  1  2001.51   3   2.51  0.89   -2.9
1313-333   1.223   0.008   -30.4   0.387  1.000    0.0  1  2001.83   0   1.85  0.92   -3.0
1313-333   0.118   2.518  -108.7   3.510  1.000    0.0  1  2001.83   3   1.85  0.92   -3.0
1313-333   1.202   0.005   177.1   0.419  1.000    0.0  1  2002.04   0   2.88  0.87   -6.7
1313-333   0.165   2.524   -83.5   5.493  1.000    0.0  1  2002.04   3   2.88  0.87   -6.7
1313-333   0.966   0.012   165.5   0.530  1.000    0.0  1  2002.18   0   4.78  0.93   -2.5
1313-333   0.053   3.472   -91.5   1.207  1.000    0.0  1  2002.18   3   4.78  0.93   -2.5
1313-333   1.001   0.008    29.1   0.477  1.000    0.0  1  2002.35   0   2.01  0.96   14.4
1313-333   0.138   2.854   -93.6   5.723  1.000    0.0  1  2002.35   3   2.01  0.96   14.4
1313-333   0.928   0.022   -46.5   0.651  1.000    0.0  1  2002.56   0   1.98  0.78  -12.6
1313-333   0.071   3.628   -74.9   2.109  1.000    0.0  1  2002.56   3   1.98  0.78  -12.6
1313-333   0.947   0.013   -18.5   0.667  1.000    0.0  1  2002.73   0   1.75  1.11  -12.7
1313-333   0.131   2.616   -86.2   5.561  1.000    0.0  1  2002.73   3   1.75  1.11  -12.7
1313-333   0.900   0.093    -9.7   0.830  1.000    0.0  1  2002.95   0   1.37  0.68    9.5
1313-333   0.061   3.648   -69.6   2.736  1.000    0.0  1  2002.95   3   1.37  0.68    9.5
1313-333   0.912   0.012   116.4   0.838  1.000    0.0  1  2003.19   0   2.30  1.05    2.9
1313-333   0.102   3.003   -70.0   3.920  1.000    0.0  1  2003.19   3   2.30  1.05    2.9
1313-333   0.704   0.033   -54.0   0.895  1.000    0.0  1  2003.35   0   1.58  0.92   -6.0
1313-333   0.088   3.654   -81.7   4.640  1.000    0.0  1  2003.35   3   1.58  0.92   -6.0
1313-333   0.442   0.149    96.2   0.324  1.000    0.0  1  2003.47   0   2.03  0.89  -14.0
1313-333   0.269   0.583   -84.7   0.478  1.000    0.0  1  2003.47  99   2.03  0.89  -14.0
1313-333   0.082   3.734   -95.5   7.532  1.000    0.0  1  2003.47   3   2.03  0.89  -14.0
1313-333   0.618   0.117   128.7   0.443  1.000    0.0  1  2003.52   0   2.33  1.09   -4.7
1313-333   0.168   0.690   -95.4   0.000  1.000    0.0  1  2003.52  99   2.33  1.09   -4.7
1313-333   0.110   3.065  -103.7   5.760  1.000    0.0  1  2003.52   3   2.33  1.09   -4.7
1313-333   0.719   0.020  -145.7   0.766  1.000    0.0  1  2003.71   0   8.27  1.36    2.9
1313-333   0.031   4.383   -92.4   0.000  1.000    0.0  1  2003.71   3   8.27  1.36    2.9
1313-333   0.421   0.006  -129.7   0.380  1.000    0.0  1  2003.96   0   1.22  0.65   50.7
1313-333   0.093   2.177   -73.3   4.442  1.000    0.0  1  2003.96  99   1.22  0.65   50.7
1334-127   3.466   0.009   -52.9   0.335  0.000  -42.7  1  1997.08   0   2.18  0.79   -1.7
1334-127   0.118   0.938   139.3   0.000  1.000    0.0  1  1997.08   2   2.18  0.79   -1.7
1334-127   0.260   2.600   155.2   0.499  1.000    0.0  1  1997.08   1   2.18  0.79   -1.7
1334-127   3.918   0.004  -178.0   0.239  0.000  -46.7  1  1997.25   0   1.56  0.63   -3.3
1334-127   0.158   0.751   131.9   0.227  1.000    0.0  1  1997.25   2   1.56  0.63   -3.3
1334-127   0.269   2.656   153.8   0.578  1.000    0.0  1  1997.25   1   1.56  0.63   -3.3
1334-127   3.800   0.015   -34.8   0.292  0.000  -35.0  1  1997.38   0   2.37  0.78   -6.5
1334-127   0.134   1.054   143.4   0.028  1.000    0.0  1  1997.38   2   2.37  0.78   -6.5
1334-127   0.282   2.606   154.0   0.592  1.000    0.0  1  1997.38   1   2.37  0.78   -6.5
1334-127   4.354   0.008  -104.1   0.198  0.456  -59.4  1  1997.56   0   2.25  0.84   -3.1
1334-127   0.118   1.103   142.3   0.000  1.000    0.0  1  1997.56   2   2.25  0.84   -3.1
1334-127   0.319   2.686   154.6   0.639  1.000    0.0  1  1997.56   1   2.25  0.84   -3.1
1334-127   4.320   0.013   -64.7   0.174  1.000    0.0  1  1997.69   0   3.38  0.96  -11.3
1334-127   0.147   1.018   142.6   0.303  1.000    0.0  1  1997.69   2   3.38  0.96  -11.3
1334-127   0.330   2.587   153.9   0.634  1.000    0.0  1  1997.69   1   3.38  0.96  -11.3
1334-127   2.455   0.015   -62.2   0.221  1.000    0.0  1  1997.96   0   2.20  0.77   -7.8
1334-127   0.080   0.967   133.3   0.433  1.000    0.0  1  1997.96   2   2.20  0.77   -7.8
1334-127   0.272   2.699   154.7   0.592  1.000    0.0  1  1997.96   1   2.20  0.77   -7.8
1334-127   2.076   0.022   -33.5   0.314  0.000  -49.0  1  1998.11   0   2.35  0.77   -7.4
1334-127   0.068   1.148   138.2   0.093  1.000    0.0  1  1998.11   2   2.35  0.77   -7.4
1334-127   0.268   2.693   154.2   0.610  1.000    0.0  1  1998.11   1   2.35  0.77   -7.4
1334-127   1.947   0.003  -120.2   0.296  0.000  -60.0  1  1998.29   0   2.46  0.68   -7.9
1334-127   0.101   1.167   145.3   0.379  1.000    0.0  1  1998.29   2   2.46  0.68   -7.9
1334-127   0.268   2.732   153.8   0.732  1.000    0.0  1  1998.29   1   2.46  0.68   -7.9
1334-127   2.403   0.017   170.5   0.451  0.279  -30.9  1  1998.48   0   4.07  0.87   -6.8
1334-127   0.258   2.622   152.8   0.442  1.000    0.0  1  1998.48   1   4.07  0.87   -6.8
1334-127   2.389   0.021   -39.6   0.335  0.325  -40.6  1  1998.61   0   2.56  0.81  -11.3
1334-127   0.018   1.231   133.5   0.000  1.000    0.0  1  1998.61   2   2.56  0.81  -11.3
1334-127   0.255   2.693   153.2   0.665  1.000    0.0  1  1998.61   1   2.56  0.81  -11.3
1334-127   2.042   0.011  -102.1   0.368  0.458  -30.4  1  1998.75   0   2.69  1.01    3.0
1334-127   0.062   1.479   143.7   0.451  1.000    0.0  1  1998.75   2   2.69  1.01    3.0
1334-127   0.195   2.830   154.3   0.675  1.000    0.0  1  1998.75   1   2.69  1.01    3.0
1334-127   2.622   0.008   165.8   0.169  0.000   61.6  1  1998.97   0   3.06  1.12  -11.9
1334-127   0.161   2.503   152.1   0.368  1.000    0.0  1  1998.97   1   3.06  1.12  -11.9
1334-127   2.460   0.007   -86.1   0.297  0.333   73.8  1  1999.18   0   1.44  0.71    4.4
1334-127   0.154   0.807   149.7   0.000  1.000    0.0  1  1999.18  99   1.44  0.71    4.4
1334-127   0.043   1.951   129.7   0.064  1.000    0.0  1  1999.18  99   1.44  0.71    4.4
1334-127   3.790   0.003  -120.9   0.398  0.461  -30.4  1  1999.29   0   2.33  0.65   -6.7
1334-127   0.051   1.084   148.2   0.000  1.000    0.0  1  1999.29  99   2.33  0.65   -6.7
1334-127   0.094   3.056   150.4   0.265  1.000    0.0  1  1999.29   1   2.33  0.65   -6.7
1334-127   4.420   0.019   -20.7   0.316  0.356  -45.1  1  1999.36   0   2.25  0.98   -2.4
1334-127   0.184   1.002   161.6   0.612  1.000    0.0  1  1999.36  99   2.25  0.98   -2.4
1334-127   0.132   2.929   153.3   0.854  1.000    0.0  1  1999.36   1   2.25  0.98   -2.4
1334-127   4.506   0.006   -37.7   0.240  0.658  -44.3  1  1999.47   0   2.40  1.08   14.8
1334-127   0.103   0.921   145.3   0.509  1.000    0.0  1  1999.47  99   2.40  1.08   14.8
1334-127   0.101   2.693   151.2   0.681  1.000    0.0  1  1999.47   1   2.40  1.08   14.8
1334-127   4.050   0.005   -37.9   0.478  0.310  -22.3  1  1999.59   0   2.10  0.75   -0.9
1334-127   0.076   1.193   155.0   0.000  1.000    0.0  1  1999.59  99   2.10  0.75   -0.9
1334-127   0.073   2.923   153.6   0.000  1.000    0.0  1  1999.59   1   2.10  0.75   -0.9
1334-127   4.767   0.019   156.7   0.439  0.298  -56.6  1  1999.97   0   1.93  0.87    1.1
1334-127   4.900   0.002   156.9   0.301  0.359  -31.9  1  2000.08   0   2.10  0.73   -4.6
1334-127   0.014   1.087   144.7   0.000  1.000    0.0  1  2000.08  99   2.10  0.73   -4.6
1334-127   0.055   2.617   148.0   0.238  1.000    0.0  1  2000.08   1   2.10  0.73   -4.6
1334-127   6.270   0.020   -46.1   0.287  0.444  -27.9  1  2000.20   0   1.22  0.59   -0.9
1334-127   0.822   0.272   141.6   0.278  1.000    0.0  1  2000.20   3   1.22  0.59   -0.9
1334-127   0.068   3.295   152.9   0.715  1.000    0.0  1  2000.20   1   1.22  0.59   -0.9
1334-127   7.984   0.004   144.1   0.340  0.347  -42.4  1  2000.39   0   2.06  0.70   -4.9
1334-127   0.095   2.746   149.7   0.715  1.000    0.0  1  2000.39   1   2.06  0.70   -4.9
1334-127   7.302   0.008    -7.8   0.621  0.329  -14.0  1  2000.51   0   2.49  0.72   -8.0
1334-127   0.118   2.116   159.2   1.123  1.000    0.0  1  2000.51  99   2.49  0.72   -8.0
1334-127   5.228   0.021   -48.4   0.509  0.325  -26.4  1  2000.93   0   1.95  0.81   -1.6
1334-127   0.543   0.583   137.0   0.000  1.000    0.0  1  2000.93   3   1.95  0.81   -1.6
1334-127   4.951   0.003  -173.1   0.610  0.275  -26.9  1  2001.08   0   2.25  0.69  -10.2
1334-127   0.171   0.887   136.4   0.000  1.000    0.0  1  2001.08   3   2.25  0.69  -10.2
1334-127   0.025   2.752   147.5   0.602  1.000    0.0  1  2001.08   1   2.25  0.69  -10.2
1334-127   5.060   0.040   -38.3   0.358  0.179  -38.3  1  2001.19   0   2.02  0.92    1.3
1334-127   0.698   0.603   139.3   0.328  1.000    0.0  1  2001.19   3   2.02  0.92    1.3
1334-127   0.038   3.055   152.3   0.578  1.000    0.0  1  2001.19   1   2.02  0.92    1.3
1334-127   4.693   0.018   -43.6   0.393  0.320  -29.1  1  2001.27   0   2.39  0.87   -1.9
1334-127   0.572   0.689   142.6   0.332  1.000    0.0  1  2001.27   3   2.39  0.87   -1.9
1334-127   0.038   2.983   152.3   0.727  1.000    0.0  1  2001.27   1   2.39  0.87   -1.9
1334-127   5.769   0.020   -35.5   0.520  0.429  -26.4  1  2001.35   0   2.77  0.92  -15.8
1334-127   0.282   0.963   138.0   0.602  1.000    0.0  1  2001.35   3   2.77  0.92  -15.8
1334-127   4.727   0.003   -72.9   0.340  0.353  -52.3  1  2001.51   0   1.45  0.60    2.6
1334-127   0.434   0.924   144.4   0.373  1.000    0.0  1  2001.51   3   1.45  0.60    2.6
1334-127   3.613   0.008  -108.5   0.351  0.327  -24.1  1  2002.04   0   1.87  0.64   -3.2
1334-127   0.464   0.778   138.0   0.268  1.000    0.0  1  2002.04   3   1.87  0.64   -3.2
1334-127   0.110   1.649   143.0   0.381  1.000    0.0  1  2002.04   2   1.87  0.64   -3.2
1334-127   3.908   0.008  -133.6   0.389  0.425  -15.2  1  2002.18   0   2.48  0.72   -1.9
1334-127   0.554   0.854   139.7   0.456  1.000    0.0  1  2002.18   3   2.48  0.72   -1.9
1334-127   0.093   1.913   147.4   0.313  1.000    0.0  1  2002.18   2   2.48  0.72   -1.9
1334-127   4.324   0.017   -48.6   0.257  0.791  -15.9  1  2002.35   0   2.26  1.00    4.1
1334-127   0.425   0.969   137.8   0.481  1.000    0.0  1  2002.35   3   2.26  1.00    4.1
1334-127   0.065   2.401   150.5   0.000  1.000    0.0  1  2002.35   2   2.26  1.00    4.1
1334-127   4.690   0.016   -49.3   0.212  0.734  -17.7  1  2002.56   0   1.76  0.71   -7.0
1334-127   0.526   0.929   139.1   0.622  1.000    0.0  1  2002.56   3   1.76  0.71   -7.0
1334-127   0.072   1.944   146.3   0.000  1.000    0.0  1  2002.56   2   1.76  0.71   -7.0
1334-127   4.072   0.015   -35.1   0.493  0.347  -17.5  1  2002.73   0   1.78  0.89   -3.4
1334-127   0.185   1.170   136.2   0.322  1.000    0.0  1  2002.73   3   1.78  0.89   -3.4
1334-127   0.163   2.031   144.5   0.503  1.000    0.0  1  2002.73   2   1.78  0.89   -3.4
1334-127   4.059   0.007  -134.4   0.618  0.278   -7.3  1  2002.95   0   1.68  0.78   -6.6
1334-127   0.286   1.342   137.5   0.595  1.000    0.0  1  2002.95   3   1.68  0.78   -6.6
1334-127   0.104   2.398   148.4   0.419  1.000    0.0  1  2002.95   2   1.68  0.78   -6.6
1334-127   3.740   0.008   -51.2   0.595  0.283  -15.1  1  2003.19   0   3.13  0.75   -4.6
1334-127   0.240   1.432   139.4   0.774  1.000    0.0  1  2003.19   3   3.13  0.75   -4.6
1334-127   0.106   2.398   146.5   0.273  1.000    0.0  1  2003.19   2   3.13  0.75   -4.6
1334-127   2.741   0.023   -23.4   0.558  0.207  -15.0  1  2003.35   0   1.53  0.75  -10.4
1334-127   0.250   0.917   146.1   0.895  1.000    0.0  1  2003.35   3   1.53  0.75  -10.4
1334-127   0.193   2.196   144.8   0.382  1.000    0.0  1  2003.35   2   1.53  0.75  -10.4
1334-127   2.638   0.041   -19.9   0.688  0.251  -14.9  1  2003.47   0   3.08  0.81  -10.8
1334-127   0.167   1.432   146.9   0.836  1.000    0.0  1  2003.47   3   3.08  0.81  -10.8
1334-127   0.167   2.261   144.2   0.192  1.000    0.0  1  2003.47   2   3.08  0.81  -10.8
1334-127   3.117   0.016   -30.6   0.728  0.234  -13.4  1  2003.52   0   3.35  0.98   -8.9
1334-127   0.101   1.634   138.0   0.000  1.000    0.0  1  2003.52   3   3.35  0.98   -8.9
1334-127   0.137   2.598   147.1   0.017  1.000    0.0  1  2003.52   2   3.35  0.98   -8.9
1334-127   2.849   0.020    -7.3   0.432  0.408   -9.5  1  2003.71   0   2.30  0.64    0.5
1334-127   0.227   1.058   161.5   0.371  1.000    0.0  1  2003.71  99   2.30  0.64    0.5
1334-127   0.236   2.335   145.4   0.481  1.000    0.0  1  2003.71   2   2.30  0.64    0.5
1334-127   3.488   0.014   -49.5   0.436  0.247  -14.3  1  2003.96   0   0.98  0.71   -2.9
1334-127   0.197   0.716   154.4   0.276  1.000    0.0  1  2003.96  99   0.98  0.71   -2.9
1334-127   0.243   2.428   145.7   0.561  1.000    0.0  1  2003.96   2   0.98  0.71   -2.9
1357+769   0.597   0.001    -7.8   0.247  0.280  -32.0  1  1995.56   0   4.43  3.59  -25.8
1357+769   0.039   0.356  -170.3   1.194  1.000    0.0  1  1995.56   3   4.43  3.59  -25.8
1357+769   0.024   0.518   152.8   0.426  1.000    0.0  1  1995.75  99   4.63  4.48   64.6
1357+769   0.585   0.007   -39.8   0.090  1.000    0.0  1  1995.75   0   4.63  4.48   64.6
1357+769   0.008   2.317  -107.3   1.749  1.000    0.0  1  1995.75   1   4.63  4.48   64.6
1357+769   0.590   0.013     9.4   0.061  1.000    0.0  1  1995.78   0   4.64  4.34  -30.8
1357+769   0.055   0.295  -179.4   0.534  1.000    0.0  1  1995.78   3   4.64  4.34  -30.8
1357+769   0.016   1.753  -128.4   3.044  1.000    0.0  1  1995.78   1   4.64  4.34  -30.8
1357+769   0.570   0.028    37.2   0.000  1.000    0.0  1  1996.31   0   7.82  3.54   65.1
1357+769   0.064   0.345  -153.8   0.601  1.000    0.0  1  1996.31   3   7.82  3.54   65.1
1357+769   0.007   2.897  -122.9   1.068  1.000    0.0  1  1996.31   1   7.82  3.54   65.1
1357+769   0.768   0.000   114.6   0.093  1.000    0.0  1  1997.08   0   2.95  2.86  -55.4
1357+769   0.030   0.593  -135.2   2.244  1.000    0.0  1  1997.08   3   2.95  2.86  -55.4
1357+769   0.888   0.001    20.4   0.176  0.670  -73.1  1  1997.25   0   3.34  2.87   51.9
1357+769   0.035   0.475  -143.5   1.919  1.000    0.0  1  1997.25   3   3.34  2.87   51.9
1357+769   0.689   0.001  -152.0   0.153  0.445  -62.5  1  1997.38   0   3.45  3.05   38.9
1357+769   0.031   0.503  -139.3   1.905  1.000    0.0  1  1997.38   3   3.45  3.05   38.9
1357+769   0.808   0.001    87.0   0.174  0.678  -51.4  1  1997.56   0   3.43  2.86   74.6
1357+769   0.028   0.464  -124.0   2.298  1.000    0.0  1  1997.56   3   3.43  2.86   74.6
1357+769   0.813   0.001    56.6   0.158  0.930  -37.7  1  1997.69   0   3.20  3.05   21.6
1357+769   0.029   0.569  -139.5   2.060  1.000    0.0  1  1997.69   3   3.20  3.05   21.6
1357+769   0.076   0.180   116.4   0.349  1.000    0.0  1  1997.96  99   3.32  2.76  -16.6
1357+769   0.698   0.011   -58.8   0.089  1.000    0.0  1  1997.96   0   3.32  2.76  -16.6
1357+769   0.027   1.014  -110.0   2.626  1.000    0.0  1  1997.96   2   3.32  2.76  -16.6
1357+769   0.063   0.113   121.7   0.646  1.000    0.0  1  1998.11  99   3.36  3.08  -38.5
1357+769   0.750   0.002   -43.4   0.133  0.380  -31.1  1  1998.11   0   3.36  3.08  -38.5
1357+769   0.010   1.730  -118.0   1.604  1.000    0.0  1  1998.11  99   3.36  3.08  -38.5
1357+769   0.897   0.001   164.0   0.163  0.749  -55.5  1  1998.29   0   3.09  2.75    1.8
1357+769   0.025   0.603  -134.4   2.025  1.000    0.0  1  1998.29   3   3.09  2.75    1.8
1357+769   0.833   0.001    38.9   0.170  0.420  -46.6  1  1998.48   0   3.33  3.05   52.1
1357+769   0.034   0.472  -148.8   1.850  1.000    0.0  1  1998.48   3   3.33  3.05   52.1
1357+769   0.872   0.001    27.3   0.172  0.740  -43.6  1  1998.61   0   3.10  2.81   55.3
1357+769   0.026   0.644  -126.3   1.997  1.000    0.0  1  1998.61   3   3.10  2.81   55.3
1357+769   0.637   0.002     8.1   0.188  0.583  -43.3  1  1998.75   0   0.82  0.68   48.5
1357+769   0.024   0.520  -122.3   1.301  1.000    0.0  1  1998.75   3   0.82  0.68   48.5
1357+769   0.593   0.002  -116.2   0.180  0.868  -31.6  1  1999.18   0   0.71  0.67  -68.9
1357+769   0.007   0.710   -63.1   0.000  1.000    0.0  1  1999.18  99   0.71  0.67  -68.9
1357+769   0.020   1.014  -124.0   3.061  1.000    0.0  1  1999.18   2   0.71  0.67  -68.9
1357+769   0.716   0.001   -72.7   0.176  0.893  -45.0  1  1999.29   0   0.76  0.66  -69.3
1357+769   0.024   0.929  -113.6   2.370  1.000    0.0  1  1999.29  99   0.76  0.66  -69.3
1357+769   0.773   0.002   -20.8   0.163  1.000    0.0  1  1999.36   0   0.76  0.66  -69.3
1357+769   0.027   0.690  -105.5   1.953  1.000    0.0  1  1999.36  99   0.76  0.66  -69.3
1357+769   0.789   0.001   -49.0   0.193  0.526  -17.8  1  1999.47   0   1.07  0.78  -11.0
1357+769   0.013   1.285  -119.7   2.505  1.000    0.0  1  1999.47   2   1.07  0.78  -11.0
1357+769   0.774   0.002    44.0   0.181  0.848  -54.5  1  1999.59   0   0.74  0.73   79.2
1357+769   0.033   0.159   -87.6   0.876  1.000    0.0  1  1999.59   4   0.74  0.73   79.2
1357+769   0.005   2.128  -120.3   0.502  1.000    0.0  1  1999.59   1   0.74  0.73   79.2
1357+769   0.731   0.002    93.8   0.152  0.521  -51.6  1  1999.97   0   0.68  0.64  -57.5
1357+769   0.057   0.255   -86.1   0.770  1.000    0.0  1  1999.97   4   0.68  0.64  -57.5
1357+769   0.685   0.009   119.4   0.058  1.000    0.0  1  2000.08   0   0.78  0.62   44.6
1357+769   0.027   0.324   -64.8   0.194  1.000    0.0  1  2000.08   4   0.78  0.62   44.6
1357+769   0.005   1.787  -127.3   0.000  1.000    0.0  1  2000.08  99   0.78  0.62   44.6
1357+769   0.777   0.002    60.1   0.163  0.472  -49.4  1  2000.20   0   0.72  0.65  -49.1
1357+769   0.077   0.160  -110.1   0.778  1.000    0.0  1  2000.20   4   0.72  0.65  -49.1
1357+769   0.004   1.960  -140.2   0.100  1.000    0.0  1  2000.20  99   0.72  0.65  -49.1
1357+769   0.912   0.001    90.6   0.172  0.607  -60.1  1  2000.39   0   0.68  0.65  -46.8
1357+769   0.062   0.226  -101.5   0.937  1.000    0.0  1  2000.39   4   0.68  0.65  -46.8
1357+769   0.824   0.003   123.2   0.157  0.178  -63.3  1  2000.51   0   0.71  0.67   10.7
1357+769   0.026   0.383   -77.2   0.449  1.000    0.0  1  2000.51   4   0.71  0.67   10.7
1357+769   0.796   0.016   109.7   0.133  1.000    0.0  1  2000.81   0   0.96  0.62   30.8
1357+769   0.123   0.179   -62.7   0.293  1.000    0.0  1  2000.81   4   0.96  0.62   30.8
1357+769   0.019   0.782  -135.9   0.590  1.000    0.0  1  2000.81   3   0.96  0.62   30.8
1357+769   0.886   0.001   -92.5   0.135  0.587  -57.6  1  2000.93   0   0.68  0.65   13.7
1357+769   0.077   0.195   -94.1   0.783  1.000    0.0  1  2000.93   4   0.68  0.65   13.7
1357+769   0.003   2.433  -106.2   0.323  1.000    0.0  1  2000.93   1   0.68  0.65   13.7
1357+769   0.746   0.006   107.6   0.118  0.685  -22.6  1  2001.08   0   0.62  0.61  -84.2
1357+769   0.095   0.166   -79.6   0.501  1.000    0.0  1  2001.08   4   0.62  0.61  -84.2
1357+769   0.031   0.913  -123.6   3.872  1.000    0.0  1  2001.08   3   0.62  0.61  -84.2
1357+769   0.964   0.001    58.3   0.158  0.481  -55.7  1  2001.19   0   0.73  0.61   22.7
1357+769   0.077   0.176  -111.5   0.745  1.000    0.0  1  2001.19   4   0.73  0.61   22.7
1357+769   0.006   1.563  -102.6   0.282  1.000    0.0  1  2001.19   2   0.73  0.61   22.7
1357+769   0.732   0.004    93.4   0.103  0.414  -29.6  1  2001.27   0   0.71  0.62  -16.3
1357+769   0.177   0.092   -86.8   0.502  1.000    0.0  1  2001.27   4   0.71  0.62  -16.3
1357+769   0.013   1.741  -119.2   2.602  1.000    0.0  1  2001.27   2   0.71  0.62  -16.3
1357+769   1.013   0.004    91.0   0.159  0.794   18.8  1  2001.35   0   0.67  0.57  -53.5
1357+769   0.054   0.361   -80.8   0.488  1.000    0.0  1  2001.35   4   0.67  0.57  -53.5
1357+769   0.995   0.005    87.7   0.090  0.659  -26.3  1  2001.51   0   0.66  0.62  -37.7
1357+769   0.201   0.121   -92.9   0.501  1.000    0.0  1  2001.51   4   0.66  0.62  -37.7
1357+769   0.018   1.440  -123.2   2.519  1.000    0.0  1  2001.51   2   0.66  0.62  -37.7
1357+769   0.962   0.006    66.5   0.106  0.203  -52.7  1  2001.83   0   0.71  0.60  -48.4
1357+769   0.193   0.113   -95.7   0.503  1.000    0.0  1  2001.83   4   0.71  0.60  -48.4
1357+769   0.023   1.365  -120.4   2.566  1.000    0.0  1  2001.83   2   0.71  0.60  -48.4
1357+769   0.841   0.005    83.6   0.116  0.229  -48.6  1  2002.04   0   0.81  0.74  -85.6
1357+769   0.155   0.128   -92.2   0.535  1.000    0.0  1  2002.04   4   0.81  0.74  -85.6
1357+769   0.015   1.518  -126.6   2.047  1.000    0.0  1  2002.04   2   0.81  0.74  -85.6
1357+769   0.856   0.002   114.7   0.133  0.769  -37.7  1  2002.18   0   0.68  0.61   59.1
1357+769   0.146   0.161   -98.8   0.658  1.000    0.0  1  2002.18   4   0.68  0.61   59.1
1357+769   0.870   0.003    39.7   0.131  0.499  -31.5  1  2002.35   0   0.87  0.63  -81.5
1357+769   0.154   0.131  -105.9   0.621  1.000    0.0  1  2002.35   4   0.87  0.63  -81.5
1357+769   0.008   1.538  -114.7   0.584  1.000    0.0  1  2002.35   2   0.87  0.63  -81.5
1357+769   0.883   0.008    83.6   0.153  0.597  -44.4  1  2002.56   0   0.79  0.63  -65.4
1357+769   0.157   0.139   -98.5   0.576  1.000    0.0  1  2002.56   4   0.79  0.63  -65.4
1357+769   0.010   1.348  -134.6   1.320  1.000    0.0  1  2002.56   2   0.79  0.63  -65.4
1357+769   0.854   0.004     4.5   0.126  0.526  -38.9  1  2002.73   0   0.69  0.61  -68.2
1357+769   0.151   0.142   -97.7   0.596  1.000    0.0  1  2002.73   4   0.69  0.61  -68.2
1357+769   0.013   1.435  -118.2   1.810  1.000    0.0  1  2002.73   2   0.69  0.61  -68.2
1357+769   1.025   0.003    51.8   0.137  0.507  -27.5  1  2002.95   0   0.84  0.73   74.7
1357+769   0.143   0.236   -91.3   0.793  1.000    0.0  1  2002.95   4   0.84  0.73   74.7
1357+769   0.009   3.093  -135.5   2.673  1.000    0.0  1  2002.95   1   0.84  0.73   74.7
1357+769   0.918   0.002   111.8   0.179  0.725   -9.9  1  2003.19   0   0.64  0.59   86.3
1357+769   0.120   0.174   -84.3   0.725  1.000    0.0  1  2003.19   4   0.64  0.59   86.3
1357+769   0.732   0.002     4.6   0.172  0.837  -15.9  1  2003.35   0   0.85  0.69   61.1
1357+769   0.114   0.203   -87.2   0.727  1.000    0.0  1  2003.35   4   0.85  0.69   61.1
1357+769   0.007   1.581  -170.8   0.509  1.000    0.0  1  2003.35  99   0.85  0.69   61.1
1357+769   0.768   0.003   107.8   0.170  0.649  -48.7  1  2003.47   0   0.70  0.66   19.3
1357+769   0.086   0.242   -94.6   0.898  1.000    0.0  1  2003.47   4   0.70  0.66   19.3
1357+769   0.798   0.003    34.2   0.197  0.899  -87.3  1  2003.52   0   1.07  0.75   20.1
1357+769   0.082   0.195   -90.7   1.213  1.000    0.0  1  2003.52   4   1.07  0.75   20.1
1357+769   0.518   0.004    48.3   0.136  0.296  -32.6  1  2003.71   0   0.76  0.61  -87.6
1357+769   0.116   0.143   -90.8   0.789  1.000    0.0  1  2003.71   4   0.76  0.61  -87.6
1357+769   0.608   0.001    82.6   0.195  0.437  -41.2  1  2003.96   0   0.73  0.58   58.0
1357+769   0.044   0.570   -92.3   1.656  1.000    0.0  1  2003.96   4   0.73  0.58   58.0
1424-418   2.523   0.010   169.3   0.473  0.000   12.2  1  1997.25   0   1.90  0.55  -11.1
1424-418   2.488   0.013   170.4   0.845  0.250   -7.2  1  1997.38   0   9.33  0.68   -6.2
1424-418   0.067   3.629   160.1   4.644  0.000  -12.6  1  1997.38  99   9.33  0.68   -6.2
1424-418   2.873   0.039   165.3   1.090  0.322   -1.8  1  1997.56   0   8.41  0.92   -9.9
1424-418   0.046   3.833   155.8   3.277  0.000  -18.5  1  1997.56  99   8.41  0.92   -9.9
1424-418   2.970   0.007  -179.2   0.680  0.000   18.4  1  1997.96   0   5.08  0.88   -8.6
1424-418   0.225   1.801    39.9   3.391  0.258    1.2  1  1997.96  99   5.08  0.88   -8.6
1424-418   2.817   0.029     2.7   0.470  0.154   54.9  1  1998.29   0   5.06  0.76   -7.2
1424-418   0.100   2.573    80.8   1.103  0.000  -22.7  1  1998.29   1   5.06  0.76   -7.2
1424-418   2.824   0.003  -153.8   0.462  0.291   26.5  1  1998.48   0   3.44  0.91   12.3
1424-418   0.155   1.603    49.6   3.109  0.000   25.5  1  1998.48  99   3.44  0.91   12.3
1424-418   2.588   0.015     8.8   1.263  0.266    5.9  1  1998.61   0   8.57  0.86   -1.5
1424-418   0.041   2.666   110.2   3.781  0.000   -7.6  1  1998.61   1   8.57  0.86   -1.5
1424-418   1.999   0.036  -166.7   0.207  1.000    0.0  1  1998.75   0   7.52  0.89   -4.3
1424-418   0.499   1.031    28.8   1.297  1.000    0.0  1  1998.75  99   7.52  0.89   -4.3
1424-418   0.034   9.994    37.2   0.000  1.000    0.0  1  1998.75  99   7.52  0.89   -4.3
1424-418   2.974   0.036  -176.3   1.847  0.193   10.5  1  1998.97   0   6.29  1.02    9.9
1424-418   0.176   2.945   132.0   4.949  0.080    8.1  1  1998.97   1   6.29  1.02    9.9
1424-418   1.993   0.013   -38.5   0.390  1.000    0.0  1  1999.18   0   2.53  0.79  -14.3
1424-418   0.157   2.854    25.9   0.314  1.000    0.0  1  1999.18   1   2.53  0.79  -14.3
1424-418   2.443   0.039     4.2   2.257  0.246   -3.5  1  1999.36   0  13.50  0.93    1.5
1424-418   1.892   0.005   127.9   0.441  1.000    0.0  1  1999.47   0   2.84  0.86   -8.7
1424-418   0.065   2.541    81.7   0.000  1.000    0.0  1  1999.47   1   2.84  0.86   -8.7
1424-418   1.530   0.009    41.1   0.398  1.000    0.0  1  1999.59   0   3.00  1.01   -3.8
1424-418   0.044   2.561    84.0   0.000  1.000    0.0  1  1999.59   1   3.00  1.01   -3.8
1424-418   1.075   0.042   -19.3   0.732  1.000    0.0  1  1999.97   0   3.07  0.88    4.9
1424-418   0.034   2.476    89.4   0.000  1.000    0.0  1  1999.97   1   3.07  0.88    4.9
1424-418   0.893   0.227  -175.5   0.706  1.000    0.0  1  2000.08   0   6.37  0.95    2.0
1424-418   0.084   2.737   113.6   0.000  1.000    0.0  1  2000.08   1   6.37  0.95    2.0
1424-418   0.850   0.100   173.0   2.433  0.253   16.9  1  2000.20   0   8.93  0.82   -0.3
1424-418   0.649   0.023   145.2   0.866  1.000    0.0  1  2000.51   0   5.84  0.91   -6.9
1424-418   0.074   3.638    54.1   0.000  1.000    0.0  1  2000.51   1   5.84  0.91   -6.9
1424-418   0.821   0.020    33.5   2.183  0.224    1.1  1  2000.81   0   6.31  0.80   -7.3
1424-418   0.604   0.166     4.1   2.064  0.288    6.9  1  2001.08   0   6.19  1.09    6.7
1424-418   0.633   0.069    14.0   0.533  1.000    0.0  1  2001.19   0  10.10  0.87    1.2
1424-418   0.047   3.338    51.3   0.000  1.000    0.0  1  2001.19   1  10.10  0.87    1.2
1424-418   0.767   0.001    -5.5   2.701  0.196  -10.4  1  2001.27   0   8.27  1.46  -10.0
1424-418   0.888   0.043   -27.5   2.782  0.183  -26.2  1  2001.35   0   9.44  1.11  -26.9
1424-418   0.696   0.013  -174.2   0.572  1.000    0.0  1  2001.51   0   7.56  0.94   -5.8
1424-418   0.034   6.493    47.2   0.000  1.000    0.0  1  2001.51  99   7.56  0.94   -5.8
1424-418   0.752   0.128   167.8   2.993  0.170  -10.8  1  2001.83   0  10.80  0.80  -12.2
1424-418   0.834   0.016    17.5   3.361  0.107   14.2  1  2002.04   0   8.92  2.03   -8.6
1424-418   1.163   0.008    41.4   0.311  1.000    0.0  1  2002.18   0   2.15  0.75   -0.7
1424-418   0.068   2.527    95.3   0.000  1.000    0.0  1  2002.18   1   2.15  0.75   -0.7
1424-418   1.245   0.022   -19.8   0.252  1.000    0.0  1  2002.35   0   6.65  0.93    4.8
1424-418   0.101   2.850   111.2   1.020  1.000    0.0  1  2002.35   1   6.65  0.93    4.8
1424-418   1.494   0.007    36.6   0.179  1.000    0.0  1  2002.56   0   1.60  0.80    4.4
1424-418   0.080   2.401    91.4   0.536  1.000    0.0  1  2002.56   1   1.60  0.80    4.4
1424-418   1.663   0.003  -171.7   0.226  1.000    0.0  1  2002.73   0   1.23  0.81   10.4
1424-418   0.058   2.603   100.1   0.000  1.000    0.0  1  2002.73   1   1.23  0.81   10.4
1424-418   1.942   0.015     4.9   0.245  1.000    0.0  1  2002.95   0   4.15  1.13    7.9
1424-418   0.070   2.630   101.4   0.545  1.000    0.0  1  2002.95   1   4.15  1.13    7.9
1424-418   2.082   0.011   164.1   0.248  1.000    0.0  1  2003.19   0   7.77  0.97   -6.8
1424-418   0.053   2.392    86.0   0.466  1.000    0.0  1  2003.19   1   7.77  0.97   -6.8
1424-418   1.865   0.005    81.8   0.269  1.000    0.0  1  2003.35   0   3.06  0.88   -5.1
1424-418   0.064   2.740    95.6   0.000  1.000    0.0  1  2003.35   1   3.06  0.88   -5.1
1424-418   2.113   0.012    -7.9   0.214  1.000    0.0  1  2003.47   0   4.26  0.92  -13.7
1424-418   0.068   2.514    77.9   0.708  1.000    0.0  1  2003.47   1   4.26  0.92  -13.7
1424-418   2.251   0.008    -4.2   0.123  1.000    0.0  1  2003.52   0   6.30  1.03   -2.6
1424-418   0.143   1.707   160.1   3.161  1.000    0.0  1  2003.52  99   6.30  1.03   -2.6
1424-418   2.564   0.041   166.5   1.541  0.131  -11.3  1  2003.71   0  12.10  1.00  -11.9
1424-418   2.551   0.002  -107.1   0.380  0.179   -4.3  1  2003.96   0   1.15  0.88   30.7
1424-418   0.050   3.702    66.9   0.892  1.000    0.0  1  2003.96   1   1.15  0.88   30.7
1448+762   0.086   0.697   -95.1   0.249  1.000    0.0  1  1999.97   0   1.21  0.59  -26.0
1448+762   0.189   0.046   -25.0   0.253  1.000    0.0  1  1999.97   3   1.21  0.59  -26.0
1448+762   0.021   0.734    76.2   0.431  1.000    0.0  1  1999.97   1   1.21  0.59  -26.0
1448+762   0.031   0.707   -99.3   0.000  1.000    0.0  1  2000.08   0   1.20  0.70  -68.7
1448+762   0.254   0.046    96.5   0.421  1.000    0.0  1  2000.08   3   1.20  0.70  -68.7
1448+762   0.102   0.690   -98.7   0.153  1.000    0.0  1  2000.20   0   0.71  0.63   -3.4
1448+762   0.194   0.036  -108.9   0.118  1.000    0.0  1  2000.20   3   0.71  0.63   -3.4
1448+762   0.040   0.351    68.2   0.291  1.000    0.0  1  2000.20   2   0.71  0.63   -3.4
1448+762   0.115   0.645   -97.7   0.229  1.000    0.0  1  2000.39   0   0.66  0.61   67.4
1448+762   0.175   0.014  -109.3   0.000  1.000    0.0  1  2000.39   3   0.66  0.61   67.4
1448+762   0.056   0.352    75.6   0.282  1.000    0.0  1  2000.39   2   0.66  0.61   67.4
1448+762   0.069   0.629  -100.1   0.185  1.000    0.0  1  2000.51   0   0.81  0.75    7.2
1448+762   0.130   0.086   -90.9   0.219  1.000    0.0  1  2000.51   3   0.81  0.75    7.2
1448+762   0.096   0.250    84.7   0.128  1.000    0.0  1  2000.51   2   0.81  0.75    7.2
1448+762   0.018   0.756    69.7   0.312  1.000    0.0  1  2000.51   1   0.81  0.75    7.2
1448+762   0.096   0.688   -97.8   0.172  1.000    0.0  1  2000.81   0   0.91  0.69   52.4
1448+762   0.230   0.010   -61.8   0.113  1.000    0.0  1  2000.81   3   0.91  0.69   52.4
1448+762   0.036   0.535    78.5   0.332  1.000    0.0  1  2000.81  99   0.91  0.69   52.4
1448+762   0.101   0.688   -96.8   0.150  1.000    0.0  1  2000.93   0   0.65  0.61   34.1
1448+762   0.172   0.035   -89.6   0.153  1.000    0.0  1  2000.93   3   0.65  0.61   34.1
1448+762   0.025   0.298    71.8   0.000  1.000    0.0  1  2000.93   2   0.65  0.61   34.1
1448+762   0.013   0.842    80.9   0.519  1.000    0.0  1  2000.93   1   0.65  0.61   34.1
1448+762   0.083   0.676   -98.4   0.108  1.000    0.0  1  2001.08   0   0.70  0.67    9.6
1448+762   0.091   0.098  -106.4   0.134  1.000    0.0  1  2001.08   3   0.70  0.67    9.6
1448+762   0.083   0.131    72.8   0.155  1.000    0.0  1  2001.08   2   0.70  0.67    9.6
1448+762   0.008   0.866    73.8   0.305  1.000    0.0  1  2001.08   1   0.70  0.67    9.6
1448+762   0.083   0.641  -101.2   0.197  1.000    0.0  1  2001.19   0   0.84  0.75   73.7
1448+762   0.184   0.013  -151.4   0.217  1.000    0.0  1  2001.19   3   0.84  0.75   73.7
1448+762   0.064   0.529    76.5   0.284  1.000    0.0  1  2001.19   2   0.84  0.75   73.7
1448+762   0.102   0.634   -97.3   0.137  1.000    0.0  1  2001.27   0   0.79  0.72   65.1
1448+762   0.067   0.128  -102.2   0.126  1.000    0.0  1  2001.27   3   0.79  0.72   65.1
1448+762   0.126   0.170    76.1   0.164  1.000    0.0  1  2001.27   2   0.79  0.72   65.1
1448+762   0.013   0.962    75.8   0.380  1.000    0.0  1  2001.27   1   0.79  0.72   65.1
1448+762   0.090   0.660   -98.3   0.137  1.000    0.0  1  2001.35   0   0.85  0.61   77.8
1448+762   0.211   0.009   -91.5   0.002  1.000    0.0  1  2001.35   3   0.85  0.61   77.8
1448+762   0.044   0.608    81.4   0.301  1.000    0.0  1  2001.35   2   0.85  0.61   77.8
1448+762   0.005   1.165    73.5   0.000  1.000    0.0  1  2001.35   1   0.85  0.61   77.8
1448+762   0.086   0.083  -130.0   0.079  1.000    0.0  1  2001.51   0   0.80  0.67  -57.0
1448+762   0.120   0.614  -100.5   0.129  1.000    0.0  1  2001.51  99   0.80  0.67  -57.0
1448+762   0.109   0.204    82.9   0.139  1.000    0.0  1  2001.51  99   0.80  0.67  -57.0
1448+762   0.014   0.950    79.3   0.237  1.000    0.0  1  2001.51  99   0.80  0.67  -57.0
1448+762   0.127   0.668   -97.4   0.141  1.000    0.0  1  2001.83   0   0.75  0.72   31.4
1448+762   0.165   0.020   -44.0   0.160  1.000    0.0  1  2001.83   3   0.75  0.72   31.4
1448+762   0.027   0.580    80.0   0.305  1.000    0.0  1  2001.83   2   0.75  0.72   31.4
1448+762   0.007   1.127    74.3   0.000  1.000    0.0  1  2001.83   1   0.75  0.72   31.4
1448+762   0.085   0.301   -98.7   0.181  1.000    0.0  1  2002.04   0   0.75  0.59  -57.3
1448+762   0.073   0.565   -95.5   0.131  1.000    0.0  1  2002.04  99   0.75  0.59  -57.3
1448+762   0.148   0.252    78.7   0.223  1.000    0.0  1  2002.04  99   0.75  0.59  -57.3
1448+762   0.026   0.923    75.1   0.650  1.000    0.0  1  2002.04  99   0.75  0.59  -57.3
1448+762   0.031   0.395  -102.2   0.295  1.000    0.0  1  2002.18   0   0.68  0.60   51.6
1448+762   0.152   0.053    87.4   0.082  1.000    0.0  1  2002.18   3   0.68  0.60   51.6
1448+762   0.139   0.709    81.8   0.187  1.000    0.0  1  2002.18   2   0.68  0.60   51.6
1448+762   0.059   0.621   -97.9   0.200  1.000    0.0  1  2002.35   0   1.00  0.85   53.9
1448+762   0.184   0.004  -125.0   0.167  1.000    0.0  1  2002.35   3   1.00  0.85   53.9
1448+762   0.068   0.634    79.9   0.246  1.000    0.0  1  2002.35   2   1.00  0.85   53.9
1448+762   0.017   1.358    73.9   1.697  1.000    0.0  1  2002.35   1   1.00  0.85   53.9
1448+762   0.059   0.193  -105.1   0.438  1.000    0.0  1  2002.73   0   0.79  0.69   10.2
1448+762   0.136   0.057    98.0   0.000  1.000    0.0  1  2002.73   3   0.79  0.69   10.2
1448+762   0.114   0.703    83.2   0.066  1.000    0.0  1  2002.73   2   0.79  0.69   10.2
1448+762   0.018   1.491    75.6   0.719  1.000    0.0  1  2002.73   1   0.79  0.69   10.2
1448+762   0.179   0.062   -26.7   0.218  1.000    0.0  1  2002.95   0   0.91  0.55  -20.3
1448+762   0.131   0.667    75.3   0.316  1.000    0.0  1  2002.95  99   0.91  0.55  -20.3
1448+762   0.019   1.437    71.3   0.625  1.000    0.0  1  2002.95   1   0.91  0.55  -20.3
1448+762   0.156   0.093   -95.4   0.144  1.000    0.0  1  2003.19   0   0.61  0.57  -54.3
1448+762   0.057   0.216    85.2   0.174  1.000    0.0  1  2003.19   3   0.61  0.57  -54.3
1448+762   0.101   0.668    80.3   0.190  1.000    0.0  1  2003.19   2   0.61  0.57  -54.3
1448+762   0.021   1.264    77.8   0.579  1.000    0.0  1  2003.19   1   0.61  0.57  -54.3
1448+762   0.097   0.191   -94.4   0.120  1.000    0.0  1  2003.35   0   0.74  0.62  -74.8
1448+762   0.104   0.068    90.9   0.078  1.000    0.0  1  2003.35   3   0.74  0.62  -74.8
1448+762   0.099   0.632    80.3   0.192  1.000    0.0  1  2003.35   2   0.74  0.62  -74.8
1448+762   0.015   1.236    77.4   0.468  1.000    0.0  1  2003.35   1   0.74  0.62  -74.8
1448+762   0.182   0.062  -110.2   0.154  1.000    0.0  1  2003.47   0   0.71  0.69   -5.5
1448+762   0.045   0.357    85.5   0.000  1.000    0.0  1  2003.47   3   0.71  0.69   -5.5
1448+762   0.085   0.717    81.5   0.195  1.000    0.0  1  2003.47   2   0.71  0.69   -5.5
1448+762   0.014   1.483    77.9   0.659  1.000    0.0  1  2003.47   1   0.71  0.69   -5.5
1448+762   0.276   0.051   -73.5   0.256  1.000    0.0  1  2003.52   0   1.15  0.66  -86.5
1448+762   0.062   0.750    82.0   0.007  1.000    0.0  1  2003.52   2   1.15  0.66  -86.5
1448+762   0.008   1.315    60.8   0.000  1.000    0.0  1  2003.52   1   1.15  0.66  -86.5
1448+762   0.191   0.086   -87.1   0.133  1.000    0.0  1  2003.71   0   0.66  0.61  -35.9
1448+762   0.051   0.336    80.2   0.096  1.000    0.0  1  2003.71   3   0.66  0.61  -35.9
1448+762   0.088   0.698    78.6   0.210  1.000    0.0  1  2003.71   2   0.66  0.61  -35.9
1448+762   0.015   1.421    78.9   0.492  1.000    0.0  1  2003.71   1   0.66  0.61  -35.9
1448+762   0.229   0.060  -104.7   0.077  1.000    0.0  1  2003.96   0   0.65  0.57   82.2
1448+762   0.080   0.455    82.1   0.059  1.000    0.0  1  2003.96   3   0.65  0.57   82.2
1448+762   0.071   0.806    79.7   0.199  1.000    0.0  1  2003.96   2   0.65  0.57   82.2
1448+762   0.008   1.663    79.9   0.318  1.000    0.0  1  2003.96   1   0.65  0.57   82.2
1451-375   1.921   0.007    14.9   0.563  0.000   42.7  1  1997.08   0   4.11  1.06   -8.6
1451-375   0.062   1.240  -132.7   0.769  1.000    0.0  1  1997.08   2   4.11  1.06   -8.6
1451-375   1.801   0.006   -13.9   0.846  0.589    4.7  1  1997.38   0   4.10  0.98  -14.9
1451-375   0.022   1.471  -105.3   0.000  1.000    0.0  1  1997.38   2   4.10  0.98  -14.9
1451-375   1.745   0.035   -14.6   0.928  0.327   31.8  1  1997.56   0   3.44  0.77  -13.0
1451-375   0.023   6.724  -160.8   1.610  1.000    0.0  1  1997.56   1   3.44  0.77  -13.0
1451-375   1.393   0.017   -93.7   1.044  0.089   37.1  1  1997.96   0   3.09  0.86   -3.7
1451-375   0.020   2.231  -135.2   0.000  1.000    0.0  1  1997.96   2   3.09  0.86   -3.7
1451-375   0.015   8.777  -171.5   0.792  1.000    0.0  1  1997.96   1   3.09  0.86   -3.7
1451-375   1.210   0.021  -168.6   1.138  0.000   32.8  1  1998.11   0   5.72  0.90  -11.3
1451-375   0.047   1.217  -106.5   1.217  1.000    0.0  1  1998.11   2   5.72  0.90  -11.3
1451-375   0.020   6.028  -131.5   0.000  1.000    0.0  1  1998.11   1   5.72  0.90  -11.3
1451-375   1.029   0.008    -6.8   1.220  0.000   35.8  1  1998.48   0   3.38  1.07    2.0
1451-375   0.039   1.749  -133.9   0.000  1.000    0.0  1  1998.48   2   3.38  1.07    2.0
1451-375   0.013   6.281  -134.0   0.772  1.000    0.0  1  1998.48   1   3.38  1.07    2.0
1451-375   1.050   0.028  -164.1   1.277  0.292   26.3  1  1998.61   0   8.25  0.83   -7.4
1451-375   0.032   8.694  -148.4   1.722  0.000  -26.5  1  1998.61   1   8.25  0.83   -7.4
1451-375   0.715   0.074    17.6   0.858  0.000   32.4  1  1998.75   0   2.59  0.81   -3.7
1451-375   0.248   0.817  -139.1   1.162  1.000    0.0  1  1998.75   2   2.59  0.81   -3.7
1451-375   1.263   0.009    -3.4   0.541  1.000    0.0  1  1999.29   0   7.44  0.86    4.9
1451-375   1.176   0.010   137.0   1.269  0.508    5.2  1  1999.36   0   2.51  0.82   -5.7
1451-375   0.980   0.039    39.5   0.761  0.252   31.7  1  1999.47   0   1.87  0.75   29.1
1451-375   0.205   0.818  -124.6   1.152  1.000    0.0  1  1999.47   2   1.87  0.75   29.1
1451-375   0.682   0.082    36.9   0.874  0.000   23.0  1  1999.97   0   2.51  0.74   -6.7
1451-375   0.274   0.420  -123.3   0.712  1.000    0.0  1  1999.97   2   2.51  0.74   -6.7
1451-375   1.117   0.025    17.7   0.000  1.000    0.0  1  2000.20   0   4.24  0.96   -1.0
1451-375   0.154   1.148  -140.9   0.550  1.000    0.0  1  2000.20   2   4.24  0.96   -1.0
1451-375   1.280   0.002    86.4   0.620  0.348   20.5  1  2000.39   0   3.15  0.82  -12.8
1451-375   0.209   2.020  -140.5   1.135  1.000    0.0  1  2000.39   2   3.15  0.82  -12.8
1451-375   1.285   0.010     1.4   0.398  1.000    0.0  1  2000.51   0   7.46  0.93    4.7
1451-375   1.186   0.028   -10.2   0.495  0.000   33.4  1  2000.81   0   2.28  0.76   -6.8
1451-375   0.124   1.733  -132.9   1.286  1.000    0.0  1  2000.81   2   2.28  0.76   -6.8
1451-375   1.234   0.042   -12.2   0.457  1.000    0.0  1  2000.93   0   7.42  1.09   -4.8
1451-375   0.929   0.018     9.2   0.275  1.000    0.0  1  2001.08   0   5.89  0.90   -8.4
1451-375   0.090   1.340  -149.3   0.873  1.000    0.0  1  2001.08   2   5.89  0.90   -8.4
1451-375   1.551   0.012   173.8   0.690  0.000   34.9  1  2001.19   0   2.12  0.76   -6.2
1451-375   0.061   3.078  -142.9   0.606  1.000    0.0  1  2001.19   2   2.12  0.76   -6.2
1451-375   1.485   0.006    79.3   0.737  0.387   29.0  1  2001.27   0   2.11  0.73    2.5
1451-375   0.044   3.749  -136.3   0.585  1.000    0.0  1  2001.27   2   2.11  0.73    2.5
1451-375   1.845   0.006    10.7   0.348  1.000    0.0  1  2001.35   0   7.60  1.03    4.4
1451-375   1.926   0.023  -178.1   1.366  0.240   13.5  1  2001.51   0   7.54  1.32    2.2
1451-375   0.041   7.210  -133.5   1.098  1.000    0.0  1  2001.51   1   7.54  1.32    2.2
1451-375   1.770   0.010    71.3   0.780  0.000   35.0  1  2001.83   0   2.84  0.94   11.8
1451-375   1.803   0.010   149.2   0.715  0.287   40.3  1  2002.04   0   3.02  0.90   -2.9
1451-375   1.780   0.019  -177.5   1.138  0.380   20.0  1  2002.18   0   7.53  0.99   -9.5
1451-375   0.023   8.275  -141.5   0.177  1.000    0.0  1  2002.18   1   7.53  0.99   -9.5
1451-375   1.465   0.011   112.6   0.934  0.280   34.9  1  2002.35   0   3.04  0.82   -4.2
1451-375   0.891   0.065  -147.6   1.901  0.136   28.2  1  2002.95   0   1.97  0.62   -4.2
1451-375   0.025   3.428  -140.8   0.000  1.000    0.0  1  2002.95   2   1.97  0.62   -4.2
1451-375   0.785   0.034    12.6   2.314  0.360   12.9  1  2003.19   0   5.03  0.81   -3.5
1451-375   0.033   9.851  -143.1   0.458  1.000    0.0  1  2003.19   1   5.03  0.81   -3.5
1451-375   0.624   0.026    87.6   1.114  0.196   44.1  1  2003.35   0   1.57  0.88   -4.7
1451-375   0.045   2.847  -124.1   0.439  1.000    0.0  1  2003.35   2   1.57  0.88   -4.7
1451-375   0.667   0.034   146.8   1.130  0.074   46.6  1  2003.47   0   2.22  0.94   -2.8
1451-375   0.018   2.863  -121.2   0.000  1.000    0.0  1  2003.47   2   2.22  0.94   -2.8
1451-375   0.704   0.010    48.8   0.892  0.237   50.9  1  2003.52   0   2.61  0.98   -2.1
1451-375   0.024   2.875  -131.4   0.000  1.000    0.0  1  2003.52   2   2.61  0.98   -2.1
1451-375   0.571   0.019    33.2   1.607  0.199   27.0  1  2003.71   0   5.40  0.92    3.3
1451-375   0.036   2.864  -108.7   0.428  1.000    0.0  1  2003.71   2   5.40  0.92    3.3
1451-375   0.871   0.229    31.3   0.225  1.000    0.0  1  2003.96   0   2.12  0.76   -6.2
1451-375   0.677   0.305  -152.5   0.000  1.000    0.0  1  2003.96  99   2.12  0.76   -6.2
1451-375   0.063   2.637  -139.9   0.639  1.000    0.0  1  2003.96   2   2.12  0.76   -6.2
1514-241   1.132   0.057   -11.1   1.229  0.119  -12.4  1  1997.08   0   2.59  0.77   -7.0
1514-241   0.178   2.389   159.3   0.696  1.000    0.0  1  1997.08  99   2.59  0.77   -7.0
1514-241   0.046   6.845   162.9   1.309  1.000    0.0  1  1997.08   2   2.59  0.77   -7.0
1514-241   0.067  10.141   158.6   0.939  1.000    0.0  1  1997.08   1   2.59  0.77   -7.0
1514-241   1.259   0.055   -18.0   1.100  0.150   -9.2  1  1997.25   0   2.16  0.73   -3.8
1514-241   0.154   1.156   157.4   0.298  1.000    0.0  1  1997.25  99   2.16  0.73   -3.8
1514-241   0.128   2.823   160.7   0.774  1.000    0.0  1  1997.25  99   2.16  0.73   -3.8
1514-241   0.035   6.548   156.0   1.031  1.000    0.0  1  1997.25   2   2.16  0.73   -3.8
1514-241   0.029  11.435   160.0   0.573  1.000    0.0  1  1997.25   1   2.16  0.73   -3.8
1514-241   1.214   0.045   -20.3   1.156  0.088  -12.1  1  1997.38   0   2.50  0.83   -2.4
1514-241   0.077   1.485   154.9   0.000  1.000    0.0  1  1997.38  99   2.50  0.83   -2.4
1514-241   0.124   3.284   159.9   1.150  1.000    0.0  1  1997.38  99   2.50  0.83   -2.4
1514-241   0.092  10.166   159.4   2.167  1.000    0.0  1  1997.38   1   2.50  0.83   -2.4
1514-241   0.022  17.129   156.7   0.890  1.000    0.0  1  1997.38  99   2.50  0.83   -2.4
1514-241   1.781   0.014   -24.2   1.195  0.141   -9.6  1  1997.56   0   3.07  0.83  -13.4
1514-241   0.135   2.210   160.4   1.280  1.000    0.0  1  1997.56  99   3.07  0.83  -13.4
1514-241   0.092   9.272   158.1   2.137  1.000    0.0  1  1997.56   1   3.07  0.83  -13.4
1514-241   1.942   0.011   -20.3   1.322  0.188  -10.3  1  1997.69   0   3.52  0.73  -17.6
1514-241   0.103   2.696   158.8   0.802  1.000    0.0  1  1997.69  99   3.52  0.73  -17.6
1514-241   0.049   5.980   152.8   1.593  1.000    0.0  1  1997.69   2   3.52  0.73  -17.6
1514-241   0.044  11.733   158.6   0.733  1.000    0.0  1  1997.69   1   3.52  0.73  -17.6
1514-241   1.319   0.275   -16.3   0.967  0.159  -12.5  1  1997.96   0   2.18  0.75   -4.7
1514-241   0.666   0.923   163.0   0.417  1.000    0.0  1  1997.96   5   2.18  0.75   -4.7
1514-241   0.094   4.027   158.2   1.310  1.000    0.0  1  1997.96  99   2.18  0.75   -4.7
1514-241   0.062  10.021   158.2   1.033  1.000    0.0  1  1997.96   1   2.18  0.75   -4.7
1514-241   1.386   0.099   -27.2   1.214  0.146  -11.3  1  1998.11   0   2.32  0.90   -1.1
1514-241   0.497   1.210   157.3   0.509  1.000    0.0  1  1998.11   5   2.32  0.90   -1.1
1514-241   0.064   3.442   152.5   1.986  1.000    0.0  1  1998.11  99   2.32  0.90   -1.1
1514-241   0.076  10.964   158.6   1.887  1.000    0.0  1  1998.11   1   2.32  0.90   -1.1
1514-241   0.065  21.274   155.2   6.026  1.000    0.0  1  1998.11  99   2.32  0.90   -1.1
1514-241   1.630   0.077   -17.6   1.459  0.141  -10.9  1  1998.29   0   2.53  0.76  -11.6
1514-241   0.392   1.615   155.6   0.620  1.000    0.0  1  1998.29   5   2.53  0.76  -11.6
1514-241   0.045   3.139   156.8   0.427  1.000    0.0  1  1998.29  99   2.53  0.76  -11.6
1514-241   0.069   7.514   155.3   2.287  1.000    0.0  1  1998.29   2   2.53  0.76  -11.6
1514-241   0.040  14.564   159.5   1.637  1.000    0.0  1  1998.29   1   2.53  0.76  -11.6
1514-241   0.041  19.282   156.3   2.964  1.000    0.0  1  1998.29  99   2.53  0.76  -11.6
1514-241   1.589   0.136   -21.5   1.463  0.133  -11.8  1  1998.48   0   2.75  0.90   -5.9
1514-241   0.401   1.517   157.9   0.792  1.000    0.0  1  1998.48   5   2.75  0.90   -5.9
1514-241   0.085   2.835   155.7   0.000  1.000    0.0  1  1998.48  99   2.75  0.90   -5.9
1514-241   0.061   7.497   155.2   1.996  1.000    0.0  1  1998.48   2   2.75  0.90   -5.9
1514-241   0.045  14.801   158.2   1.811  1.000    0.0  1  1998.48   1   2.75  0.90   -5.9
1514-241   1.713   0.078   -33.9   1.621  0.114  -10.7  1  1998.61   0   2.44  0.86   -5.3
1514-241   0.166   1.457   142.8   0.000  1.000    0.0  1  1998.61   5   2.44  0.86   -5.3
1514-241   0.172   2.946   160.4   0.000  1.000    0.0  1  1998.61  99   2.44  0.86   -5.3
1514-241   0.077   7.643   154.5   2.220  1.000    0.0  1  1998.61   2   2.44  0.86   -5.3
1514-241   1.504   0.160   -19.1   1.489  0.191  -11.5  1  1998.75   0   3.03  0.77  -11.1
1514-241   0.248   2.110   162.9   0.292  1.000    0.0  1  1998.75   5   3.03  0.77  -11.1
1514-241   0.126   3.118   153.0   0.000  1.000    0.0  1  1998.75  99   3.03  0.77  -11.1
1514-241   0.093  10.292   158.9   2.191  1.000    0.0  1  1998.75  99   3.03  0.77  -11.1
1514-241   1.770   0.122   -18.8   1.287  0.117  -10.9  1  1998.97   0   3.34  0.89   -5.4
1514-241   0.355   1.631   158.5   0.619  1.000    0.0  1  1998.97   5   3.34  0.89   -5.4
1514-241   0.198   3.246   158.2   0.879  1.000    0.0  1  1998.97  99   3.34  0.89   -5.4
1514-241   0.062   8.856   155.1   1.741  1.000    0.0  1  1998.97   2   3.34  0.89   -5.4
1514-241   0.073  18.749   159.3   4.830  1.000    0.0  1  1998.97  99   3.34  0.89   -5.4
1514-241   1.417   0.092   -26.1   1.424  0.190   -7.6  1  1999.18   0   2.58  0.82   -8.6
1514-241   0.302   2.164   162.0   0.453  1.000    0.0  1  1999.18   5   2.58  0.82   -8.6
1514-241   0.147   3.779   157.4   1.061  1.000    0.0  1  1999.18  99   2.58  0.82   -8.6
1514-241   0.067   9.113   155.5   1.577  1.000    0.0  1  1999.18   2   2.58  0.82   -8.6
1514-241   1.748   0.150   -15.9   1.103  0.226  -19.8  1  1999.29   0   3.59  0.94   -4.0
1514-241   0.349   2.750   158.1   0.938  1.000    0.0  1  1999.29  99   3.59  0.94   -4.0
1514-241   1.594   0.206   -11.6   0.847  0.166   -2.7  1  1999.36   0   1.95  0.85   13.7
1514-241   0.530   1.952   160.0   0.681  1.000    0.0  1  1999.36   5   1.95  0.85   13.7
1514-241   0.062   4.298   158.5   0.000  1.000    0.0  1  1999.36  99   1.95  0.85   13.7
1514-241   1.646   0.078    -6.4   1.182  0.164   -7.9  1  1999.47   0   1.67  0.81   10.3
1514-241   0.488   1.798   164.2   0.721  1.000    0.0  1  1999.47   5   1.67  0.81   10.3
1514-241   0.204   3.275   156.7   0.709  1.000    0.0  1  1999.47  99   1.67  0.81   10.3
1514-241   0.109   6.907   155.7   1.807  1.000    0.0  1  1999.47   3   1.67  0.81   10.3
1514-241   2.005   0.075   -25.6   1.653  0.153  -10.1  1  1999.59   0   3.69  0.74  -15.1
1514-241   0.311   3.170   157.2   0.800  1.000    0.0  1  1999.59  99   3.69  0.74  -15.1
1514-241   1.255   0.170   -19.1   1.767  0.177   -9.1  1  1999.97   0   3.17  0.95   -3.9
1514-241   0.358   2.440   154.7   0.997  1.000    0.0  1  1999.97  99   3.17  0.95   -3.9
1514-241   0.165   5.887   155.0   3.413  1.000    0.0  1  1999.97  99   3.17  0.95   -3.9
1514-241   1.023   0.087    -8.1   1.233  0.154   -8.4  1  2000.08   0   2.58  0.77   -0.8
1514-241   0.166   2.118   170.7   0.505  1.000    0.0  1  2000.08  99   2.58  0.77   -0.8
1514-241   0.238   2.801   154.5   0.711  1.000    0.0  1  2000.08  99   2.58  0.77   -0.8
1514-241   0.104   5.754   153.4   1.813  1.000    0.0  1  2000.08  99   2.58  0.77   -0.8
1514-241   1.194   0.186    -9.1   1.261  0.177   -6.0  1  2000.20   0   2.61  0.81   -6.8
1514-241   0.346   1.986   170.0   0.436  1.000    0.0  1  2000.20  99   2.61  0.81   -6.8
1514-241   0.256   2.725   153.5   0.758  1.000    0.0  1  2000.20  99   2.61  0.81   -6.8
1514-241   0.103   4.507   153.2   1.102  1.000    0.0  1  2000.20  99   2.61  0.81   -6.8
1514-241   0.106   7.486   154.0   2.155  1.000    0.0  1  2000.20   3   2.61  0.81   -6.8
1514-241   1.066   0.308    -4.2   1.433  0.189   -7.1  1  2000.39   0   4.70  0.82    3.5
1514-241   0.398   1.870   167.1   0.594  1.000    0.0  1  2000.39  99   4.70  0.82    3.5
1514-241   0.099   5.693   155.0   1.030  1.000    0.0  1  2000.39  99   4.70  0.82    3.5
1514-241   0.222   3.287   151.3   1.046  1.000    0.0  1  2000.39  99   4.70  0.82    3.5
1514-241   0.056   8.227   156.7   0.608  1.000    0.0  1  2000.39   3   4.70  0.82    3.5
1514-241   0.981   0.152    -8.2   1.636  0.093   -7.1  1  2000.51   0   2.04  0.89    2.2
1514-241   0.261   1.958   166.4   0.685  1.000    0.0  1  2000.51  99   2.04  0.89    2.2
1514-241   0.183   3.866   153.2   1.178  1.000    0.0  1  2000.51  99   2.04  0.89    2.2
1514-241   0.118   7.466   154.9   1.651  1.000    0.0  1  2000.51   3   2.04  0.89    2.2
1514-241   0.026  12.894   153.4   0.334  1.000    0.0  1  2000.51  99   2.04  0.89    2.2
1514-241   0.943   0.028   -20.9   1.217  0.111   -8.9  1  2000.81   0   2.22  0.91   -2.3
1514-241   0.130   2.174   170.1   0.365  1.000    0.0  1  2000.81  99   2.22  0.91   -2.3
1514-241   0.183   3.030   154.4   1.695  1.000    0.0  1  2000.81  99   2.22  0.91   -2.3
1514-241   0.087   5.217   149.7   0.640  1.000    0.0  1  2000.81  99   2.22  0.91   -2.3
1514-241   0.126   8.622   156.3   2.038  1.000    0.0  1  2000.81   3   2.22  0.91   -2.3
1514-241   1.030   0.084   -12.5   1.281  0.157   -8.9  1  2000.93   0   2.33  0.92    1.6
1514-241   0.252   2.610   168.0   0.876  1.000    0.0  1  2000.93  99   2.33  0.92    1.6
1514-241   0.189   5.558   152.1   1.583  1.000    0.0  1  2000.93  99   2.33  0.92    1.6
1514-241   0.114   9.422   156.0   1.201  1.000    0.0  1  2000.93   3   2.33  0.92    1.6
1514-241   0.803   0.038    -9.7   1.006  0.041   -8.8  1  2001.08   0   2.64  0.89   -2.9
1514-241   0.193   2.286   169.1   0.692  1.000    0.0  1  2001.08  99   2.64  0.89   -2.9
1514-241   0.190   7.519   155.3   2.579  1.000    0.0  1  2001.08   3   2.64  0.89   -2.9
1514-241   1.082   0.165   -10.9   0.643  0.161  -14.7  1  2001.19   0   3.61  0.77   -2.1
1514-241   0.306   1.925   168.4   0.418  1.000    0.0  1  2001.19  99   3.61  0.77   -2.1
1514-241   0.089   3.502   163.3   1.045  1.000    0.0  1  2001.19   4   3.61  0.77   -2.1
1514-241   0.084   6.524   152.4   0.823  1.000    0.0  1  2001.19  99   3.61  0.77   -2.1
1514-241   0.117   9.296   155.1   1.970  1.000    0.0  1  2001.19   3   3.61  0.77   -2.1
1514-241   1.023   0.026    -4.2   1.083  0.129  -11.4  1  2001.27   0   2.25  0.69    3.6
1514-241   0.241   2.294   166.9   0.553  1.000    0.0  1  2001.27  99   2.25  0.69    3.6
1514-241   0.108   4.689   153.3   2.635  1.000    0.0  1  2001.27   4   2.25  0.69    3.6
1514-241   0.165   8.915   155.4   2.026  1.000    0.0  1  2001.27   3   2.25  0.69    3.6
1514-241   1.446   0.056   -10.8   1.874  0.161  -11.1  1  2001.35   0   4.56  1.08  -12.9
1514-241   0.118   4.257   163.4   0.586  1.000    0.0  1  2001.35   4   4.56  1.08  -12.9
1514-241   0.135   8.392   152.7   0.652  1.000    0.0  1  2001.35   3   4.56  1.08  -12.9
1514-241   1.150   0.011   -23.9   1.506  0.132   -6.4  1  2001.51   0   1.90  0.79   -2.9
1514-241   0.240   2.784   163.7   1.046  1.000    0.0  1  2001.51  99   1.90  0.79   -2.9
1514-241   0.246   9.061   154.6   2.299  1.000    0.0  1  2001.51   3   1.90  0.79   -2.9
1514-241   1.304   0.170    -2.2   0.360  1.000    0.0  1  2001.83   0   2.49  0.88   -5.7
1514-241   0.155   2.799   167.0   0.385  1.000    0.0  1  2001.83  99   2.49  0.88   -5.7
1514-241   0.220   4.672   161.2   6.425  1.000    0.0  1  2001.83   4   2.49  0.88   -5.7
1514-241   0.093  10.143   155.2   0.768  1.000    0.0  1  2001.83   3   2.49  0.88   -5.7
1514-241   0.961   0.396    -9.1   1.109  0.272   -7.6  1  2002.04   0   3.49  0.98  -18.3
1514-241   0.392   1.402   171.7   0.374  1.000    0.0  1  2002.04  99   3.49  0.98  -18.3
1514-241   0.108   5.206   151.5   1.731  1.000    0.0  1  2002.04   4   3.49  0.98  -18.3
1514-241   0.171   9.998   152.5   1.248  1.000    0.0  1  2002.04   3   3.49  0.98  -18.3
1514-241   1.013   0.102   -13.3   1.708  0.161   -7.3  1  2002.18   0   2.68  0.78  -10.0
1514-241   0.255   2.247   167.9   0.579  1.000    0.0  1  2002.18  99   2.68  0.78  -10.0
1514-241   0.089   4.368   155.1   1.171  1.000    0.0  1  2002.18   4   2.68  0.78  -10.0
1514-241   0.199  10.372   153.8   2.335  1.000    0.0  1  2002.18   3   2.68  0.78  -10.0
1514-241   1.064   0.090   -14.1   1.537  0.158   -8.6  1  2002.35   0   2.78  0.89   -3.3
1514-241   0.273   2.628   164.3   0.791  1.000    0.0  1  2002.35  99   2.78  0.89   -3.3
1514-241   0.103   6.013   152.8   2.753  1.000    0.0  1  2002.35   4   2.78  0.89   -3.3
1514-241   0.131  11.130   153.3   1.806  1.000    0.0  1  2002.35   3   2.78  0.89   -3.3
1514-241   1.499   0.059   171.1   2.829  0.095  -13.0  1  2002.56   0   4.16  0.99   -2.1
1514-241   1.063   0.154   -12.9   0.890  0.253   -3.8  1  2002.73   0   1.53  0.74   -7.7
1514-241   0.283   2.036   166.5   0.412  1.000    0.0  1  2002.73  99   1.53  0.74   -7.7
1514-241   0.144   3.333   160.2   0.773  1.000    0.0  1  2002.73  99   1.53  0.74   -7.7
1514-241   0.090   6.717   153.9   2.498  1.000    0.0  1  2002.73   4   1.53  0.74   -7.7
1514-241   0.100  12.156   153.8   1.683  1.000    0.0  1  2002.73   3   1.53  0.74   -7.7
1514-241   1.182   0.019  -168.7   1.692  0.141   -7.2  1  2003.19   0   1.70  0.75   -7.9
1514-241   0.180   3.902   159.6   0.827  1.000    0.0  1  2003.19  99   1.70  0.75   -7.9
1514-241   0.075   8.734   149.7   0.837  1.000    0.0  1  2003.19  99   1.70  0.75   -7.9
1514-241   1.045   0.099    -8.9   1.758  0.140   -9.2  1  2003.35   0   1.49  0.85  -12.5
1514-241   0.184   2.488   164.8   0.690  1.000    0.0  1  2003.35  99   1.49  0.85  -12.5
1514-241   0.144   4.720   157.6   1.429  1.000    0.0  1  2003.35  99   1.49  0.85  -12.5
1514-241   0.138  11.889   156.1   5.474  1.000    0.0  1  2003.35   3   1.49  0.85  -12.5
1514-241   0.922   0.129    -1.4   1.481  0.161   -5.9  1  2003.47   0   1.44  0.76   -0.9
1514-241   0.235   2.189   164.6   0.570  1.000    0.0  1  2003.47  99   1.44  0.76   -0.9
1514-241   0.149   5.159   158.2   2.059  1.000    0.0  1  2003.47  99   1.44  0.76   -0.9
1514-241   0.069  11.056   154.7   2.283  1.000    0.0  1  2003.47   3   1.44  0.76   -0.9
1514-241   1.111   0.164   -14.2   1.459  0.217  -14.8  1  2003.52   0   2.73  1.07   -2.6
1514-241   0.234   4.122   159.2   2.295  1.000    0.0  1  2003.52  99   2.73  1.07   -2.6
1514-241   0.064  13.888   155.7   1.128  1.000    0.0  1  2003.52   3   2.73  1.07   -2.6
1514-241   0.674   0.421    -5.5   0.155  1.000    0.0  1  2003.71   0   5.02  0.65    1.1
1514-241   0.333   1.063   168.5   0.439  1.000    0.0  1  2003.71  99   5.02  0.65    1.1
1514-241   0.151   2.786   161.6   0.784  1.000    0.0  1  2003.71  99   5.02  0.65    1.1
1514-241   0.165   6.240   155.8   2.646  1.000    0.0  1  2003.71  99   5.02  0.65    1.1
1514-241   0.035  14.584   156.4   1.130  1.000    0.0  1  2003.71   3   5.02  0.65    1.1
1514-241   0.940   0.025   -12.7   0.667  0.302   -7.9  1  2003.96   0   0.97  0.68   61.8
1514-241   0.413   2.463   164.3   1.318  1.000    0.0  1  2003.96  99   0.97  0.68   61.8
1606+106   1.135   0.010   114.3   0.353  0.341  -76.8  1  1995.56   0   1.92  1.04   -0.1
1606+106   0.107   1.022   -57.1   0.507  1.000    0.0  1  1995.56  99   1.92  1.04   -0.1
1606+106   0.056   2.001   -38.2   0.735  1.000    0.0  1  1995.56   2   1.92  1.04   -0.1
1606+106   0.013   8.001   -39.0   1.559  1.000    0.0  1  1995.56   1   1.92  1.04   -0.1
1606+106   0.835   0.056   129.5   0.622  0.000  -71.2  1  1996.31   0   2.77  1.62   16.9
1606+106   0.144   1.192   -46.6   0.775  1.000    0.0  1  1996.31   3   2.77  1.62   16.9
1606+106   0.021   7.171   -32.2   2.297  1.000    0.0  1  1996.31   1   2.77  1.62   16.9
1606+106   0.791   0.046   108.2   0.000  1.000    0.0  1  1997.03   0   1.81  1.12    0.7
1606+106   0.125   0.632   -63.0   0.125  1.000    0.0  1  1997.03   4   1.81  1.12    0.7
1606+106   0.060   1.559   -53.2   0.160  1.000    0.0  1  1997.03   3   1.81  1.12    0.7
1606+106   0.011   2.792   -34.6   0.107  1.000    0.0  1  1997.03   2   1.81  1.12    0.7
1606+106   0.936   0.033   121.8   0.198  0.000  -71.0  1  1997.08   0   1.57  0.73   -7.1
1606+106   0.152   0.569   -67.8   0.372  1.000    0.0  1  1997.08   4   1.57  0.73   -7.1
1606+106   0.089   1.450   -54.4   0.486  1.000    0.0  1  1997.08   3   1.57  0.73   -7.1
1606+106   0.027   2.423   -37.8   1.159  1.000    0.0  1  1997.08   2   1.57  0.73   -7.1
1606+106   1.080   0.030   131.6   0.282  0.000  -59.6  1  1997.25   0   1.46  0.74   -4.8
1606+106   0.161   0.633   -66.8   0.458  1.000    0.0  1  1997.25   4   1.46  0.74   -4.8
1606+106   0.105   1.556   -51.3   0.585  1.000    0.0  1  1997.25   3   1.46  0.74   -4.8
1606+106   0.994   0.033   125.6   0.234  0.263  -61.3  1  1997.38   0   1.62  0.79   -2.5
1606+106   0.163   0.570   -63.0   0.447  1.000    0.0  1  1997.38   4   1.62  0.79   -2.5
1606+106   0.080   1.465   -55.5   0.397  1.000    0.0  1  1997.38   3   1.62  0.79   -2.5
1606+106   0.043   2.189   -38.6   1.100  1.000    0.0  1  1997.38   2   1.62  0.79   -2.5
1606+106   0.010   7.641   -39.3   1.170  1.000    0.0  1  1997.38   1   1.62  0.79   -2.5
1606+106   1.124   0.031   122.2   0.260  0.279  -74.9  1  1997.56   0   1.82  0.82   -6.2
1606+106   0.153   0.611   -62.6   0.399  1.000    0.0  1  1997.56   4   1.82  0.82   -6.2
1606+106   0.089   1.456   -56.6   0.425  1.000    0.0  1  1997.56   3   1.82  0.82   -6.2
1606+106   0.037   2.228   -39.5   0.852  1.000    0.0  1  1997.56   2   1.82  0.82   -6.2
1606+106   0.016   7.338   -38.1   2.370  1.000    0.0  1  1997.56   1   1.82  0.82   -6.2
1606+106   1.275   0.038   137.8   0.351  0.711  -41.8  1  1997.69   0   2.71  0.82  -15.1
1606+106   0.114   0.735   -63.7   0.262  1.000    0.0  1  1997.69   4   2.71  0.82  -15.1
1606+106   0.085   1.361   -59.6   0.536  1.000    0.0  1  1997.69   3   2.71  0.82  -15.1
1606+106   0.050   2.164   -40.8   0.760  1.000    0.0  1  1997.69   2   2.71  0.82  -15.1
1606+106   0.016   7.768   -39.8   1.920  1.000    0.0  1  1997.69   1   2.71  0.82  -15.1
1606+106   1.291   0.019    95.8   0.236  0.000   76.3  1  1997.96   0   1.67  0.63  -11.7
1606+106   0.162   0.579   -65.3   0.302  1.000    0.0  1  1997.96   4   1.67  0.63  -11.7
1606+106   0.095   1.495   -58.5   0.457  1.000    0.0  1  1997.96   3   1.67  0.63  -11.7
1606+106   0.035   2.238   -37.0   0.949  1.000    0.0  1  1997.96   2   1.67  0.63  -11.7
1606+106   0.962   0.048   114.6   0.239  0.508   73.4  1  1998.11   0   1.47  0.74  -11.9
1606+106   0.209   0.481   -65.1   0.389  1.000    0.0  1  1998.11   4   1.47  0.74  -11.9
1606+106   0.092   1.438   -57.2   0.449  1.000    0.0  1  1998.11   3   1.47  0.74  -11.9
1606+106   0.038   2.175   -38.7   0.899  1.000    0.0  1  1998.11   2   1.47  0.74  -11.9
1606+106   0.703   0.083   113.1   0.309  0.314   78.0  1  1998.29   0   1.59  0.78   -3.2
1606+106   0.232   0.430   -62.2   0.444  1.000    0.0  1  1998.29   4   1.59  0.78   -3.2
1606+106   0.093   1.412   -57.3   0.447  1.000    0.0  1  1998.29   3   1.59  0.78   -3.2
1606+106   0.046   2.032   -36.9   1.096  1.000    0.0  1  1998.29   2   1.59  0.78   -3.2
1606+106   0.017   7.356   -39.1   2.814  1.000    0.0  1  1998.29   1   1.59  0.78   -3.2
1606+106   0.576   0.096   112.0   0.312  0.722   65.8  1  1998.48   0   1.54  0.74   -2.0
1606+106   0.243   0.390   -63.3   0.436  1.000    0.0  1  1998.48   4   1.54  0.74   -2.0
1606+106   0.108   1.380   -56.7   0.570  1.000    0.0  1  1998.48   3   1.54  0.74   -2.0
1606+106   0.039   2.219   -37.3   1.090  1.000    0.0  1  1998.48   2   1.54  0.74   -2.0
1606+106   0.015   7.353   -39.0   2.087  1.000    0.0  1  1998.48   1   1.54  0.74   -2.0
1606+106   0.521   0.115   117.7   0.294  0.668   68.8  1  1998.61   0   1.56  0.77   -5.7
1606+106   0.212   0.388   -62.5   0.420  1.000    0.0  1  1998.61   4   1.56  0.77   -5.7
1606+106   0.100   1.376   -55.7   0.512  1.000    0.0  1  1998.61   3   1.56  0.77   -5.7
1606+106   0.029   2.244   -39.7   0.987  1.000    0.0  1  1998.61   2   1.56  0.77   -5.7
1606+106   0.010   7.331   -39.3   1.805  1.000    0.0  1  1998.61   1   1.56  0.77   -5.7
1606+106   0.641   0.073   125.6   0.288  0.927   -1.7  1  1998.75   0   1.76  0.80  -12.2
1606+106   0.213   0.473   -59.8   0.532  1.000    0.0  1  1998.75   4   1.76  0.80  -12.2
1606+106   0.096   1.498   -54.7   0.584  1.000    0.0  1  1998.75   3   1.76  0.80  -12.2
1606+106   0.034   2.361   -36.5   1.179  1.000    0.0  1  1998.75   2   1.76  0.80  -12.2
1606+106   0.016   7.675   -36.4   2.669  1.000    0.0  1  1998.75   1   1.76  0.80  -12.2
1606+106   0.884   0.055   132.0   0.208  0.840    5.7  1  1998.97   0   1.53  0.72  -11.5
1606+106   0.233   0.472   -61.1   0.488  1.000    0.0  1  1998.97   4   1.53  0.72  -11.5
1606+106   0.101   1.466   -55.4   0.548  1.000    0.0  1  1998.97   3   1.53  0.72  -11.5
1606+106   0.034   2.361   -36.9   0.835  1.000    0.0  1  1998.97   2   1.53  0.72  -11.5
1606+106   0.506   0.058   117.8   0.303  0.763   -8.7  1  1999.18   0   1.52  0.62   -7.1
1606+106   0.155   0.529   -62.1   0.393  1.000    0.0  1  1999.18   4   1.52  0.62   -7.1
1606+106   0.052   1.473   -56.9   0.376  1.000    0.0  1  1999.18   3   1.52  0.62   -7.1
1606+106   0.060   1.821   -41.6   1.172  1.000    0.0  1  1999.18   2   1.52  0.62   -7.1
1606+106   0.013   7.445   -36.3   2.346  1.000    0.0  1  1999.18   1   1.52  0.62   -7.1
1606+106   0.705   0.057   135.1   0.331  0.780  -18.2  1  1999.29   0   1.70  0.69   -9.8
1606+106   0.147   0.543   -64.4   0.426  1.000    0.0  1  1999.29   4   1.70  0.69   -9.8
1606+106   0.082   1.537   -54.4   0.577  1.000    0.0  1  1999.29   3   1.70  0.69   -9.8
1606+106   0.020   2.816   -34.0   0.581  1.000    0.0  1  1999.29   2   1.70  0.69   -9.8
1606+106   0.013   7.533   -39.9   1.161  1.000    0.0  1  1999.29   1   1.70  0.69   -9.8
1606+106   0.774   0.028    99.5   0.316  0.725  -27.3  1  1999.36   0   1.32  0.70   -6.0
1606+106   0.096   0.560   -67.1   0.000  1.000    0.0  1  1999.36   4   1.32  0.70   -6.0
1606+106   0.163   1.330   -52.2   0.897  1.000    0.0  1  1999.36   3   1.32  0.70   -6.0
1606+106   0.020   2.507   -39.4   0.357  1.000    0.0  1  1999.36   2   1.32  0.70   -6.0
1606+106   0.021   7.860   -36.4   1.949  1.000    0.0  1  1999.36   1   1.32  0.70   -6.0
1606+106   0.787   0.049   125.8   0.303  1.000    0.0  1  1999.47   0   2.28  0.60   -5.6
1606+106   0.215   0.488   -49.2   0.528  1.000    0.0  1  1999.47   4   2.28  0.60   -5.6
1606+106   0.103   1.745   -50.0   0.532  1.000    0.0  1  1999.47   3   2.28  0.60   -5.6
1606+106   1.064   0.042   166.2   0.264  1.000    0.0  1  1999.59   0   2.62  0.73   -8.3
1606+106   0.232   1.118   -51.5   1.103  1.000    0.0  1  1999.59  99   2.62  0.73   -8.3
1606+106   0.907   0.021   138.3   0.194  1.000    0.0  1  1999.97   0   1.69  0.64   -2.3
1606+106   0.160   0.598   -57.2   0.493  1.000    0.0  1  1999.97   4   1.69  0.64   -2.3
1606+106   0.077   1.573   -53.0   0.528  1.000    0.0  1  1999.97   3   1.69  0.64   -2.3
1606+106   0.042   2.247   -37.4   1.476  1.000    0.0  1  1999.97   2   1.69  0.64   -2.3
1606+106   0.014   7.739   -38.0   1.861  1.000    0.0  1  1999.97   1   1.69  0.64   -2.3
1606+106   0.887   0.029   169.2   0.250  0.440   28.9  1  2000.08   0   1.61  0.60   -3.4
1606+106   0.140   0.557   -62.8   0.360  1.000    0.0  1  2000.08   4   1.61  0.60   -3.4
1606+106   0.082   1.485   -54.8   0.533  1.000    0.0  1  2000.08   3   1.61  0.60   -3.4
1606+106   0.020   2.329   -42.0   0.662  1.000    0.0  1  2000.08   2   1.61  0.60   -3.4
1606+106   0.008   7.943   -26.4   4.421  1.000    0.0  1  2000.08   1   1.61  0.60   -3.4
1606+106   1.018   0.013   131.4   0.201  1.000    0.0  1  2000.20   0   0.91  0.52   -0.3
1606+106   0.149   0.526   -66.4   0.377  1.000    0.0  1  2000.20   4   0.91  0.52   -0.3
1606+106   0.125   1.520   -51.5   0.742  1.000    0.0  1  2000.20   3   0.91  0.52   -0.3
1606+106   0.020   2.608   -38.4   0.449  1.000    0.0  1  2000.20   2   0.91  0.52   -0.3
1606+106   1.146   0.018   109.1   0.262  0.717   12.0  1  2000.39   0   1.57  0.59   -3.4
1606+106   0.194   0.536   -61.6   0.524  1.000    0.0  1  2000.39   4   1.57  0.59   -3.4
1606+106   0.095   1.509   -54.8   0.629  1.000    0.0  1  2000.39   3   1.57  0.59   -3.4
1606+106   0.051   2.167   -38.8   1.335  1.000    0.0  1  2000.39   2   1.57  0.59   -3.4
1606+106   0.018   7.800   -37.6   2.134  1.000    0.0  1  2000.39   1   1.57  0.59   -3.4
1606+106   1.285   0.019   115.1   0.318  0.713    8.1  1  2000.51   0   1.81  0.79  -11.0
1606+106   0.142   0.611   -67.6   0.507  1.000    0.0  1  2000.51   4   1.81  0.79  -11.0
1606+106   0.118   1.659   -49.2   0.793  1.000    0.0  1  2000.51   3   1.81  0.79  -11.0
1606+106   0.011   7.523   -38.8   1.085  1.000    0.0  1  2000.51   1   1.81  0.79  -11.0
1606+106   1.820   0.018   117.6   0.279  0.773   29.1  1  2000.81   0   1.43  0.79  -13.3
1606+106   0.171   0.640   -71.0   0.555  1.000    0.0  1  2000.81   4   1.43  0.79  -13.3
1606+106   0.108   1.714   -50.9   0.705  1.000    0.0  1  2000.81   3   1.43  0.79  -13.3
1606+106   1.434   0.014   156.2   0.272  0.555   62.2  1  2000.93   0   1.12  0.60    1.4
1606+106   0.289   0.958   -55.9   1.074  1.000    0.0  1  2000.93  99   1.12  0.60    1.4
1606+106   1.247   0.031   159.6   0.168  1.000    0.0  1  2001.08   0   1.38  0.55   -3.1
1606+106   0.163   0.436   -85.8   0.292  1.000    0.0  1  2001.08   4   1.38  0.55   -3.1
1606+106   0.111   1.476   -57.5   0.801  1.000    0.0  1  2001.08   3   1.38  0.55   -3.1
1606+106   0.019   2.995   -34.6   0.454  1.000    0.0  1  2001.08   2   1.38  0.55   -3.1
1606+106   1.677   0.015    68.6   0.122  1.000    0.0  1  2001.19   0   1.11  0.51   -7.4
1606+106   0.234   0.340   -93.5   0.295  1.000    0.0  1  2001.19   4   1.11  0.51   -7.4
1606+106   0.185   1.431   -50.4   0.946  1.000    0.0  1  2001.19   3   1.11  0.51   -7.4
1606+106   1.586   0.014   119.0   0.068  1.000    0.0  1  2001.27   0   1.86  0.72   -2.5
1606+106   0.349   0.243   -73.5   0.510  1.000    0.0  1  2001.27   4   1.86  0.72   -2.5
1606+106   0.088   1.385   -61.0   0.606  1.000    0.0  1  2001.27   3   1.86  0.72   -2.5
1606+106   0.037   2.529   -41.1   0.686  1.000    0.0  1  2001.27   2   1.86  0.72   -2.5
1606+106   2.395   0.006    21.9   0.188  1.000    0.0  1  2001.35   0   1.59  0.56   -7.6
1606+106   0.131   0.546   -78.1   0.000  1.000    0.0  1  2001.35   4   1.59  0.56   -7.6
1606+106   0.135   1.439   -56.2   0.842  1.000    0.0  1  2001.35   3   1.59  0.56   -7.6
1606+106   0.025   2.609   -40.9   0.286  1.000    0.0  1  2001.35   2   1.59  0.56   -7.6
1606+106   2.328   0.001    58.6   0.206  1.000    0.0  1  2001.51   0   1.39  0.59   -6.6
1606+106   0.112   0.565   -82.9   0.000  1.000    0.0  1  2001.51   4   1.39  0.59   -6.6
1606+106   0.153   1.285   -56.2   0.887  1.000    0.0  1  2001.51   3   1.39  0.59   -6.6
1606+106   0.038   2.186   -48.6   0.714  1.000    0.0  1  2001.51   2   1.39  0.59   -6.6
1606+106   0.018   7.484   -37.4   2.756  1.000    0.0  1  2001.51   1   1.39  0.59   -6.6
1606+106   2.186   0.006    74.8   0.200  1.000    0.0  1  2001.83   0   1.63  0.63   -4.5
1606+106   0.189   0.513   -79.7   0.364  1.000    0.0  1  2001.83   4   1.63  0.63   -4.5
1606+106   0.134   1.490   -55.7   0.798  1.000    0.0  1  2001.83   3   1.63  0.63   -4.5
1606+106   0.041   2.478   -39.3   1.264  1.000    0.0  1  2001.83   2   1.63  0.63   -4.5
1606+106   2.201   0.030   170.3   0.102  1.000    0.0  1  2002.04   0   1.75  0.58   -7.7
1606+106   0.730   0.313   -51.8   0.969  1.000    0.0  1  2002.04   4   1.75  0.58   -7.7
1606+106   0.116   1.737   -50.0   0.827  1.000    0.0  1  2002.04   3   1.75  0.58   -7.7
1606+106   2.419   0.018   130.3   0.177  1.000    0.0  1  2002.18   0   1.82  0.57   -7.8
1606+106   0.326   0.386   -78.9   0.370  1.000    0.0  1  2002.18   4   1.82  0.57   -7.8
1606+106   0.089   1.165   -62.3   0.515  1.000    0.0  1  2002.18   3   1.82  0.57   -7.8
1606+106   0.093   1.924   -51.3   0.844  1.000    0.0  1  2002.18  99   1.82  0.57   -7.8
1606+106   0.021   6.192   -35.0   4.165  1.000    0.0  1  2002.18  99   1.82  0.57   -7.8
1606+106   2.526   0.036   149.5   0.125  1.000    0.0  1  2002.35   0   1.51  0.70   -2.7
1606+106   0.620   0.273   -50.2   0.622  1.000    0.0  1  2002.35   4   1.51  0.70   -2.7
1606+106   0.220   1.411   -54.1   1.323  1.000    0.0  1  2002.35   3   1.51  0.70   -2.7
1606+106   1.771   0.044   136.7   0.157  1.000    0.0  1  2002.56   0   1.76  0.79   -8.7
1606+106   0.930   0.191   -55.6   0.759  1.000    0.0  1  2002.56   4   1.76  0.79   -8.7
1606+106   0.102   1.556   -54.1   0.516  1.000    0.0  1  2002.56   3   1.76  0.79   -8.7
1606+106   0.037   2.829   -43.4   0.693  1.000    0.0  1  2002.56   2   1.76  0.79   -8.7
1606+106   1.815   0.016   118.3   0.322  0.699  -40.5  1  2002.73   0   1.53  0.63   -5.4
1606+106   0.214   0.478   -80.5   0.369  1.000    0.0  1  2002.73   4   1.53  0.63   -5.4
1606+106   0.144   1.688   -51.7   0.832  1.000    0.0  1  2002.73   3   1.53  0.63   -5.4
1606+106   0.018   7.982   -43.4   1.671  1.000    0.0  1  2002.73   1   1.53  0.63   -5.4
1606+106   1.209   0.025   108.6   0.408  0.735  -26.3  1  2002.95   0   1.29  0.76   -7.8
1606+106   0.250   0.492   -71.6   0.591  1.000    0.0  1  2002.95   4   1.29  0.76   -7.8
1606+106   0.119   1.460   -50.2   0.940  1.000    0.0  1  2002.95   3   1.29  0.76   -7.8
1606+106   0.054   2.688   -42.9   6.231  1.000    0.0  1  2002.95   2   1.29  0.76   -7.8
1606+106   1.962   0.023   175.5   0.396  0.634  -36.1  1  2003.19   0   2.03  0.71   -3.8
1606+106   0.245   1.009   -57.8   1.284  1.000    0.0  1  2003.19  99   2.03  0.71   -3.8
1606+106   0.024   3.278   -34.1   0.000  1.000    0.0  1  2003.19   2   2.03  0.71   -3.8
1606+106   1.817   0.021   147.4   0.193  1.000    0.0  1  2003.35   0   1.34  0.62   -7.5
1606+106   0.312   0.519   -62.6   0.537  1.000    0.0  1  2003.35   4   1.34  0.62   -7.5
1606+106   0.095   1.598   -59.6   0.695  1.000    0.0  1  2003.35   3   1.34  0.62   -7.5
1606+106   0.036   2.540   -34.1   0.864  1.000    0.0  1  2003.35   2   1.34  0.62   -7.5
1606+106   1.730   0.023   118.2   0.340  0.667  -13.0  1  2003.47   0   1.49  0.79   -1.2
1606+106   0.358   0.501   -67.3   0.635  1.000    0.0  1  2003.47   4   1.49  0.79   -1.2
1606+106   0.123   1.751   -50.4   0.859  1.000    0.0  1  2003.47   3   1.49  0.79   -1.2
1606+106   0.021   7.255   -37.1   2.309  1.000    0.0  1  2003.47   1   1.49  0.79   -1.2
1606+106   2.003   0.039   142.2   0.326  1.000    0.0  1  2003.52   0   1.82  0.92   -6.7
1606+106   0.445   0.847   -49.8   1.387  1.000    0.0  1  2003.52  99   1.82  0.92   -6.7
1606+106   1.309   0.038   136.4   0.191  1.000    0.0  1  2003.71   0   1.54  0.66   -6.6
1606+106   0.491   0.428   -56.3   0.783  1.000    0.0  1  2003.71   4   1.54  0.66   -6.6
1606+106   0.094   1.637   -54.7   0.655  1.000    0.0  1  2003.71   3   1.54  0.66   -6.6
1606+106   0.014   2.979   -33.4   0.285  1.000    0.0  1  2003.71   2   1.54  0.66   -6.6
1606+106   1.185   0.038   106.0   0.336  0.524  -10.4  1  2003.96   0   0.94  0.81    7.7
1606+106   0.395   0.482   -64.7   0.612  1.000    0.0  1  2003.96   4   0.94  0.81    7.7
1606+106   0.100   1.489   -56.9   0.494  1.000    0.0  1  2003.96   3   0.94  0.81    7.7
1606+106   0.034   2.690   -40.6   0.688  1.000    0.0  1  2003.96   2   0.94  0.81    7.7
1611+343   2.076   0.041    -9.6   0.123  1.000    0.0  1  1994.52   0   1.52  1.01   -1.7
1611+343   0.378   1.407  -178.0   0.489  1.000    0.0  1  1994.52  99   1.52  1.01   -1.7
1611+343   0.668   2.574   173.2   0.965  1.000    0.0  1  1994.52   3   1.52  1.01   -1.7
1611+343   0.393   3.217   156.3   1.265  1.000    0.0  1  1994.52   1   1.52  1.01   -1.7
1611+343   2.266   0.016   -14.3   0.252  1.000    0.0  1  1996.31   0   2.25  1.02   24.1
1611+343   1.411   2.764   170.2   1.581  1.000    0.0  1  1996.31  99   2.25  1.02   24.1
1611+343   1.690   0.016   -15.4   0.061  1.000    0.0  1  1997.08   0   1.14  0.68  -15.1
1611+343   0.121   1.097   173.2   0.443  1.000    0.0  1  1997.08   4   1.14  0.68  -15.1
1611+343   0.504   2.701   179.0   0.828  1.000    0.0  1  1997.08   3   1.14  0.68  -15.1
1611+343   0.559   3.298   162.1   1.252  1.000    0.0  1  1997.08   1   1.14  0.68  -15.1
1611+343   1.947   0.021   -10.1   0.119  1.000    0.0  1  1997.25   0   1.13  0.75   -7.4
1611+343   0.154   1.044   173.3   0.570  1.000    0.0  1  1997.25   4   1.13  0.75   -7.4
1611+343   0.607   2.732   178.7   0.894  1.000    0.0  1  1997.25   3   1.13  0.75   -7.4
1611+343   0.611   3.358   161.7   1.348  1.000    0.0  1  1997.25   1   1.13  0.75   -7.4
1611+343   1.829   0.016   -11.8   0.100  1.000    0.0  1  1997.38   0   1.27  0.83  -16.4
1611+343   0.117   1.165   172.6   0.556  1.000    0.0  1  1997.38   4   1.27  0.83  -16.4
1611+343   0.582   2.765   178.1   0.900  1.000    0.0  1  1997.38   3   1.27  0.83  -16.4
1611+343   0.545   3.396   161.0   1.374  1.000    0.0  1  1997.38   1   1.27  0.83  -16.4
1611+343   2.105   0.023   -14.7   0.083  1.000    0.0  1  1997.56   0   1.22  0.73  -12.3
1611+343   0.170   0.820   167.1   0.539  1.000    0.0  1  1997.56   4   1.22  0.73  -12.3
1611+343   0.629   2.775   177.8   0.935  1.000    0.0  1  1997.56   3   1.22  0.73  -12.3
1611+343   0.595   3.415   162.0   1.405  1.000    0.0  1  1997.56   1   1.22  0.73  -12.3
1611+343   2.476   0.033   -24.4   0.108  1.000    0.0  1  1997.69   0   1.66  0.84  -26.8
1611+343   0.157   0.969   171.8   0.620  1.000    0.0  1  1997.69   4   1.66  0.84  -26.8
1611+343   0.836   2.826   176.1   1.028  1.000    0.0  1  1997.69   3   1.66  0.84  -26.8
1611+343   0.515   3.534   158.7   1.558  1.000    0.0  1  1997.69   1   1.66  0.84  -26.8
1611+343   0.032   4.179  -157.6   1.429  1.000    0.0  1  1997.69  99   1.66  0.84  -26.8
1611+343   2.422   0.011   -21.8   0.153  1.000    0.0  1  1997.96   0   1.16  0.72   -2.7
1611+343   0.164   0.901   169.2   0.470  1.000    0.0  1  1997.96   4   1.16  0.72   -2.7
1611+343   0.344   2.720   177.1   0.752  1.000    0.0  1  1997.96   3   1.16  0.72   -2.7
1611+343   0.902   3.291   167.4   1.590  1.000    0.0  1  1997.96   1   1.16  0.72   -2.7
1611+343   2.015   0.060   -22.9   0.058  1.000    0.0  1  1998.11   0   1.26  0.91  -21.9
1611+343   0.540   0.349   158.7   0.447  1.000    0.0  1  1998.11  99   1.26  0.91  -21.9
1611+343   0.463   2.715   177.4   0.818  1.000    0.0  1  1998.11   3   1.26  0.91  -21.9
1611+343   0.859   3.345   166.2   1.623  1.000    0.0  1  1998.11   1   1.26  0.91  -21.9
1611+343   2.400   0.016   -31.9   0.156  1.000    0.0  1  1998.29   0   1.01  0.69  -18.4
1611+343   0.146   0.836   165.2   0.543  1.000    0.0  1  1998.29   4   1.01  0.69  -18.4
1611+343   0.674   2.920   176.1   0.963  1.000    0.0  1  1998.29   3   1.01  0.69  -18.4
1611+343   0.614   3.472   162.5   1.624  1.000    0.0  1  1998.29   1   1.01  0.69  -18.4
1611+343   2.384   0.009   -35.1   0.164  1.000    0.0  1  1998.48   0   1.43  0.73   -9.7
1611+343   0.120   1.221   173.7   0.389  1.000    0.0  1  1998.48   4   1.43  0.73   -9.7
1611+343   0.746   2.984   175.0   0.975  1.000    0.0  1  1998.48   3   1.43  0.73   -9.7
1611+343   0.506   3.547   160.7   1.522  1.000    0.0  1  1998.48   1   1.43  0.73   -9.7
1611+343   2.283   0.011    -3.9   0.181  1.000    0.0  1  1998.61   0   1.06  0.75   -5.1
1611+343   0.151   0.917   164.6   0.492  1.000    0.0  1  1998.61   4   1.06  0.75   -5.1
1611+343   0.313   2.846   175.1   0.611  1.000    0.0  1  1998.61   3   1.06  0.75   -5.1
1611+343   0.992   3.331   168.0   1.704  1.000    0.0  1  1998.61   1   1.06  0.75   -5.1
1611+343   2.071   0.017   -43.2   0.191  1.000    0.0  1  1998.75   0   1.14  0.87  -20.6
1611+343   0.136   0.969   166.4   0.615  1.000    0.0  1  1998.75   4   1.14  0.87  -20.6
1611+343   0.172   2.774   175.1   0.420  1.000    0.0  1  1998.75   3   1.14  0.87  -20.6
1611+343   0.869   3.247   172.0   1.486  1.000    0.0  1  1998.75   1   1.14  0.87  -20.6
1611+343   0.148   3.906   148.3   1.167  1.000    0.0  1  1998.75   2   1.14  0.87  -20.6
1611+343   1.797   0.055   -25.1   0.094  1.000    0.0  1  1998.97   0   1.02  0.71  -18.0
1611+343   0.610   0.198   152.6   0.347  1.000    0.0  1  1998.97   5   1.02  0.71  -18.0
1611+343   0.089   1.206   169.4   0.299  1.000    0.0  1  1998.97   4   1.02  0.71  -18.0
1611+343   0.200   2.759   174.1   0.383  1.000    0.0  1  1998.97   3   1.02  0.71  -18.0
1611+343   0.911   3.290   172.1   1.485  1.000    0.0  1  1998.97   1   1.02  0.71  -18.0
1611+343   0.180   3.859   148.5   1.202  1.000    0.0  1  1998.97   2   1.02  0.71  -18.0
1611+343   1.682   0.061   -39.0   0.198  1.000    0.0  1  1999.18   0   1.11  0.67   -5.3
1611+343   0.333   0.325   142.0   0.161  1.000    0.0  1  1999.18   5   1.11  0.67   -5.3
1611+343   0.097   1.187   168.3   0.472  1.000    0.0  1  1999.18   4   1.11  0.67   -5.3
1611+343   0.189   2.720   175.3   0.461  1.000    0.0  1  1999.18   3   1.11  0.67   -5.3
1611+343   0.791   3.314   171.8   1.522  1.000    0.0  1  1999.18   1   1.11  0.67   -5.3
1611+343   0.133   3.806   147.5   1.225  1.000    0.0  1  1999.18   2   1.11  0.67   -5.3
1611+343   1.874   0.135   -16.6   0.153  1.000    0.0  1  1999.29   0   1.14  0.74  -15.5
1611+343   0.612   0.174   133.4   0.279  1.000    0.0  1  1999.29   5   1.14  0.74  -15.5
1611+343   0.090   1.072   170.5   0.362  1.000    0.0  1  1999.29   4   1.14  0.74  -15.5
1611+343   0.271   2.683   174.9   0.410  1.000    0.0  1  1999.29   3   1.14  0.74  -15.5
1611+343   0.877   3.233   172.5   1.454  1.000    0.0  1  1999.29   1   1.14  0.74  -15.5
1611+343   0.162   3.799   148.5   1.195  1.000    0.0  1  1999.29   2   1.14  0.74  -15.5
1611+343   1.917   0.056   -28.4   0.180  1.000    0.0  1  1999.36   0   1.05  0.67   -9.8
1611+343   0.483   0.305   141.9   0.296  1.000    0.0  1  1999.36   5   1.05  0.67   -9.8
1611+343   0.092   1.234   167.2   0.385  1.000    0.0  1  1999.36   4   1.05  0.67   -9.8
1611+343   0.291   2.763   174.0   0.462  1.000    0.0  1  1999.36   3   1.05  0.67   -9.8
1611+343   0.862   3.316   173.0   1.585  1.000    0.0  1  1999.36   1   1.05  0.67   -9.8
1611+343   0.190   3.885   149.0   1.237  1.000    0.0  1  1999.36   2   1.05  0.67   -9.8
1611+343   1.816   0.099   -32.5   0.197  1.000    0.0  1  1999.47   0   1.22  0.92  -22.3
1611+343   0.679   0.250   147.1   0.262  1.000    0.0  1  1999.47   5   1.22  0.92  -22.3
1611+343   0.071   1.399   171.1   0.000  1.000    0.0  1  1999.47   4   1.22  0.92  -22.3
1611+343   0.281   2.746   175.9   0.395  1.000    0.0  1  1999.47   3   1.22  0.92  -22.3
1611+343   0.839   3.286   170.9   1.492  1.000    0.0  1  1999.47   1   1.22  0.92  -22.3
1611+343   0.108   4.008   146.8   1.023  1.000    0.0  1  1999.47   2   1.22  0.92  -22.3
1611+343   1.954   0.038   -32.5   0.161  1.000    0.0  1  1999.59   0   1.08  0.62   -6.3
1611+343   0.330   0.414   138.7   0.000  1.000    0.0  1  1999.59   5   1.08  0.62   -6.3
1611+343   0.088   1.250   169.7   0.082  1.000    0.0  1  1999.59   4   1.08  0.62   -6.3
1611+343   0.232   2.753   176.5   0.460  1.000    0.0  1  1999.59   3   1.08  0.62   -6.3
1611+343   0.623   3.305   172.5   1.233  1.000    0.0  1  1999.59   1   1.08  0.62   -6.3
1611+343   0.212   3.742   153.2   0.907  1.000    0.0  1  1999.59   2   1.08  0.62   -6.3
1611+343   1.647   0.064   -23.9   0.156  1.000    0.0  1  1999.97   0   0.99  0.61   -2.8
1611+343   0.486   0.418   148.3   0.315  1.000    0.0  1  1999.97   5   0.99  0.61   -2.8
1611+343   0.092   1.412   166.8   0.484  1.000    0.0  1  1999.97   4   0.99  0.61   -2.8
1611+343   0.357   2.744   173.7   0.495  1.000    0.0  1  1999.97   3   0.99  0.61   -2.8
1611+343   0.420   3.427  -178.2   1.583  1.000    0.0  1  1999.97  99   0.99  0.61   -2.8
1611+343   0.255   3.757   150.5   1.291  1.000    0.0  1  1999.97   2   0.99  0.61   -2.8
1611+343   0.197   3.817   167.5   0.859  1.000    0.0  1  1999.97   1   0.99  0.61   -2.8
1611+343   1.557   0.053   -26.6   0.166  1.000    0.0  1  2000.08   0   0.94  0.56   -2.0
1611+343   0.400   0.432   147.2   0.282  1.000    0.0  1  2000.08   5   0.94  0.56   -2.0
1611+343   0.076   1.367   166.9   0.492  1.000    0.0  1  2000.08   4   0.94  0.56   -2.0
1611+343   0.371   2.764   173.4   0.506  1.000    0.0  1  2000.08   3   0.94  0.56   -2.0
1611+343   0.346   3.458  -178.6   1.515  1.000    0.0  1  2000.08  99   0.94  0.56   -2.0
1611+343   0.244   3.702   152.5   1.263  1.000    0.0  1  2000.08   2   0.94  0.56   -2.0
1611+343   0.109   3.923   168.2   0.662  1.000    0.0  1  2000.08   1   0.94  0.56   -2.0
1611+343   1.904   0.055   -26.0   0.149  1.000    0.0  1  2000.20   0   0.89  0.57   -8.6
1611+343   0.505   0.452   149.5   0.316  1.000    0.0  1  2000.20   5   0.89  0.57   -8.6
1611+343   0.086   1.477   167.5   0.449  1.000    0.0  1  2000.20   4   0.89  0.57   -8.6
1611+343   0.470   2.772   173.2   0.501  1.000    0.0  1  2000.20   3   0.89  0.57   -8.6
1611+343   0.415   3.542  -177.5   1.583  1.000    0.0  1  2000.20  99   0.89  0.57   -8.6
1611+343   0.329   3.719   151.5   1.325  1.000    0.0  1  2000.20   2   0.89  0.57   -8.6
1611+343   0.152   3.954   168.7   0.731  1.000    0.0  1  2000.20   1   0.89  0.57   -8.6
1611+343   1.993   0.052   -23.4   0.127  1.000    0.0  1  2000.39   0   1.07  0.63   -5.7
1611+343   0.548   0.462   149.5   0.335  1.000    0.0  1  2000.39   5   1.07  0.63   -5.7
1611+343   0.101   1.510   167.0   0.498  1.000    0.0  1  2000.39   4   1.07  0.63   -5.7
1611+343   0.396   2.774   173.6   0.528  1.000    0.0  1  2000.39   3   1.07  0.63   -5.7
1611+343   0.337   3.616  -173.8   1.550  1.000    0.0  1  2000.39  99   1.07  0.63   -5.7
1611+343   0.338   3.780   167.7   1.133  1.000    0.0  1  2000.39   1   1.07  0.63   -5.7
1611+343   0.267   3.815   148.7   1.248  1.000    0.0  1  2000.39   2   1.07  0.63   -5.7
1611+343   1.924   0.049   -22.4   0.073  1.000    0.0  1  2000.51   0   1.10  0.58   -2.9
1611+343   0.501   0.480   148.2   0.287  1.000    0.0  1  2000.51   5   1.10  0.58   -2.9
1611+343   0.059   1.659   167.0   0.000  1.000    0.0  1  2000.51   4   1.10  0.58   -2.9
1611+343   0.290   2.805   172.8   0.529  1.000    0.0  1  2000.51   3   1.10  0.58   -2.9
1611+343   0.576   3.466  -179.8   1.787  1.000    0.0  1  2000.51  99   1.10  0.58   -2.9
1611+343   0.078   3.762   165.2   0.526  1.000    0.0  1  2000.51   1   1.10  0.58   -2.9
1611+343   0.256   3.898   150.6   1.279  1.000    0.0  1  2000.51   2   1.10  0.58   -2.9
1611+343   2.021   0.036   -20.5   0.135  1.000    0.0  1  2000.81   0   1.04  0.69   -4.2
1611+343   0.358   0.654   151.2   0.281  1.000    0.0  1  2000.81   5   1.04  0.69   -4.2
1611+343   0.045   1.807   176.9   0.349  1.000    0.0  1  2000.81   4   1.04  0.69   -4.2
1611+343   0.387   2.858   173.6   0.675  1.000    0.0  1  2000.81   3   1.04  0.69   -4.2
1611+343   0.314   3.730  -173.7   1.697  1.000    0.0  1  2000.81  99   1.04  0.69   -4.2
1611+343   0.371   3.846   152.6   1.462  1.000    0.0  1  2000.81   2   1.04  0.69   -4.2
1611+343   0.097   4.051   169.5   0.454  1.000    0.0  1  2000.81   1   1.04  0.69   -4.2
1611+343   1.719   0.041    -1.6   0.166  1.000    0.0  1  2000.93   0   0.97  0.58    7.9
1611+343   0.343   0.712   151.3   0.406  1.000    0.0  1  2000.93   5   0.97  0.58    7.9
1611+343   0.041   1.799   175.3   0.275  1.000    0.0  1  2000.93   4   0.97  0.58    7.9
1611+343   0.183   2.786   173.8   0.337  1.000    0.0  1  2000.93   3   0.97  0.58    7.9
1611+343   0.727   3.430   173.8   1.839  1.000    0.0  1  2000.93   1   0.97  0.58    7.9
1611+343   0.192   4.034   148.6   1.228  1.000    0.0  1  2000.93   2   0.97  0.58    7.9
1611+343   1.692   0.036   -23.9   0.101  1.000    0.0  1  2001.08   0   1.05  0.57  -10.6
1611+343   0.263   0.677   152.0   0.303  1.000    0.0  1  2001.08   5   1.05  0.57  -10.6
1611+343   0.031   1.596   160.3   0.205  1.000    0.0  1  2001.08   4   1.05  0.57  -10.6
1611+343   0.257   2.775   173.8   0.415  1.000    0.0  1  2001.08   3   1.05  0.57  -10.6
1611+343   0.301   3.618   167.2   1.317  1.000    0.0  1  2001.08   1   1.05  0.57  -10.6
1611+343   0.226   3.709  -168.8   1.939  1.000    0.0  1  2001.08  99   1.05  0.57  -10.6
1611+343   0.146   4.022   145.7   1.042  1.000    0.0  1  2001.08   2   1.05  0.57  -10.6
1611+343   2.027   0.030   -16.8   0.135  1.000    0.0  1  2001.19   0   1.13  0.55   -3.1
1611+343   0.416   0.660   153.9   0.445  1.000    0.0  1  2001.19   5   1.13  0.55   -3.1
1611+343   0.262   2.835   173.4   0.363  1.000    0.0  1  2001.19   3   1.13  0.55   -3.1
1611+343   0.744   3.390   174.8   1.770  1.000    0.0  1  2001.19   1   1.13  0.55   -3.1
1611+343   0.222   4.022   149.1   1.118  1.000    0.0  1  2001.19   2   1.13  0.55   -3.1
1611+343   1.815   0.044    -7.5   0.125  1.000    0.0  1  2001.27   0   1.06  0.61   -0.6
1611+343   0.357   0.684   152.9   0.414  1.000    0.0  1  2001.27   5   1.06  0.61   -0.6
1611+343   0.066   1.708   167.8   0.528  1.000    0.0  1  2001.27   4   1.06  0.61   -0.6
1611+343   0.322   2.776   174.0   0.506  1.000    0.0  1  2001.27   3   1.06  0.61   -0.6
1611+343   0.360   3.721   168.7   1.339  1.000    0.0  1  2001.27   1   1.06  0.61   -0.6
1611+343   0.214   3.852  -167.7   1.588  1.000    0.0  1  2001.27  99   1.06  0.61   -0.6
1611+343   0.229   3.930   148.4   1.209  1.000    0.0  1  2001.27   2   1.06  0.61   -0.6
1611+343   2.222   0.051   -14.2   0.126  1.000    0.0  1  2001.35   0   1.07  0.63  -15.5
1611+343   0.473   0.699   158.7   0.533  1.000    0.0  1  2001.35   5   1.07  0.63  -15.5
1611+343   0.252   2.741   173.2   0.426  1.000    0.0  1  2001.35   3   1.07  0.63  -15.5
1611+343   0.798   3.407   171.4   1.693  1.000    0.0  1  2001.35   1   1.07  0.63  -15.5
1611+343   0.132   4.203   146.3   1.012  1.000    0.0  1  2001.35   2   1.07  0.63  -15.5
1611+343   0.059   4.319  -163.2   0.753  1.000    0.0  1  2001.35  99   1.07  0.63  -15.5
1611+343   2.017   0.050    -5.9   0.127  1.000    0.0  1  2001.51   0   1.11  0.65   10.6
1611+343   0.442   0.622   155.2   0.474  1.000    0.0  1  2001.51   5   1.11  0.65   10.6
1611+343   0.075   1.557   164.1   0.314  1.000    0.0  1  2001.51   4   1.11  0.65   10.6
1611+343   0.416   2.804   173.7   0.623  1.000    0.0  1  2001.51   3   1.11  0.65   10.6
1611+343   0.368   3.842   152.1   1.494  1.000    0.0  1  2001.51   2   1.11  0.65   10.6
1611+343   0.276   3.908  -169.7   1.521  1.000    0.0  1  2001.51  99   1.11  0.65   10.6
1611+343   0.172   4.005   169.7   0.818  1.000    0.0  1  2001.51   1   1.11  0.65   10.6
1611+343   2.078   0.018    -8.7   0.158  1.000    0.0  1  2001.83   0   1.09  0.55   -3.1
1611+343   0.434   0.783   158.1   0.476  1.000    0.0  1  2001.83   5   1.09  0.55   -3.1
1611+343   0.251   2.732   174.2   0.366  1.000    0.0  1  2001.83   3   1.09  0.55   -3.1
1611+343   0.743   3.502   169.9   1.769  1.000    0.0  1  2001.83   1   1.09  0.55   -3.1
1611+343   0.141   4.109   143.4   1.372  1.000    0.0  1  2001.83   2   1.09  0.55   -3.1
1611+343   0.124   4.197  -162.1   1.350  1.000    0.0  1  2001.83  99   1.09  0.55   -3.1
1611+343   1.159   0.167    -8.1   0.131  1.000    0.0  1  2002.04   0   1.09  0.61   -8.6
1611+343   1.008   0.115   168.0   0.197  1.000    0.0  1  2002.04   6   1.09  0.61   -8.6
1611+343   0.329   0.825   155.4   0.401  1.000    0.0  1  2002.04   5   1.09  0.61   -8.6
1611+343   0.059   1.786   167.6   0.548  1.000    0.0  1  2002.04   4   1.09  0.61   -8.6
1611+343   0.306   2.724   174.5   0.507  1.000    0.0  1  2002.04   3   1.09  0.61   -8.6
1611+343   0.522   3.625   168.4   1.567  1.000    0.0  1  2002.04   1   1.09  0.61   -8.6
1611+343   0.202   3.953  -164.7   1.485  1.000    0.0  1  2002.04  99   1.09  0.61   -8.6
1611+343   0.177   4.073   144.9   1.192  1.000    0.0  1  2002.04   2   1.09  0.61   -8.6
1611+343   1.403   0.102    -7.9   0.076  1.000    0.0  1  2002.18   0   1.15  0.56   -4.8
1611+343   0.775   0.161   167.6   0.196  1.000    0.0  1  2002.18   6   1.15  0.56   -4.8
1611+343   0.293   0.834   156.2   0.358  1.000    0.0  1  2002.18   5   1.15  0.56   -4.8
1611+343   0.053   1.668   165.5   0.394  1.000    0.0  1  2002.18   4   1.15  0.56   -4.8
1611+343   0.250   2.773   174.7   0.403  1.000    0.0  1  2002.18   3   1.15  0.56   -4.8
1611+343   0.543   3.575   170.4   1.739  1.000    0.0  1  2002.18   1   1.15  0.56   -4.8
1611+343   0.172   4.000   147.0   1.347  1.000    0.0  1  2002.18   2   1.15  0.56   -4.8
1611+343   0.150   4.130  -163.5   1.355  1.000    0.0  1  2002.18  99   1.15  0.56   -4.8
1611+343   0.939   0.179    -3.7   0.137  1.000    0.0  1  2002.35   0   1.12  0.69   -9.5
1611+343   1.313   0.047  -169.3   0.140  1.000    0.0  1  2002.35   6   1.12  0.69   -9.5
1611+343   0.321   0.742   156.8   0.314  1.000    0.0  1  2002.35   5   1.12  0.69   -9.5
1611+343   0.127   1.480   163.0   0.883  1.000    0.0  1  2002.35   4   1.12  0.69   -9.5
1611+343   0.275   2.753   174.0   0.572  1.000    0.0  1  2002.35   3   1.12  0.69   -9.5
1611+343   0.514   3.664   170.3   1.646  1.000    0.0  1  2002.35   1   1.12  0.69   -9.5
1611+343   0.173   4.010   145.4   1.243  1.000    0.0  1  2002.35   2   1.12  0.69   -9.5
1611+343   0.162   4.039  -163.3   1.396  1.000    0.0  1  2002.35  99   1.12  0.69   -9.5
1611+343   1.923   0.083    -8.6   0.164  1.000    0.0  1  2002.56   0   1.00  0.64  -13.2
1611+343   0.610   0.241   169.1   0.186  1.000    0.0  1  2002.56   6   1.00  0.64  -13.2
1611+343   0.250   0.896   157.1   0.334  1.000    0.0  1  2002.56   5   1.00  0.64  -13.2
1611+343   0.089   1.705   165.4   0.711  1.000    0.0  1  2002.56   4   1.00  0.64  -13.2
1611+343   0.353   2.846   172.9   0.578  1.000    0.0  1  2002.56   3   1.00  0.64  -13.2
1611+343   0.390   3.856   153.8   1.722  1.000    0.0  1  2002.56   2   1.00  0.64  -13.2
1611+343   0.307   3.874  -169.8   1.732  1.000    0.0  1  2002.56  99   1.00  0.64  -13.2
1611+343   0.093   4.178   171.3   0.692  1.000    0.0  1  2002.56   1   1.00  0.64  -13.2
1611+343   1.503   0.145   -10.1   0.166  1.000    0.0  1  2002.73   0   1.07  0.56  -13.0
1611+343   0.987   0.151   169.2   0.162  1.000    0.0  1  2002.73   6   1.07  0.56  -13.0
1611+343   0.316   0.935   158.5   0.468  1.000    0.0  1  2002.73   5   1.07  0.56  -13.0
1611+343   0.245   2.781   173.0   0.492  1.000    0.0  1  2002.73   3   1.07  0.56  -13.0
1611+343   0.590   3.558   169.0   1.750  1.000    0.0  1  2002.73   1   1.07  0.56  -13.0
1611+343   0.156   4.007  -161.8   1.394  1.000    0.0  1  2002.73  99   1.07  0.56  -13.0
1611+343   0.147   4.121   143.3   1.214  1.000    0.0  1  2002.73   2   1.07  0.56  -13.0
1611+343   1.752   0.128    -9.3   0.125  1.000    0.0  1  2002.95   0   0.99  0.72   -2.4
1611+343   0.803   0.255   161.4   0.170  1.000    0.0  1  2002.95   6   0.99  0.72   -2.4
1611+343   0.318   0.969   158.3   0.535  1.000    0.0  1  2002.95   5   0.99  0.72   -2.4
1611+343   0.170   2.799   172.8   0.334  1.000    0.0  1  2002.95   3   0.99  0.72   -2.4
1611+343   0.676   3.404   174.9   1.936  1.000    0.0  1  2002.95   1   0.99  0.72   -2.4
1611+343   0.188   4.113   148.2   1.315  1.000    0.0  1  2002.95   2   0.99  0.72   -2.4
1611+343   0.036   4.470  -155.0   0.288  1.000    0.0  1  2002.95  99   0.99  0.72   -2.4
1611+343   2.318   0.061   -15.2   0.227  1.000    0.0  1  2003.19   0   1.07  0.60    0.7
1611+343   0.563   0.540   160.6   0.383  1.000    0.0  1  2003.19   6   1.07  0.60    0.7
1611+343   0.178   2.789   173.2   0.385  1.000    0.0  1  2003.19   3   1.07  0.60    0.7
1611+343   1.025   3.405   170.3   2.643  1.000    0.0  1  2003.19   1   1.07  0.60    0.7
1611+343   2.311   0.065    -8.8   0.162  1.000    0.0  1  2003.35   0   1.28  0.57   -9.4
1611+343   0.429   0.727   160.3   0.367  1.000    0.0  1  2003.35   6   1.28  0.57   -9.4
1611+343   0.149   2.779   171.6   0.412  1.000    0.0  1  2003.35   3   1.28  0.57   -9.4
1611+343   0.877   3.432   172.8   2.289  1.000    0.0  1  2003.35   1   1.28  0.57   -9.4
1611+343   0.091   4.398   141.9   0.989  1.000    0.0  1  2003.35   2   1.28  0.57   -9.4
1611+343   2.450   0.087   -15.5   0.178  1.000    0.0  1  2003.47   0   1.35  0.85  -13.7
1611+343   0.504   0.665   163.9   0.305  1.000    0.0  1  2003.47   6   1.35  0.85  -13.7
1611+343   0.292   2.881   172.1   0.584  1.000    0.0  1  2003.47   3   1.35  0.85  -13.7
1611+343   0.581   3.656   160.5   2.280  1.000    0.0  1  2003.47   1   1.35  0.85  -13.7
1611+343   0.230   3.932  -165.6   1.546  1.000    0.0  1  2003.47  99   1.35  0.85  -13.7
1611+343   2.271   0.078   -13.3   0.118  1.000    0.0  1  2003.52   0   1.13  0.69  -10.4
1611+343   0.548   0.279   160.5   0.275  1.000    0.0  1  2003.52  99   1.13  0.69  -10.4
1611+343   0.099   1.074   165.3   0.421  1.000    0.0  1  2003.52   5   1.13  0.69  -10.4
1611+343   0.198   2.861   172.1   0.215  1.000    0.0  1  2003.52   3   1.13  0.69  -10.4
1611+343   0.363   3.456   160.7   1.688  1.000    0.0  1  2003.52   1   1.13  0.69  -10.4
1611+343   0.183   4.117  -165.0   0.985  1.000    0.0  1  2003.52  99   1.13  0.69  -10.4
1611+343   2.453   0.051    -7.1   0.147  1.000    0.0  1  2003.71   0   0.92  0.68  -12.6
1611+343   0.574   0.522   162.3   0.344  1.000    0.0  1  2003.71   6   0.92  0.68  -12.6
1611+343   0.178   1.223   159.7   0.500  1.000    0.0  1  2003.71   5   0.92  0.68  -12.6
1611+343   0.206   2.896   171.6   0.559  1.000    0.0  1  2003.71   3   0.92  0.68  -12.6
1611+343   0.576   3.755   161.5   2.076  1.000    0.0  1  2003.71   1   0.92  0.68  -12.6
1611+343   0.236   3.952  -167.1   1.507  1.000    0.0  1  2003.71  99   0.92  0.68  -12.6
1611+343   1.242   0.137   -12.3   0.099  1.000    0.0  1  2003.96   0   0.94  0.62   -2.9
1611+343   1.692   0.064   172.6   0.187  1.000    0.0  1  2003.96  99   0.94  0.62   -2.9
1611+343   0.460   0.727   160.6   0.351  1.000    0.0  1  2003.96   6   0.94  0.62   -2.9
1611+343   0.119   1.377   159.1   0.446  1.000    0.0  1  2003.96   5   0.94  0.62   -2.9
1611+343   0.206   2.906   171.5   0.450  1.000    0.0  1  2003.96   3   0.94  0.62   -2.9
1611+343   0.615   3.640   169.1   1.904  1.000    0.0  1  2003.96   1   0.94  0.62   -2.9
1611+343   0.117   4.273  -160.3   1.644  1.000    0.0  1  2003.96  99   0.94  0.62   -2.9
1611+343   0.100   4.428   144.2   1.428  1.000    0.0  1  2003.96   2   0.94  0.62   -2.9
1622-253   1.699   0.003  -158.2   0.404  0.000   31.2  1  1994.52   0   2.46  0.92   -2.4
1622-253   0.123   1.819     3.9   1.868  1.000    0.0  1  1994.52   1   2.46  0.92   -2.4
1622-253   3.656   0.001   -18.8   0.193  1.000    0.0  1  1995.56   0   2.45  0.94   -1.6
1622-253   0.099   2.527    16.0   0.967  1.000    0.0  1  1995.56   1   2.45  0.94   -1.6
1622-253   0.633   0.029  -171.2   0.492  1.000    0.0  1  1997.08   0   3.67  0.98   -1.5
1622-253   0.031   1.098   -77.7   0.000  1.000    0.0  1  1997.08   2   3.67  0.98   -1.5
1622-253   0.027   4.381     2.6   1.010  1.000    0.0  1  1997.08  99   3.67  0.98   -1.5
1622-253   0.570   0.036   175.7   0.577  0.622   71.5  1  1997.25   0   4.38  0.94   -4.3
1622-253   0.048   1.652   -39.1   0.736  1.000    0.0  1  1997.25  99   4.38  0.94   -4.3
1622-253   0.654   0.051   154.5   0.383  0.000    9.3  1  1997.38   0   1.87  0.68   -1.7
1622-253   0.204   0.507   -29.6   0.692  1.000    0.0  1  1997.38   2   1.87  0.68   -1.7
1622-253   0.020   2.750   -37.6   0.000  1.000    0.0  1  1997.38   1   1.87  0.68   -1.7
1622-253   1.761   0.018   124.5   0.375  0.000   23.3  1  1997.56   0   3.35  1.04   -5.8
1622-253   0.093   0.688   -57.1   0.380  1.000    0.0  1  1997.56   2   3.35  1.04   -5.8
1622-253   0.073   2.533   -10.9   2.710  1.000    0.0  1  1997.56   1   3.35  1.04   -5.8
1622-253   2.161   0.001  -107.6   0.324  0.000   19.0  1  1997.96   0   2.49  0.72   -5.8
1622-253   0.153   0.632   -29.4   1.664  1.000    0.0  1  1997.96   2   2.49  0.72   -5.8
1622-253   0.015   3.107   -27.1   0.001  1.000    0.0  1  1997.96   1   2.49  0.72   -5.8
1622-253   1.470   0.016   173.1   0.316  0.000   21.6  1  1998.11   0   2.63  0.69   -4.0
1622-253   0.187   0.583   -26.5   1.348  1.000    0.0  1  1998.11   2   2.63  0.69   -4.0
1622-253   0.023   2.841   -24.9   0.691  1.000    0.0  1  1998.11   1   2.63  0.69   -4.0
1622-253   1.952   0.003   -13.6   0.756  0.303  -11.4  1  1998.29   0   4.01  0.64  -14.5
1622-253   2.058   0.003    69.1   0.490  0.378   14.2  1  1998.48   0   2.67  0.76  -13.1
1622-253   0.070   3.452   -17.0   1.421  1.000    0.0  1  1998.48   1   2.67  0.76  -13.1
1622-253   1.418   0.004   148.6   0.338  0.562   -2.4  1  1998.61   0   1.91  0.69   -4.7
1622-253   0.136   0.587    -6.9   1.332  1.000    0.0  1  1998.61   2   1.91  0.69   -4.7
1622-253   0.032   3.530   -11.4   0.476  1.000    0.0  1  1998.61   1   1.91  0.69   -4.7
1622-253   1.346   0.014   174.8   0.277  1.000    0.0  1  1998.75   0   4.69  0.73  -13.0
1622-253   0.040   1.496   -52.9   0.185  1.000    0.0  1  1998.75  99   4.69  0.73  -13.0
1622-253   2.044   0.009   172.7   0.294  0.577    3.9  1  1998.97   0   2.30  0.66   -7.4
1622-253   0.167   1.081    -4.0   1.110  1.000    0.0  1  1998.97   2   2.30  0.66   -7.4
1622-253   0.018   2.478   -38.2   0.418  1.000    0.0  1  1998.97   1   2.30  0.66   -7.4
1622-253   2.160   0.006   158.0   0.485  0.412   -3.4  1  1999.18   0   2.24  0.72   -9.8
1622-253   0.041   1.396   -64.6   0.281  1.000    0.0  1  1999.18  99   2.24  0.72   -9.8
1622-253   2.530   0.001  -125.0   0.459  0.443   -0.9  1  1999.29   0   2.48  0.93    0.7
1622-253   0.031   2.599   -34.3   0.000  1.000    0.0  1  1999.29   1   2.48  0.93    0.7
1622-253   1.988   0.027   172.3   0.311  0.538  -37.4  1  1999.36   0   2.19  0.80   -5.9
1622-253   0.188   1.164    -5.9   0.787  1.000    0.0  1  1999.36   2   2.19  0.80   -5.9
1622-253   0.019   2.418   -45.6   0.500  1.000    0.0  1  1999.36   1   2.19  0.80   -5.9
1622-253   1.357   0.110  -176.3   0.226  1.000    0.0  1  1999.47   0   2.98  1.15   -1.2
1622-253   0.309   0.629     3.0   0.385  1.000    0.0  1  1999.47   2   2.98  1.15   -1.2
1622-253   0.021   2.440   -47.7   0.946  1.000    0.0  1  1999.47   1   2.98  1.15   -1.2
1622-253   0.534   0.024   162.0   0.365  0.531   -4.4  1  1999.97   0   2.58  0.91   -2.5
1622-253   0.121   0.484    -5.0   1.329  1.000    0.0  1  1999.97   2   2.58  0.91   -2.5
1622-253   0.032   2.895   -28.7   3.226  1.000    0.0  1  1999.97   1   2.58  0.91   -2.5
1622-253   0.554   0.006   -11.1   0.678  0.580   -0.1  1  2000.08   0   2.45  0.95   -8.8
1622-253   0.012   2.483   -40.4   0.000  1.000    0.0  1  2000.08   1   2.45  0.95   -8.8
1622-253   0.530   0.051   173.3   0.250  1.000    0.0  1  2000.20   0   1.95  0.69   -3.7
1622-253   0.156   0.843    -5.0   0.945  1.000    0.0  1  2000.20   2   1.95  0.69   -3.7
1622-253   0.020   2.580   -38.2   0.437  1.000    0.0  1  2000.20   1   1.95  0.69   -3.7
1622-253   0.699   0.010    10.4   0.405  1.000    0.0  1  2000.39   0   2.16  0.89    0.8
1622-253   0.028   2.645   -40.6   0.000  1.000    0.0  1  2000.39   1   2.16  0.89    0.8
1622-253   0.606   0.007    23.7   0.836  0.289    7.3  1  2000.51   0   2.21  0.77   -0.0
1622-253   0.027   2.443   -33.4   0.596  1.000    0.0  1  2000.51   1   2.21  0.77   -0.0
1622-253   0.778   0.026   178.8   0.175  1.000    0.0  1  2000.81   0   1.48  0.73    2.5
1622-253   0.117   1.015   -12.6   1.878  1.000    0.0  1  2000.81   2   1.48  0.73    2.5
1622-253   0.593   0.045   -21.6   0.258  0.517    8.0  1  2001.08   0   1.68  0.81   -3.3
1622-253   1.184   0.012    33.8   0.062  1.000    0.0  1  2001.19   0   1.44  0.67   13.0
1622-253   0.063   0.674   -72.1   0.000  1.000    0.0  1  2001.19  99   1.44  0.67   13.0
1622-253   1.364   0.005    -8.2   0.343  0.626  -28.1  1  2001.27   0   1.90  0.88    2.8
1622-253   0.034   2.586   -32.3   0.000  1.000    0.0  1  2001.27   1   1.90  0.88    2.8
1622-253   2.449   0.012   171.6   0.223  0.611  -37.3  1  2001.35   0   3.20  0.87   -5.5
1622-253   0.121   1.672    -6.8   2.278  1.000    0.0  1  2001.35   2   3.20  0.87   -5.5
1622-253   2.173   0.009   170.7   0.284  0.241   27.2  1  2001.51   0   2.25  0.79   -9.8
1622-253   0.122   0.945   -16.2   1.624  1.000    0.0  1  2001.51   2   2.25  0.79   -9.8
1622-253   2.333   0.005    52.4   0.266  0.000   43.9  1  2001.83   0   1.38  0.58   23.9
1622-253   0.080   1.031   -27.5   0.721  1.000    0.0  1  2001.83   2   1.38  0.58   23.9
1622-253   2.100   0.004  -174.0   0.303  0.570  -28.5  1  2002.04   0   3.29  0.76   -9.0
1622-253   0.112   1.448    -8.1   2.138  1.000    0.0  1  2002.04   2   3.29  0.76   -9.0
1622-253   1.798   0.003  -162.0   0.225  1.000    0.0  1  2002.18   0   2.34  0.78   -7.2
1622-253   0.116   1.088    -5.1   1.881  1.000    0.0  1  2002.18   2   2.34  0.78   -7.2
1622-253   1.688   0.012   154.3   0.235  1.000    0.0  1  2002.35   0   2.61  0.94   -4.6
1622-253   0.106   1.515   -14.4   1.160  1.000    0.0  1  2002.35   2   2.61  0.94   -4.6
1622-253   1.223   0.006    21.1   0.826  0.300    0.8  1  2002.73   0   4.39  0.58    0.9
1622-253   1.587   0.001    52.1   0.263  0.528   39.1  1  2003.19   0   2.32  0.83   -4.2
1622-253   0.066   1.922   -18.5   2.844  1.000    0.0  1  2003.19   2   2.32  0.83   -4.2
1622-253   1.694   0.003    11.1   0.275  0.783   27.2  1  2003.35   0   1.43  0.94  -23.0
1622-253   1.634   0.005   142.4   0.209  1.000    0.0  1  2003.47   0   2.39  1.06   -6.6
1622-253   0.052   2.521   174.3   0.000  1.000    0.0  1  2003.47  99   2.39  1.06   -6.6
1622-253   0.046   3.227   -19.0   2.367  1.000    0.0  1  2003.47  99   2.39  1.06   -6.6
1622-253   2.223   0.004    50.4   0.445  0.608   37.6  1  2003.52   0   3.63  1.15    1.3
1622-253   0.044   2.340   -28.2   1.253  1.000    0.0  1  2003.52   2   3.63  1.15    1.3
1622-253   2.378   0.003  -166.1   0.488  0.483   10.4  1  2003.71   0   4.77  0.85    0.2
1622-253   2.520   0.003   165.6   0.308  0.356   59.7  1  2003.96   0   1.13  0.75    2.9
1638+398   0.710   0.027   -12.7   0.243  1.000    0.0  1  1995.56   0   1.33  1.25    0.4
1638+398   0.142   0.402  -173.8   0.818  1.000    0.0  1  1995.56   1   1.33  1.25    0.4
1638+398   0.850   0.006   -28.8   0.340  0.829   84.5  1  1995.75   0   1.59  1.22  -56.1
1638+398   0.051   1.020  -172.9   1.019  1.000    0.0  1  1995.75  99   1.59  1.22  -56.1
1638+398   0.905   0.030    22.9   0.193  1.000    0.0  1  1996.31   0   1.68  1.12  -18.3
1638+398   0.130   0.473  -160.7   0.622  1.000    0.0  1  1996.31   1   1.68  1.12  -18.3
1638+398   1.172   0.009   -23.6   0.049  1.000    0.0  1  1997.03   0   1.40  1.10  -14.5
1638+398   0.042   0.614   160.1   0.423  1.000    0.0  1  1997.03   1   1.40  1.10  -14.5
1638+398   1.028   0.009    -5.5   0.176  1.000    0.0  1  1997.08   0   1.40  1.10  -14.5
1638+398   0.181   0.219  -167.8   0.860  1.000    0.0  1  1997.08  99   1.40  1.10  -14.5
1638+398   1.225   0.028    -4.2   0.084  1.000    0.0  1  1997.25   0   1.06  0.69    4.9
1638+398   0.206   0.285  -178.9   0.405  1.000    0.0  1  1997.25   2   1.06  0.69    4.9
1638+398   1.322   0.022    -1.2   0.122  1.000    0.0  1  1997.38   0   1.36  0.80   -8.3
1638+398   0.182   0.346  -167.8   0.601  1.000    0.0  1  1997.38  99   1.36  0.80   -8.3
1638+398   1.157   0.009   -14.1   0.198  1.000    0.0  1  1997.56   0   1.21  0.73  -16.4
1638+398   0.084   0.553   175.3   0.723  1.000    0.0  1  1997.56   1   1.21  0.73  -16.4
1638+398   1.158   0.008    -4.8   0.140  1.000    0.0  1  1997.96   0   1.19  0.63  -13.5
1638+398   0.099   0.466  -169.0   0.844  1.000    0.0  1  1997.96   1   1.19  0.63  -13.5
1638+398   0.916   0.008   -11.7   0.186  1.000    0.0  1  1998.11   0   1.03  0.59  -17.6
1638+398   0.191   0.207  -166.2   0.776  1.000    0.0  1  1998.11  99   1.03  0.59  -17.6
1638+398   0.885   0.006    -8.5   0.220  1.000    0.0  1  1998.29   0   0.90  0.60  -27.3
1638+398   0.150   0.256  -157.1   0.790  1.000    0.0  1  1998.29   2   0.90  0.60  -27.3
1638+398   1.051   0.003   -27.4   0.208  1.000    0.0  1  1998.48   0   1.07  0.93   40.5
1638+398   0.120   0.451  -164.4   1.182  1.000    0.0  1  1998.48  99   1.07  0.93   40.5
1638+398   1.004   0.002   -13.1   0.244  1.000    0.0  1  1998.61   0   0.87  0.67  -20.3
1638+398   0.047   0.872   170.5   0.824  1.000    0.0  1  1998.61  99   0.87  0.67  -20.3
1638+398   0.836   0.006   -33.4   0.238  1.000    0.0  1  1998.75   0   0.94  0.81  -20.2
1638+398   0.125   0.334  -171.0   1.107  1.000    0.0  1  1998.75   2   0.94  0.81  -20.2
1638+398   0.896   0.019     4.2   0.190  1.000    0.0  1  1998.97   0   1.12  0.90   25.4
1638+398   0.174   0.168  -164.5   0.580  1.000    0.0  1  1998.97  99   1.12  0.90   25.4
1638+398   0.066   0.564   161.5   2.003  1.000    0.0  1  1998.97   1   1.12  0.90   25.4
1638+398   0.813   0.008   -66.9   0.291  1.000    0.0  1  1999.18   0   1.15  0.77  -10.7
1638+398   0.088   0.538   170.9   1.227  1.000    0.0  1  1999.18   1   1.15  0.77  -10.7
1638+398   0.953   0.003  -106.4   0.334  1.000    0.0  1  1999.29   0   1.27  0.93   -8.8
1638+398   0.021   1.353  -175.3   1.816  1.000    0.0  1  1999.29  99   1.27  0.93   -8.8
1638+398   0.886   0.018  -135.0   0.489  1.000    0.0  1  1999.36   0   1.20  1.11   34.6
1638+398   0.053   1.730  -147.2   1.596  1.000    0.0  1  1999.36  99   1.20  1.11   34.6
1638+398   0.789   0.011   -19.4   0.308  1.000    0.0  1  1999.47   0   2.40  1.05   -7.7
1638+398   0.063   0.662  -169.8   1.200  1.000    0.0  1  1999.47   1   2.40  1.05   -7.7
1638+398   0.788   0.002    44.0   0.337  1.000    0.0  1  1999.59   0   0.93  0.64  -10.3
1638+398   0.063   0.428  -170.1   0.989  1.000    0.0  1  1999.59  99   0.93  0.64  -10.3
1638+398   0.616   0.013   -22.7   0.330  1.000    0.0  1  1999.97   0   0.95  0.82   11.4
1638+398   0.119   0.353  -172.2   1.047  1.000    0.0  1  1999.97   2   0.95  0.82   11.4
1638+398   0.647   0.010  -148.6   0.309  1.000    0.0  1  2000.08   0   0.99  0.70   -1.2
1638+398   0.027   0.918  -160.1   1.218  1.000    0.0  1  2000.08  99   0.99  0.70   -1.2
1638+398   0.709   0.011   -41.8   0.389  1.000    0.0  1  2000.20   0   1.22  0.82   11.7
1638+398   0.077   0.524   178.5   1.020  1.000    0.0  1  2000.20   1   1.22  0.82   11.7
1638+398   0.694   0.016  -110.7   0.405  1.000    0.0  1  2000.39   0   1.01  0.52  -19.4
1638+398   0.566   0.006   -51.7   0.382  1.000    0.0  1  2000.51   0   1.01  0.70   -7.4
1638+398   0.052   0.856  -172.1   1.544  1.000    0.0  1  2000.51  99   1.01  0.70   -7.4
1638+398   0.366   0.037    35.6   0.279  1.000    0.0  1  2000.81   0   1.02  0.77   -5.6
1638+398   0.187   0.128  -112.2   0.680  1.000    0.0  1  2000.81   3   1.02  0.77   -5.6
1638+398   0.038   0.848   171.6   1.172  1.000    0.0  1  2000.81  99   1.02  0.77   -5.6
1638+398   0.154   0.051    72.3   0.000  1.000    0.0  1  2000.93   0   1.05  0.69  -12.4
1638+398   0.267   0.104   -57.2   0.488  1.000    0.0  1  2000.93   3   1.05  0.69  -12.4
1638+398   0.090   0.462   177.4   0.982  1.000    0.0  1  2000.93   2   1.05  0.69  -12.4
1638+398   0.463   0.013  -106.9   0.412  0.940  -18.4  1  2001.08   0   0.95  0.57   -7.3
1638+398   0.197   0.055   113.4   0.000  1.000    0.0  1  2001.19   0   1.03  0.59   -5.3
1638+398   0.280   0.119   -51.4   0.458  1.000    0.0  1  2001.19   3   1.03  0.59   -5.3
1638+398   0.119   0.360  -168.6   0.784  1.000    0.0  1  2001.19   2   1.03  0.59   -5.3
1638+398   0.391   0.021   -34.6   0.287  1.000    0.0  1  2001.27   0   1.01  0.59   -8.4
1638+398   0.155   0.237  -138.6   0.903  1.000    0.0  1  2001.27  99   1.01  0.59   -8.4
1638+398   0.248   0.060   113.0   0.133  1.000    0.0  1  2001.35   0   1.01  0.71  -10.2
1638+398   0.299   0.113   -52.1   0.451  1.000    0.0  1  2001.35   3   1.01  0.71  -10.2
1638+398   0.084   0.433  -176.2   0.964  1.000    0.0  1  2001.35   2   1.01  0.71  -10.2
1638+398   0.200   0.061   100.6   0.000  1.000    0.0  1  2001.51   0   0.93  0.63    4.7
1638+398   0.288   0.107   -62.6   0.401  1.000    0.0  1  2001.51   3   0.93  0.63    4.7
1638+398   0.123   0.362  -165.9   0.996  1.000    0.0  1  2001.51   2   0.93  0.63    4.7
1638+398   0.236   0.046    96.6   0.000  1.000    0.0  1  2001.83   0   0.98  0.63   -0.8
1638+398   0.286   0.122   -49.1   0.385  1.000    0.0  1  2001.83   3   0.98  0.63   -0.8
1638+398   0.122   0.393  -162.4   0.926  1.000    0.0  1  2001.83   2   0.98  0.63   -0.8
1638+398   0.215   0.050   123.6   0.000  1.000    0.0  1  2002.04   0   0.91  0.65   -7.7
1638+398   0.291   0.087   -59.1   0.373  1.000    0.0  1  2002.04   3   0.91  0.65   -7.7
1638+398   0.108   0.410  -156.0   1.086  1.000    0.0  1  2002.04   2   0.91  0.65   -7.7
1638+398   0.310   0.045    98.3   0.068  1.000    0.0  1  2002.18   0   1.00  0.57   -1.0
1638+398   0.260   0.124   -70.6   0.415  1.000    0.0  1  2002.18   3   1.00  0.57   -1.0
1638+398   0.101   0.489  -165.7   1.192  1.000    0.0  1  2002.18   2   1.00  0.57   -1.0
1638+398   0.323   0.045    81.1   0.000  1.000    0.0  1  2002.35   0   1.02  0.66    3.4
1638+398   0.311   0.090   -79.7   0.393  1.000    0.0  1  2002.35   3   1.02  0.66    3.4
1638+398   0.114   0.390  -165.1   1.135  1.000    0.0  1  2002.35   2   1.02  0.66    3.4
1638+398   0.577   0.027   127.0   0.167  1.000    0.0  1  2002.56   0   1.02  0.74   14.1
1638+398   0.201   0.153   -44.4   0.378  1.000    0.0  1  2002.56   3   1.02  0.74   14.1
1638+398   0.123   0.409  -164.7   1.078  1.000    0.0  1  2002.56   2   1.02  0.74   14.1
1638+398   0.806   0.004   -54.3   0.291  1.000    0.0  1  2002.73   0   1.44  0.61    3.3
1638+398   0.094   0.413  -138.6   1.640  1.000    0.0  1  2002.73   2   1.44  0.61    3.3
1638+398   0.785   0.006   158.9   0.246  1.000    0.0  1  2002.95   0   1.00  0.83  -32.6
1638+398   0.190   0.124  -108.0   1.132  1.000    0.0  1  2002.95   3   1.00  0.83  -32.6
1638+398   0.846   0.012   -52.8   0.355  1.000    0.0  1  2003.19   0   1.33  0.59   -0.9
1638+398   0.094   0.528  -162.0   1.450  1.000    0.0  1  2003.19   2   1.33  0.59   -0.9
1638+398   0.679   0.007    -5.0   0.337  1.000    0.0  1  2003.35   0   1.28  0.72  -14.6
1638+398   0.131   0.228  -135.0   0.920  1.000    0.0  1  2003.35   3   1.28  0.72  -14.6
1638+398   0.720   0.008  -174.1   0.395  1.000    0.0  1  2003.47   0   1.19  0.75   14.1
1638+398   0.650   0.008    38.8   0.277  1.000    0.0  1  2003.52   0   1.02  0.91  -51.4
1638+398   0.179   0.133  -151.8   1.038  1.000    0.0  1  2003.52   3   1.02  0.91  -51.4
1638+398   0.669   0.013    -3.9   0.320  1.000    0.0  1  2003.71   0   1.23  0.70    6.2
1638+398   0.160   0.230  -148.4   0.902  1.000    0.0  1  2003.71   3   1.23  0.70    6.2
1638+398   0.854   0.010  -141.1   0.346  1.000    0.0  1  2003.96   0   0.82  0.55   -7.2
1638+398   0.036   0.726  -133.9   0.000  1.000    0.0  1  2003.96   1   0.82  0.55   -7.2
1642+690   0.309   0.067    -8.0   0.135  0.613  -17.2  1  1999.97   0   0.72  0.66    7.7
1642+690   0.100   0.225   169.2   0.100  1.000    0.0  1  1999.97   7   0.72  0.66    7.7
1642+690   0.040   0.737   174.7   0.191  1.000    0.0  1  1999.97   6   0.72  0.66    7.7
1642+690   0.018   1.388  -173.4   0.173  1.000    0.0  1  1999.97   5   0.72  0.66    7.7
1642+690   0.012   1.931  -173.2   0.193  1.000    0.0  1  1999.97   4   0.72  0.66    7.7
1642+690   0.065   3.173  -162.0   0.778  1.000    0.0  1  1999.97   3   0.72  0.66    7.7
1642+690   0.021   7.105  -165.4   1.949  1.000    0.0  1  1999.97  99   0.72  0.66    7.7
1642+690   0.043   9.707  -165.5   1.854  1.000    0.0  1  1999.97   1   0.72  0.66    7.7
1642+690   0.305   0.063   -10.8   0.039  1.000    0.0  1  2000.08   0   0.73  0.60   -7.8
1642+690   0.103   0.240   169.1   0.034  1.000    0.0  1  2000.08   7   0.73  0.60   -7.8
1642+690   0.035   0.799   176.2   0.146  1.000    0.0  1  2000.08   6   0.73  0.60   -7.8
1642+690   0.014   1.427  -172.3   0.000  1.000    0.0  1  2000.08   5   0.73  0.60   -7.8
1642+690   0.008   1.863  -174.3   0.236  1.000    0.0  1  2000.08   4   0.73  0.60   -7.8
1642+690   0.063   3.188  -161.7   0.796  1.000    0.0  1  2000.08   3   0.73  0.60   -7.8
1642+690   0.014   6.512  -167.2   1.655  1.000    0.0  1  2000.08  99   0.73  0.60   -7.8
1642+690   0.041   9.622  -165.5   1.963  1.000    0.0  1  2000.08   1   0.73  0.60   -7.8
1642+690   0.400   0.023   -13.6   0.221  0.202  -13.2  1  2000.20   0   0.68  0.59  -38.3
1642+690   0.055   0.392   171.6   0.000  1.000    0.0  1  2000.20   7   0.68  0.59  -38.3
1642+690   0.036   0.904   176.0   0.231  1.000    0.0  1  2000.20   6   0.68  0.59  -38.3
1642+690   0.019   1.510  -173.4   0.336  1.000    0.0  1  2000.20   5   0.68  0.59  -38.3
1642+690   0.079   3.237  -162.3   0.873  1.000    0.0  1  2000.20   3   0.68  0.59  -38.3
1642+690   0.065   9.281  -165.6   2.455  1.000    0.0  1  2000.20   1   0.68  0.59  -38.3
1642+690   0.423   0.027    -4.6   0.228  0.293   -3.3  1  2000.39   0   0.71  0.58   12.3
1642+690   0.053   0.415   170.7   0.130  1.000    0.0  1  2000.39   7   0.71  0.58   12.3
1642+690   0.042   1.005   179.9   0.202  1.000    0.0  1  2000.39   6   0.71  0.58   12.3
1642+690   0.014   1.676  -172.9   0.000  1.000    0.0  1  2000.39   5   0.71  0.58   12.3
1642+690   0.071   3.305  -161.8   0.826  1.000    0.0  1  2000.39   3   0.71  0.58   12.3
1642+690   0.057   9.358  -165.1   2.246  1.000    0.0  1  2000.39   1   0.71  0.58   12.3
1642+690   0.335   0.067    -8.1   0.056  0.000  -30.1  1  2000.51   0   0.73  0.65   -5.6
1642+690   0.117   0.228   169.3   0.052  1.000    0.0  1  2000.51   7   0.73  0.65   -5.6
1642+690   0.045   0.952   176.5   0.203  1.000    0.0  1  2000.51   6   0.73  0.65   -5.6
1642+690   0.015   1.413  -172.0   0.125  1.000    0.0  1  2000.51   5   0.73  0.65   -5.6
1642+690   0.013   2.302  -168.4   0.615  1.000    0.0  1  2000.51   4   0.73  0.65   -5.6
1642+690   0.057   3.413  -162.4   0.805  1.000    0.0  1  2000.51   3   0.73  0.65   -5.6
1642+690   0.022   7.588  -166.1   2.269  1.000    0.0  1  2000.51  99   0.73  0.65   -5.6
1642+690   0.037   9.860  -166.3   1.536  1.000    0.0  1  2000.51   1   0.73  0.65   -5.6
1642+690   0.419   0.060    -5.0   0.117  0.000    0.3  1  2000.81   0   0.77  0.63   24.0
1642+690   0.120   0.244   173.9   0.078  1.000    0.0  1  2000.81   7   0.77  0.63   24.0
1642+690   0.052   1.022   177.3   0.000  1.000    0.0  1  2000.81   6   0.77  0.63   24.0
1642+690   0.026   1.408  -172.7   0.250  1.000    0.0  1  2000.81   5   0.77  0.63   24.0
1642+690   0.073   3.464  -161.6   0.899  1.000    0.0  1  2000.81   3   0.77  0.63   24.0
1642+690   0.054   9.508  -166.5   2.090  1.000    0.0  1  2000.81   1   0.77  0.63   24.0
1642+690   0.372   0.039    -1.9   0.063  0.000   12.3  1  2000.93   0   0.67  0.63  -11.3
1642+690   0.086   0.264   176.4   0.117  1.000    0.0  1  2000.93   7   0.67  0.63  -11.3
1642+690   0.052   1.014   176.9   0.111  1.000    0.0  1  2000.93   6   0.67  0.63  -11.3
1642+690   0.029   1.387  -175.0   0.176  1.000    0.0  1  2000.93   5   0.67  0.63  -11.3
1642+690   0.008   2.354  -173.8   0.389  1.000    0.0  1  2000.93   4   0.67  0.63  -11.3
1642+690   0.061   3.519  -162.2   0.889  1.000    0.0  1  2000.93   3   0.67  0.63  -11.3
1642+690   0.012   6.061  -168.3   2.194  1.000    0.0  1  2000.93  99   0.67  0.63  -11.3
1642+690   0.053   9.587  -165.8   2.058  1.000    0.0  1  2000.93   1   0.67  0.63  -11.3
1642+690   0.390   0.032    -4.1   0.009  0.000   11.4  1  2001.08   0   0.67  0.62  -10.2
1642+690   0.073   0.265   176.2   0.084  1.000    0.0  1  2001.08   7   0.67  0.62  -10.2
1642+690   0.054   1.046   176.0   0.124  1.000    0.0  1  2001.08   6   0.67  0.62  -10.2
1642+690   0.028   1.408  -175.4   0.159  1.000    0.0  1  2001.08   5   0.67  0.62  -10.2
1642+690   0.006   2.330  -173.4   0.332  1.000    0.0  1  2001.08   4   0.67  0.62  -10.2
1642+690   0.055   3.547  -161.8   0.932  1.000    0.0  1  2001.08   3   0.67  0.62  -10.2
1642+690   0.006   5.972  -170.7   0.743  1.000    0.0  1  2001.08  99   0.67  0.62  -10.2
1642+690   0.042   9.564  -165.9   1.956  1.000    0.0  1  2001.08   1   0.67  0.62  -10.2
1642+690   0.605   0.007    -5.6   0.200  0.340   -3.6  1  2001.19   0   0.65  0.58    6.6
1642+690   0.045   0.523   177.1   0.216  1.000    0.0  1  2001.19   7   0.65  0.58    6.6
1642+690   0.073   1.151   177.4   0.107  1.000    0.0  1  2001.19   6   0.65  0.58    6.6
1642+690   0.030   1.507  -172.8   0.288  1.000    0.0  1  2001.19   5   0.65  0.58    6.6
1642+690   0.042   3.322  -160.9   0.708  1.000    0.0  1  2001.19   3   0.65  0.58    6.6
1642+690   0.027   4.074  -163.3   0.718  1.000    0.0  1  2001.19   2   0.65  0.58    6.6
1642+690   0.073   9.375  -164.8   2.964  1.000    0.0  1  2001.19   1   0.65  0.58    6.6
1642+690   0.563   0.011   -11.5   0.192  0.330  -10.5  1  2001.27   0   0.93  0.75  -35.3
1642+690   0.029   0.560   176.9   0.211  1.000    0.0  1  2001.27   7   0.93  0.75  -35.3
1642+690   0.058   1.162   177.4   0.000  1.000    0.0  1  2001.27   6   0.93  0.75  -35.3
1642+690   0.029   1.483  -174.3   0.273  1.000    0.0  1  2001.27   5   0.93  0.75  -35.3
1642+690   0.013   2.629  -168.7   0.672  1.000    0.0  1  2001.27   4   0.93  0.75  -35.3
1642+690   0.037   3.481  -161.0   0.639  1.000    0.0  1  2001.27   3   0.93  0.75  -35.3
1642+690   0.018   4.187  -164.0   0.695  1.000    0.0  1  2001.27   2   0.93  0.75  -35.3
1642+690   0.064   9.472  -165.9   2.341  1.000    0.0  1  2001.27   1   0.93  0.75  -35.3
1642+690   0.617   0.026    -1.2   0.119  0.444  -21.9  1  2001.35   0   0.94  0.59   55.1
1642+690   0.084   0.273   176.2   0.142  1.000    0.0  1  2001.35   7   0.94  0.59   55.1
1642+690   0.057   1.050   177.5   0.230  1.000    0.0  1  2001.35   6   0.94  0.59   55.1
1642+690   0.043   1.405  -177.3   0.000  1.000    0.0  1  2001.35   5   0.94  0.59   55.1
1642+690   0.006   2.620  -167.2   0.218  1.000    0.0  1  2001.35   4   0.94  0.59   55.1
1642+690   0.044   3.662  -162.2   0.632  1.000    0.0  1  2001.35   3   0.94  0.59   55.1
1642+690   0.023   4.616  -166.4   1.209  1.000    0.0  1  2001.35   2   0.94  0.59   55.1
1642+690   0.067   9.552  -166.3   2.187  1.000    0.0  1  2001.35   1   0.94  0.59   55.1
1642+690   0.695   0.005   -17.5   0.170  0.295  -13.1  1  2001.51   0   0.72  0.62  -24.4
1642+690   0.034   0.489   178.7   0.227  1.000    0.0  1  2001.51   7   0.72  0.62  -24.4
1642+690   0.058   1.181   178.4   0.170  1.000    0.0  1  2001.51   6   0.72  0.62  -24.4
1642+690   0.031   1.571  -174.1   0.285  1.000    0.0  1  2001.51   5   0.72  0.62  -24.4
1642+690   0.018   2.706  -169.2   0.526  1.000    0.0  1  2001.51   4   0.72  0.62  -24.4
1642+690   0.038   3.620  -161.1   0.682  1.000    0.0  1  2001.51   3   0.72  0.62  -24.4
1642+690   0.017   4.407  -163.8   0.732  1.000    0.0  1  2001.51   2   0.72  0.62  -24.4
1642+690   0.070   9.460  -165.6   2.347  1.000    0.0  1  2001.51   1   0.72  0.62  -24.4
1642+690   0.647   0.039   -10.4   0.012  0.000  -28.7  1  2001.83   0   0.68  0.58   33.3
1642+690   0.172   0.190   166.6   0.138  1.000    0.0  1  2001.83   7   0.68  0.58   33.3
1642+690   0.033   1.074   177.4   0.331  1.000    0.0  1  2001.83   6   0.68  0.58   33.3
1642+690   0.040   1.540  -175.7   0.290  1.000    0.0  1  2001.83   5   0.68  0.58   33.3
1642+690   0.020   2.773  -170.3   0.439  1.000    0.0  1  2001.83   4   0.68  0.58   33.3
1642+690   0.043   3.761  -161.1   0.810  1.000    0.0  1  2001.83   3   0.68  0.58   33.3
1642+690   0.012   4.651  -163.8   0.549  1.000    0.0  1  2001.83   2   0.68  0.58   33.3
1642+690   0.073   9.530  -165.7   2.223  1.000    0.0  1  2001.83   1   0.68  0.58   33.3
1642+690   0.795   0.007    -9.9   0.190  0.377   -9.9  1  2002.04   0   0.68  0.59  -26.2
1642+690   0.045   0.416   172.0   0.205  1.000    0.0  1  2002.04   7   0.68  0.59  -26.2
1642+690   0.033   1.165  -179.9   0.216  1.000    0.0  1  2002.04   6   0.68  0.59  -26.2
1642+690   0.019   1.659  -175.1   0.073  1.000    0.0  1  2002.04   5   0.68  0.59  -26.2
1642+690   0.026   2.748  -171.0   0.605  1.000    0.0  1  2002.04   4   0.68  0.59  -26.2
1642+690   0.038   3.933  -161.4   0.780  1.000    0.0  1  2002.04   3   0.68  0.59  -26.2
1642+690   0.009   4.926  -164.6   0.471  1.000    0.0  1  2002.04   2   0.68  0.59  -26.2
1642+690   0.074   9.526  -165.9   2.179  1.000    0.0  1  2002.04   1   0.68  0.59  -26.2
1642+690   0.769   0.010    -6.8   0.190  0.208  -12.7  1  2002.18   0   0.69  0.67  -11.3
1642+690   0.045   0.432   167.9   0.222  1.000    0.0  1  2002.18   7   0.69  0.67  -11.3
1642+690   0.032   1.139   178.5   0.174  1.000    0.0  1  2002.18   6   0.69  0.67  -11.3
1642+690   0.024   1.591  -174.4   0.283  1.000    0.0  1  2002.18   5   0.69  0.67  -11.3
1642+690   0.029   2.765  -170.2   0.586  1.000    0.0  1  2002.18   4   0.69  0.67  -11.3
1642+690   0.024   3.915  -159.9   0.584  1.000    0.0  1  2002.18   3   0.69  0.67  -11.3
1642+690   0.022   4.655  -164.7   1.127  1.000    0.0  1  2002.18   2   0.69  0.67  -11.3
1642+690   0.076   9.597  -166.0   2.179  1.000    0.0  1  2002.18   1   0.69  0.67  -11.3
1642+690   0.740   0.016    -5.9   0.199  0.367  -11.7  1  2002.35   0   0.75  0.69    5.1
1642+690   0.058   0.401   172.4   0.165  1.000    0.0  1  2002.35   7   0.75  0.69    5.1
1642+690   0.035   1.127  -180.0   0.227  1.000    0.0  1  2002.35   6   0.75  0.69    5.1
1642+690   0.027   1.622  -173.6   0.385  1.000    0.0  1  2002.35   5   0.75  0.69    5.1
1642+690   0.030   2.900  -169.9   0.644  1.000    0.0  1  2002.35   4   0.75  0.69    5.1
1642+690   0.025   3.954  -160.1   0.674  1.000    0.0  1  2002.35   3   0.75  0.69    5.1
1642+690   0.017   4.832  -163.3   1.020  1.000    0.0  1  2002.35   2   0.75  0.69    5.1
1642+690   0.079   9.653  -166.2   1.915  1.000    0.0  1  2002.35   1   0.75  0.69    5.1
1642+690   0.732   0.020   -14.9   0.199  0.431   -2.6  1  2002.56   0   0.78  0.58  -17.6
1642+690   0.067   0.398   169.1   0.158  1.000    0.0  1  2002.56   7   0.78  0.58  -17.6
1642+690   0.043   1.209  -177.8   0.298  1.000    0.0  1  2002.56   6   0.78  0.58  -17.6
1642+690   0.015   1.743  -174.8   0.000  1.000    0.0  1  2002.56   5   0.78  0.58  -17.6
1642+690   0.031   2.893  -169.3   0.599  1.000    0.0  1  2002.56   4   0.78  0.58  -17.6
1642+690   0.024   4.134  -160.9   0.698  1.000    0.0  1  2002.56   3   0.78  0.58  -17.6
1642+690   0.013   5.145  -164.2   1.086  1.000    0.0  1  2002.56   2   0.78  0.58  -17.6
1642+690   0.082   9.633  -166.1   1.920  1.000    0.0  1  2002.56   1   0.78  0.58  -17.6
1642+690   0.762   0.012   -15.0   0.153  0.000    0.7  1  2002.73   0   0.73  0.59    8.1
1642+690   0.069   0.415   166.8   0.257  1.000    0.0  1  2002.73   7   0.73  0.59    8.1
1642+690   0.028   1.225  -177.6   0.000  1.000    0.0  1  2002.73   6   0.73  0.59    8.1
1642+690   0.020   1.593  -174.1   0.155  1.000    0.0  1  2002.73   5   0.73  0.59    8.1
1642+690   0.030   2.790  -169.2   0.588  1.000    0.0  1  2002.73   4   0.73  0.59    8.1
1642+690   0.031   4.084  -162.6   0.816  1.000    0.0  1  2002.73   3   0.73  0.59    8.1
1642+690   0.010   5.241  -164.4   0.583  1.000    0.0  1  2002.73   2   0.73  0.59    8.1
1642+690   0.082   9.675  -166.1   1.829  1.000    0.0  1  2002.73   1   0.73  0.59    8.1
1642+690   0.708   0.007    -4.3   0.247  0.298    7.4  1  2002.95   0   0.94  0.54   11.6
1642+690   0.036   0.553   173.1   0.157  1.000    0.0  1  2002.95   7   0.94  0.54   11.6
1642+690   0.039   1.366  -178.0   0.234  1.000    0.0  1  2002.95   6   0.94  0.54   11.6
1642+690   0.018   1.957  -175.5   0.308  1.000    0.0  1  2002.95   5   0.94  0.54   11.6
1642+690   0.018   3.076  -169.5   0.324  1.000    0.0  1  2002.95   4   0.94  0.54   11.6
1642+690   0.021   4.050  -160.3   0.966  1.000    0.0  1  2002.95   3   0.94  0.54   11.6
1642+690   0.018   5.248  -164.0   1.056  1.000    0.0  1  2002.95   2   0.94  0.54   11.6
1642+690   0.074   9.785  -165.9   1.822  1.000    0.0  1  2002.95   1   0.94  0.54   11.6
1642+690   0.845   0.001    52.8   0.332  0.440   13.1  1  2003.19   0   0.88  0.68   10.5
1642+690   0.036   0.769   171.2   0.262  1.000    0.0  1  2003.19   7   0.88  0.68   10.5
1642+690   0.032   1.489  -175.2   0.235  1.000    0.0  1  2003.19   6   0.88  0.68   10.5
1642+690   0.010   2.280  -172.5   0.354  1.000    0.0  1  2003.19   5   0.88  0.68   10.5
1642+690   0.020   3.132  -169.8   0.298  1.000    0.0  1  2003.19   4   0.88  0.68   10.5
1642+690   0.025   4.020  -162.5   0.790  1.000    0.0  1  2003.19   3   0.88  0.68   10.5
1642+690   0.013   5.274  -162.7   0.608  1.000    0.0  1  2003.19   2   0.88  0.68   10.5
1642+690   0.098   9.637  -166.0   1.874  1.000    0.0  1  2003.19   1   0.88  0.68   10.5
1642+690   0.618   0.018    -0.5   0.273  0.192   17.2  1  2003.35   0   0.75  0.65  -53.6
1642+690   0.077   0.383  -174.8   0.256  1.000    0.0  1  2003.35   7   0.75  0.65  -53.6
1642+690   0.033   1.498  -174.8   0.431  1.000    0.0  1  2003.35   6   0.75  0.65  -53.6
1642+690   0.018   3.225  -169.6   0.544  1.000    0.0  1  2003.35   4   0.75  0.65  -53.6
1642+690   0.023   3.722  -161.9   1.260  1.000    0.0  1  2003.35   3   0.75  0.65  -53.6
1642+690   0.012   5.540  -165.6   1.091  1.000    0.0  1  2003.35   2   0.75  0.65  -53.6
1642+690   0.081   9.790  -165.5   1.788  1.000    0.0  1  2003.35   1   0.75  0.65  -53.6
1642+690   0.631   0.017    -0.9   0.248  0.338   18.7  1  2003.47   0   0.74  0.67    8.5
1642+690   0.096   0.390  -175.9   0.335  1.000    0.0  1  2003.47   7   0.74  0.67    8.5
1642+690   0.039   1.524  -174.7   0.394  1.000    0.0  1  2003.47   6   0.74  0.67    8.5
1642+690   0.027   3.194  -168.2   0.588  1.000    0.0  1  2003.47   4   0.74  0.67    8.5
1642+690   0.027   4.400  -162.8   1.179  1.000    0.0  1  2003.47   3   0.74  0.67    8.5
1642+690   0.093   9.706  -165.9   2.031  1.000    0.0  1  2003.47   1   0.74  0.67    8.5
1642+690   0.779   0.002   -35.4   0.348  0.628   20.7  1  2003.52   0   0.91  0.69   44.5
1642+690   0.031   0.704   175.7   0.174  1.000    0.0  1  2003.52   7   0.91  0.69   44.5
1642+690   0.038   1.561  -174.1   0.636  1.000    0.0  1  2003.52   6   0.91  0.69   44.5
1642+690   0.028   3.152  -169.7   0.779  1.000    0.0  1  2003.52   4   0.91  0.69   44.5
1642+690   0.027   4.646  -161.3   1.647  1.000    0.0  1  2003.52   3   0.91  0.69   44.5
1642+690   0.084   9.732  -165.9   2.142  1.000    0.0  1  2003.52   1   0.91  0.69   44.5
1642+690   0.498   0.030     4.9   0.176  0.000   45.0  1  2003.71   0   0.79  0.57  -37.2
1642+690   0.129   0.393  -176.9   0.165  1.000    0.0  1  2003.71   7   0.79  0.57  -37.2
1642+690   0.037   1.529  -175.7   0.460  1.000    0.0  1  2003.71   6   0.79  0.57  -37.2
1642+690   0.011   2.682  -164.9   0.793  1.000    0.0  1  2003.71   5   0.79  0.57  -37.2
1642+690   0.023   3.504  -170.7   0.597  1.000    0.0  1  2003.71   4   0.79  0.57  -37.2
1642+690   0.020   4.723  -158.9   1.280  1.000    0.0  1  2003.71   3   0.79  0.57  -37.2
1642+690   0.086   9.801  -166.3   1.874  1.000    0.0  1  2003.71   1   0.79  0.57  -37.2
1642+690   0.587   0.016     4.6   0.269  0.000   22.2  1  2003.96   0   0.84  0.66   64.4
1642+690   0.092   0.504  -174.6   0.261  1.000    0.0  1  2003.96   7   0.84  0.66   64.4
1642+690   0.031   1.406  -174.5   0.360  1.000    0.0  1  2003.96   6   0.84  0.66   64.4
1642+690   0.004   2.026  -173.6   0.000  1.000    0.0  1  2003.96   5   0.84  0.66   64.4
1642+690   0.034   3.607  -169.1   0.755  1.000    0.0  1  2003.96   4   0.84  0.66   64.4
1642+690   0.012   4.716  -162.0   0.461  1.000    0.0  1  2003.96   3   0.84  0.66   64.4
1642+690   0.091   9.760  -166.1   1.840  1.000    0.0  1  2003.96   1   0.84  0.66   64.4
1657-261   0.517   0.006   -14.9   0.357  1.000    0.0  1  1999.97   0   2.53  0.83   -2.9
1657-261   0.007   0.862    75.7   0.000  1.000    0.0  1  1999.97   1   2.53  0.83   -2.9
1657-261   0.471   0.007   -21.6   0.658  0.366    1.1  1  2000.08   0   4.34  0.77   -4.2
1657-261   0.597   0.009   168.1   0.549  0.608  -11.5  1  2000.20   0   3.97  0.87   -4.4
1657-261   0.618   0.004   -12.5   0.326  1.000    0.0  1  2000.39   0   2.39  0.88  -14.4
1657-261   0.017   0.764    60.6   0.000  1.000    0.0  1  2000.39   1   2.39  0.88  -14.4
1657-261   0.639   0.012   -25.0   0.342  0.648   69.3  1  2000.51   0   5.24  0.95   -4.2
1657-261   0.792   0.002    23.8   0.373  0.611   23.4  1  2000.81   0   3.91  1.67    7.6
1657-261   0.502   0.005   142.3   0.288  0.525  -52.0  1  2001.08   0   1.98  0.70    4.4
1657-261   0.631   0.005   -40.3   0.452  0.288   50.0  1  2001.19   0   4.24  1.38    5.5
1657-261   0.460   0.043  -128.4   0.254  1.000    0.0  1  2001.27   0   2.22  0.86   -4.7
1657-261   0.089   0.332    54.7   0.324  1.000    0.0  1  2001.27   1   2.22  0.86   -4.7
1657-261   0.589   0.001    21.1   0.665  0.509    2.7  1  2001.35   0   4.45  0.96   -8.6
1657-261   0.455   0.044  -129.3   0.253  1.000    0.0  1  2001.51   0   2.51  0.82   -6.2
1657-261   0.089   0.377    46.5   0.308  1.000    0.0  1  2001.51   1   2.51  0.82   -6.2
1657-261   0.435   0.003   172.7   0.477  0.334   64.0  1  2001.83   0   2.94  0.87  -12.2
1657-261   0.362   0.005    99.1   0.436  0.484   45.4  1  2002.04   0   2.45  0.81   -2.9
1657-261   0.338   0.017  -135.0   0.276  1.000    0.0  1  2002.18   0   2.32  1.02   -0.8
1657-261   0.028   0.793    38.3   0.178  1.000    0.0  1  2002.18   1   2.32  1.02   -0.8
1657-261   0.324   0.036  -133.5   0.284  1.000    0.0  1  2002.35   0   2.68  0.88   -9.3
1657-261   0.054   0.542    37.6   0.382  1.000    0.0  1  2002.35   1   2.68  0.88   -9.3
1657-261   0.396   0.017  -108.4   0.216  1.000    0.0  1  2002.56   0   2.71  0.85   -7.9
1657-261   0.047   0.560    42.2   0.402  1.000    0.0  1  2002.56   1   2.71  0.85   -7.9
1657-261   0.459   0.003   121.5   0.740  0.428  -28.9  1  2002.73   0   4.28  0.94  -25.3
1657-261   0.394   0.016  -179.5   0.257  1.000    0.0  1  2003.19   0   3.85  1.10   -5.6
1657-261   0.025   1.338    27.4   1.567  1.000    0.0  1  2003.19   1   3.85  1.10   -5.6
1657-261   0.330   0.038    16.2   0.756  0.373    2.7  1  2003.35   0   5.69  0.83    1.9
1657-261   0.347   0.008  -131.1   0.200  1.000    0.0  1  2003.47   0   2.92  1.04   -7.2
1657-261   0.017   0.914    42.4   0.459  1.000    0.0  1  2003.47   1   2.92  1.04   -7.2
1657-261   0.406   0.008  -155.9   0.233  1.000    0.0  1  2003.52   0   3.25  1.20  -11.0
1657-261   0.015   1.794    20.5   0.887  1.000    0.0  1  2003.52   1   3.25  1.20  -11.0
1657-261   0.310   0.009   -21.9   0.145  1.000    0.0  1  2003.71   0   2.52  0.78   -4.7
1657-261   0.012   0.858    37.3   0.477  1.000    0.0  1  2003.71   1   2.52  0.78   -4.7
1726+455   0.684   0.007    53.2   0.279  1.000    0.0  1  1995.56   0   1.49  0.95   -2.5
1726+455   0.106   1.220   -83.4   0.931  1.000    0.0  1  1995.56   1   1.49  0.95   -2.5
1726+455   0.739   0.016    78.4   0.238  1.000    0.0  1  1995.75   0   1.44  1.36   82.3
1726+455   0.095   1.443   -83.9   0.618  1.000    0.0  1  1995.75   1   1.44  1.36   82.3
1726+455   0.476   0.015   109.2   0.362  1.000    0.0  1  1997.03   0   1.38  1.13  -35.6
1726+455   0.060   1.563   -89.7   0.754  1.000    0.0  1  1997.03   1   1.38  1.13  -35.6
1726+455   0.617   0.008  -142.1   0.333  1.000    0.0  1  1997.08   0   0.83  0.72   17.3
1726+455   0.083   1.448   -88.4   0.977  1.000    0.0  1  1997.08   1   0.83  0.72   17.3
1726+455   0.564   0.079    74.9   0.085  1.000    0.0  1  1997.25   0   1.09  0.88  -57.4
1726+455   0.208   0.369  -109.4   0.297  1.000    0.0  1  1997.25   2   1.09  0.88  -57.4
1726+455   0.076   1.636   -91.2   0.899  1.000    0.0  1  1997.25   1   1.09  0.88  -57.4
1726+455   0.766   0.005   132.9   0.259  1.000    0.0  1  1997.38   0   1.15  0.88    4.6
1726+455   0.097   1.447   -93.7   0.937  1.000    0.0  1  1997.38   1   1.15  0.88    4.6
1726+455   1.005   0.037    72.8   0.076  1.000    0.0  1  1997.56   0   1.37  0.99  -48.2
1726+455   0.153   0.465  -107.3   0.294  1.000    0.0  1  1997.56   2   1.37  0.99  -48.2
1726+455   0.067   1.851   -89.2   0.952  1.000    0.0  1  1997.56   1   1.37  0.99  -48.2
1726+455   1.643   0.002    50.0   0.129  1.000    0.0  1  1997.69   0   1.09  0.92  -83.5
1726+455   0.055   0.779  -104.9   0.000  1.000    0.0  1  1997.69   2   1.09  0.92  -83.5
1726+455   0.035   1.819   -78.7   0.396  1.000    0.0  1  1997.69   1   1.09  0.92  -83.5
1726+455   1.092   0.029    65.8   0.116  1.000    0.0  1  1997.96   0   0.92  0.73   44.3
1726+455   0.195   0.348  -115.0   0.281  1.000    0.0  1  1997.96   2   0.92  0.73   44.3
1726+455   0.065   1.868   -84.5   0.802  1.000    0.0  1  1997.96   1   0.92  0.73   44.3
1726+455   0.656   0.006    81.1   0.398  0.331   51.4  1  1998.29   0   1.12  0.63    1.6
1726+455   0.060   0.541   -93.5   0.323  1.000    0.0  1  1998.29   2   1.12  0.63    1.6
1726+455   0.053   1.723   -82.7   1.082  1.000    0.0  1  1998.29   1   1.12  0.63    1.6
1726+455   0.441   0.025   106.8   0.226  1.000    0.0  1  1999.36   0   1.01  0.68  -29.3
1726+455   0.123   0.557  -112.5   0.456  1.000    0.0  1  1999.36   2   1.01  0.68  -29.3
1726+455   0.081   1.517   -94.5   1.456  1.000    0.0  1  1999.36   1   1.01  0.68  -29.3
1726+455   0.460   0.058    74.0   0.119  1.000    0.0  1  1999.47   0   1.39  0.91  -56.8
1726+455   0.114   0.361  -115.3   0.225  1.000    0.0  1  1999.47   2   1.39  0.91  -56.8
1726+455   0.073   1.409   -91.3   1.130  1.000    0.0  1  1999.47   1   1.39  0.91  -56.8
1726+455   0.586   0.040    59.4   0.213  1.000    0.0  1  1999.59   0   1.39  0.91  -56.8
1726+455   0.074   0.841  -110.2   0.348  1.000    0.0  1  1999.59   2   1.16  0.68   59.3
1726+455   0.029   1.980   -87.5   0.717  1.000    0.0  1  1999.59   1   1.16  0.68   59.3
1726+455   0.250   0.005   126.6   0.299  1.000    0.0  1  1999.97   0   0.86  0.58   -2.4
1726+455   0.093   0.895  -104.1   0.877  1.000    0.0  1  1999.97   2   0.86  0.58   -2.4
1726+455   0.023   2.020   -84.7   0.765  1.000    0.0  1  1999.97   1   0.86  0.58   -2.4
1726+455   0.216   0.025   -61.4   0.292  1.000    0.0  1  2000.08   0   0.87  0.68    5.4
1726+455   0.074   1.001   -99.9   0.682  1.000    0.0  1  2000.08   2   0.87  0.68    5.4
1726+455   0.015   2.117   -82.8   0.307  1.000    0.0  1  2000.08   1   0.87  0.68    5.4
1726+455   0.191   0.248    76.5   0.000  1.000    0.0  1  2000.20   0   3.96  1.14  -87.5
1726+455   0.065   0.623  -116.1   0.113  1.000    0.0  1  2000.20   2   3.96  1.14  -87.5
1726+455   0.025   1.797   -79.0   0.657  1.000    0.0  1  2000.20   1   3.96  1.14  -87.5
1726+455   0.155   0.106    46.9   0.046  1.000    0.0  1  2000.39   0   0.77  0.66   -3.5
1726+455   0.110   0.272  -125.7   0.300  1.000    0.0  1  2000.39   3   0.77  0.66   -3.5
1726+455   0.057   1.262  -105.5   0.694  1.000    0.0  1  2000.39   2   0.77  0.66   -3.5
1726+455   0.029   2.029   -88.3   0.869  1.000    0.0  1  2000.39   1   0.77  0.66   -3.5
1726+455   0.308   0.023    25.8   0.164  1.000    0.0  1  2000.51   0   1.01  0.57   -3.2
1726+455   0.088   0.410  -126.2   0.549  1.000    0.0  1  2000.51   3   1.01  0.57   -3.2
1726+455   0.020   1.387  -109.5   0.073  1.000    0.0  1  2000.51   2   1.01  0.57   -3.2
1726+455   0.057   1.714   -93.7   1.418  1.000    0.0  1  2000.51   1   1.01  0.57   -3.2
1726+455   1.394   0.002   -90.8   0.142  1.000    0.0  1  2001.51   0   0.93  0.65   -2.5
1726+455   0.091   1.785   -99.2   1.015  1.000    0.0  1  2001.51   2   0.93  0.65   -2.5
1726+455   0.503   0.067    44.2   0.130  1.000    0.0  1  2002.95   0   0.98  0.60   12.3
1726+455   0.231   0.169  -135.1   0.190  1.000    0.0  1  2002.95   4   0.98  0.60   12.3
1726+455   0.049   0.439  -115.4   0.356  1.000    0.0  1  2002.95   3   0.98  0.60   12.3
1726+455   0.042   2.063   -99.2   0.803  1.000    0.0  1  2002.95   2   0.98  0.60   12.3
1726+455   0.007   3.157   -90.2   0.634  1.000    0.0  1  2002.95   1   0.98  0.60   12.3
1739+522   0.446   0.047  -165.8   0.205  0.323  -18.1  1  1994.52   0   1.26  1.16   -6.2
1739+522   0.277   0.652    31.3   1.497  1.000    0.0  1  1994.52   1   1.26  1.16   -6.2
1739+522   0.512   0.014  -162.9   0.313  0.242  -12.6  1  1995.56   0   1.31  1.15   41.3
1739+522   0.117   1.211    24.4   1.876  1.000    0.0  1  1995.56   1   1.31  1.15   41.3
1739+522   0.532   0.011  -170.7   0.196  0.580  -23.6  1  1995.75   0   1.44  1.22  -44.2
1739+522   0.117   1.337    18.7   2.166  1.000    0.0  1  1995.75   1   1.44  1.22  -44.2
1739+522   1.256   0.001   172.9   0.209  0.479  -31.8  1  1997.08   0   0.87  0.77   13.2
1739+522   0.072   1.312    18.0   2.568  1.000    0.0  1  1997.08   1   0.87  0.77   13.2
1739+522   1.577   0.003   127.3   0.235  0.691  -35.5  1  1997.25   0   0.87  0.68   18.4
1739+522   0.077   1.085    17.6   2.700  1.000    0.0  1  1997.25   1   0.87  0.68   18.4
1739+522   1.450   0.000   113.4   0.226  0.466  -55.1  1  1997.38   0   1.05  0.88  -77.6
1739+522   0.034   1.793    17.2   1.422  1.000    0.0  1  1997.38   1   1.05  0.88  -77.6
1739+522   1.425   0.002   172.4   0.272  0.645  -42.8  1  1997.56   0   0.98  0.79   25.3
1739+522   0.081   0.938     3.2   2.570  1.000    0.0  1  1997.56   1   0.98  0.79   25.3
1739+522   1.436   0.002   149.7   0.311  0.482  -52.6  1  1997.69   0   1.24  0.77  -23.0
1739+522   0.080   1.068    13.5   3.285  1.000    0.0  1  1997.69   1   1.24  0.77  -23.0
1739+522   1.959   0.001  -132.2   0.206  0.761    6.4  1  1997.96   0   0.88  0.75  -44.9
1739+522   0.172   0.109    57.6   0.762  1.000    0.0  1  1997.96   2   0.88  0.75  -44.9
1739+522   1.880   0.002    58.3   0.248  0.973  -21.5  1  1998.11   0   0.83  0.70  -21.8
1739+522   0.052   0.944     9.5   1.383  1.000    0.0  1  1998.11   1   0.83  0.70  -21.8
1739+522   1.434   0.005   167.8   0.290  0.796  -39.7  1  1998.29   0   0.88  0.72   52.8
1739+522   0.197   0.172     3.4   0.663  1.000    0.0  1  1998.29   2   0.88  0.72   52.8
1739+522   1.559   0.017  -179.5   0.343  0.659  -24.2  1  1998.48   0   1.08  0.86  -77.6
1739+522   0.252   0.221     5.9   0.587  1.000    0.0  1  1998.48   2   1.08  0.86  -77.6
1739+522   1.153   0.111   146.5   0.278  0.752  -68.1  1  1998.61   0   0.92  0.66   27.9
1739+522   0.780   0.206   -28.5   0.280  1.000    0.0  1  1998.61   2   0.92  0.66   27.9
1739+522   2.044   0.008   119.9   0.496  0.515  -34.1  1  1998.75   0   0.86  0.82  -32.8
1739+522   2.328   0.004   169.1   0.455  0.518  -39.6  1  1998.97   0   1.01  0.82   29.0
1739+522   0.059   0.509    46.5   0.651  1.000    0.0  1  1998.97  99   1.01  0.82   29.0
1739+522   1.252   0.004   -27.8   0.477  0.610  -45.4  1  1999.18   0   0.87  0.62    9.5
1739+522   0.082   0.584    19.1   0.853  1.000    0.0  1  1999.18  99   0.87  0.62    9.5
1739+522   1.031   0.026   159.8   0.441  0.639  -48.7  1  1999.29   0   0.90  0.69   -1.6
1739+522   0.276   0.244    -8.3   0.670  1.000    0.0  1  1999.29   2   0.90  0.69   -1.6
1739+522   0.858   0.022   174.0   0.435  0.730  -46.2  1  1999.36   0   1.00  0.89   -0.2
1739+522   0.256   0.295   -12.5   0.787  1.000    0.0  1  1999.36   2   1.00  0.89   -0.2
1739+522   0.710   0.020   156.2   0.485  0.719  -31.6  1  1999.47   0   1.76  1.23  -52.1
1739+522   0.087   0.508    -9.6   0.951  1.000    0.0  1  1999.47  99   1.76  1.23  -52.1
1739+522   0.626   0.005  -115.3   0.560  0.784  -35.9  1  1999.59   0   0.85  0.63  -26.7
1739+522   0.018   0.747    30.8   0.000  1.000    0.0  1  1999.59  99   0.85  0.63  -26.7
1739+522   0.380   0.064   103.6   0.639  1.000    0.0  1  1999.97   0   0.79  0.61   14.9
1739+522   0.014   1.030    29.3   0.000  1.000    0.0  1  1999.97  99   0.79  0.61   14.9
1739+522   0.348   0.033    49.3   0.569  0.549  -42.7  1  2000.08   0   0.87  0.64   11.2
1739+522   0.497   0.013   124.9   0.476  0.762  -42.7  1  2000.20   0   0.75  0.65   36.5
1739+522   0.730   0.014    99.7   0.318  0.802  -18.1  1  2000.39   0   0.80  0.63    9.3
1739+522   0.788   0.006    76.7   0.279  0.777  -15.7  1  2000.51   0   0.82  0.65    9.2
1739+522   0.503   0.008  -145.8   0.166  0.000   -1.4  1  2000.81   0   0.75  0.64  -15.9
1739+522   0.157   0.311    66.9   0.916  1.000    0.0  1  2000.81   2   0.75  0.64  -15.9
1739+522   0.483   0.006   137.8   0.157  0.053  -33.3  1  2000.93   0   0.83  0.57   -9.1
1739+522   0.145   0.340    63.6   1.022  1.000    0.0  1  2000.93   2   0.83  0.57   -9.1
1739+522   0.481   0.003  -111.1   0.154  0.000  -27.1  1  2001.08   0   0.83  0.60   -4.2
1739+522   0.118   0.301    64.5   1.024  1.000    0.0  1  2001.08   2   0.83  0.60   -4.2
1739+522   0.514   0.011  -142.9   0.181  0.000  -18.4  1  2001.19   0   1.06  0.57   11.1
1739+522   0.173   0.184    60.7   0.857  1.000    0.0  1  2001.19   2   1.06  0.57   11.1
1739+522   0.442   0.010  -170.5   0.159  0.469   -4.6  1  2001.27   0   1.02  0.73    0.2
1739+522   0.130   0.319    59.0   1.058  1.000    0.0  1  2001.27   2   1.02  0.73    0.2
1739+522   0.506   0.005  -178.4   0.175  0.478  -24.4  1  2001.35   0   0.79  0.63  -16.9
1739+522   0.143   0.429    49.3   1.276  1.000    0.0  1  2001.35   2   0.79  0.63  -16.9
1739+522   0.405   0.010  -163.5   0.171  0.095  -21.0  1  2001.51   0   0.92  0.74   -1.9
1739+522   0.126   0.332    52.7   1.155  1.000    0.0  1  2001.51   2   0.92  0.74   -1.9
1739+522   0.398   0.009   175.3   0.151  0.393  -18.8  1  2001.83   0   0.73  0.54    0.1
1739+522   0.105   0.417    55.6   1.272  1.000    0.0  1  2001.83   2   0.73  0.54    0.1
1739+522   0.429   0.004   175.8   0.169  0.465   -0.8  1  2002.04   0   0.88  0.69   11.0
1739+522   0.097   0.345    47.6   1.244  1.000    0.0  1  2002.04   2   0.88  0.69   11.0
1739+522   0.532   0.002  -179.5   0.157  0.227  -29.5  1  2002.18   0   0.75  0.59    0.7
1739+522   0.105   0.440    47.0   1.381  1.000    0.0  1  2002.18   2   0.75  0.59    0.7
1739+522   0.713   0.003  -175.5   0.192  0.000  -18.8  1  2002.35   0   0.83  0.81   13.2
1739+522   0.089   0.435    42.1   1.428  1.000    0.0  1  2002.35   2   0.83  0.81   13.2
1739+522   1.121   0.002  -165.2   0.146  0.833   37.9  1  2002.56   0   0.83  0.63  -27.6
1739+522   0.078   0.417    35.7   1.309  1.000    0.0  1  2002.56   2   0.83  0.63  -27.6
1739+522   1.027   0.001  -163.4   0.181  0.743   44.8  1  2002.73   0   0.85  0.69  -26.0
1739+522   0.082   0.430    35.2   1.484  1.000    0.0  1  2002.73   2   0.85  0.69  -26.0
1739+522   1.082   0.004  -117.0   0.184  0.562   20.9  1  2002.95   0   0.94  0.57  -78.8
1739+522   0.081   0.304    65.2   1.195  1.000    0.0  1  2002.95   2   0.94  0.57  -78.8
1739+522   1.210   0.006  -168.0   0.259  0.633   33.6  1  2003.19   0   1.17  0.75  -13.7
1739+522   0.120   0.299    35.7   0.926  1.000    0.0  1  2003.19   2   1.17  0.75  -13.7
1739+522   1.143   0.002    82.9   0.245  0.696   24.0  1  2003.35   0   0.84  0.70  -27.3
1739+522   0.081   0.480    25.8   1.117  1.000    0.0  1  2003.35   2   0.84  0.70  -27.3
1739+522   1.080   0.001    14.1   0.221  0.638   25.8  1  2003.47   0   0.79  0.74    1.7
1739+522   0.077   0.474    32.9   1.448  1.000    0.0  1  2003.47   2   0.79  0.74    1.7
1739+522   1.251   0.003  -155.6   0.297  0.941   66.5  1  2003.52   0   1.29  0.86  -16.8
1739+522   0.063   0.875    25.3   1.886  1.000    0.0  1  2003.52   2   1.29  0.86  -16.8
1739+522   0.947   0.002  -159.7   0.261  0.729   -2.7  1  2003.71   0   0.79  0.66  -24.8
1739+522   0.078   0.457    26.3   0.915  1.000    0.0  1  2003.71   2   0.79  0.66  -24.8
1739+522   1.321   0.002  -137.6   0.262  0.725  -25.1  1  2003.96   0   0.72  0.59   19.6
1739+522   0.034   0.604    28.6   0.380  1.000    0.0  1  2003.96   2   0.72  0.59   19.6
1741-038   2.245   0.062     7.1   0.006  1.000    0.0  1  1994.52   0   2.14  0.97   -0.2
1741-038   0.749   0.286  -167.8   0.544  1.000    0.0  1  1994.52   3   2.14  0.97   -0.2
1741-038   0.010   3.956  -172.0   0.000  1.000    0.0  1  1994.52  99   2.14  0.97   -0.2
1741-038   2.587   0.051    18.3   0.000  1.000    0.0  1  1995.56   0   2.26  1.03   -3.8
1741-038   0.862   0.214  -158.5   0.450  1.000    0.0  1  1995.56   3   2.26  1.03   -3.8
1741-038   2.953   0.001   167.4   0.285  0.000  -28.4  1  1995.75   0   2.43  1.08   34.5
1741-038   2.707   0.052    16.4   0.126  1.000    0.0  1  1995.78   0   2.26  0.96   -6.9
1741-038   0.663   0.319  -158.9   0.510  1.000    0.0  1  1995.78   3   2.26  0.96   -6.9
1741-038   0.008   3.321   178.4   0.610  1.000    0.0  1  1995.78  99   2.26  0.96   -6.9
1741-038   0.008   6.526   178.0   0.290  1.000    0.0  1  1995.78  99   2.26  0.96   -6.9
1741-038   3.032   0.040     8.8   0.000  1.000    0.0  1  1997.08   0   1.81  0.81   -1.8
1741-038   0.967   0.198  -169.3   0.528  1.000    0.0  1  1997.08   3   1.81  0.81   -1.8
1741-038   3.151   0.067    -4.0   0.046  1.000    0.0  1  1997.25   0   1.65  0.73    0.3
1741-038   1.404   0.228   176.8   0.474  1.000    0.0  1  1997.25   3   1.65  0.73    0.3
1741-038   2.931   0.050    -1.3   0.000  1.000    0.0  1  1997.38   0   2.07  0.85   -3.8
1741-038   1.504   0.156   180.0   0.452  1.000    0.0  1  1997.38   3   2.07  0.85   -3.8
1741-038   0.031   1.685  -153.7   1.050  1.000    0.0  1  1997.38   1   2.07  0.85   -3.8
1741-038   4.316   0.019     7.6   0.214  0.000   64.8  1  1997.56   0   2.20  0.93   -7.8
1741-038   0.455   0.386  -171.1   0.706  1.000    0.0  1  1997.56   3   2.20  0.93   -7.8
1741-038   0.007   6.775   179.7   0.173  1.000    0.0  1  1997.56  99   2.20  0.93   -7.8
1741-038   5.090   0.001  -114.9   0.275  1.000    0.0  1  1997.69   0   3.72  0.85  -13.6
1741-038   0.043   1.094  -150.9   0.000  1.000    0.0  1  1997.69   2   3.72  0.85  -13.6
1741-038   4.029   0.017    16.9   0.233  1.000    0.0  1  1997.96   0   2.58  0.69   -8.2
1741-038   0.396   0.472  -167.1   0.649  1.000    0.0  1  1997.96   3   2.58  0.69   -8.2
1741-038   3.087   0.056     3.6   0.090  1.000    0.0  1  1998.11   0   1.72  0.72   -6.9
1741-038   1.482   0.198  -176.7   0.536  1.000    0.0  1  1998.11   3   1.72  0.72   -6.9
1741-038   0.011   1.607  -164.2   0.000  1.000    0.0  1  1998.11   1   1.72  0.72   -6.9
1741-038   4.601   0.007   175.8   0.303  1.000    0.0  1  1998.29   0   2.45  0.68   -8.4
1741-038   0.085   0.883  -148.2   0.005  1.000    0.0  1  1998.29   2   2.45  0.68   -8.4
1741-038   0.029   2.210   163.2   0.000  1.000    0.0  1  1998.29   1   2.45  0.68   -8.4
1741-038   3.979   0.029    -0.9   0.230  0.000   74.8  1  1998.48   0   2.07  0.65   -8.7
1741-038   0.739   0.334  -176.5   0.665  1.000    0.0  1  1998.48   3   2.07  0.65   -8.7
1741-038   2.612   0.107    -4.2   0.176  1.000    0.0  1  1998.61   0   2.06  0.82   -3.5
1741-038   1.770   0.232   176.5   0.512  1.000    0.0  1  1998.61   3   2.06  0.82   -3.5
1741-038   0.007   1.523  -159.3   0.000  1.000    0.0  1  1998.61   1   2.06  0.82   -3.5
1741-038   1.582   0.151    -5.4   0.000  1.000    0.0  1  1998.75   0   2.17  0.93   -3.4
1741-038   2.231   0.142   173.7   0.442  1.000    0.0  1  1998.75   3   2.17  0.93   -3.4
1741-038   0.033   1.123  -152.6   0.444  1.000    0.0  1  1998.75   2   2.17  0.93   -3.4
1741-038   2.015   0.159    -4.2   0.164  1.000    0.0  1  1998.97   0   2.01  0.71   -6.7
1741-038   2.129   0.215   177.8   0.493  1.000    0.0  1  1998.97   3   2.01  0.71   -6.7
1741-038   3.121   0.003   126.4   0.392  1.000    0.0  1  1999.18   0   2.27  0.68   -6.5
1741-038   0.063   0.907  -140.2   0.000  1.000    0.0  1  1999.18   2   2.27  0.68   -6.5
1741-038   1.247   0.223    -4.1   0.207  0.000  -76.6  1  1999.29   0   2.31  0.67   -7.1
1741-038   2.583   0.137   174.3   0.459  1.000    0.0  1  1999.29   3   2.31  0.67   -7.1
1741-038   0.082   0.712  -146.3   0.197  1.000    0.0  1  1999.29   2   2.31  0.67   -7.1
1741-038   3.753   0.009   153.4   0.678  0.576   -6.9  1  1999.36   0   1.69  0.77   -1.9
1741-038   0.040   0.904  -143.4   0.000  1.000    0.0  1  1999.36   2   1.69  0.77   -1.9
1741-038   3.910   0.006   175.9   0.704  0.580   -8.9  1  1999.47   0   2.31  0.85   -6.1
1741-038   0.057   1.098  -152.3   0.000  1.000    0.0  1  1999.47   2   2.31  0.85   -6.1
1741-038   3.755   0.006  -154.5   0.615  0.625   -1.0  1  1999.59   0   1.88  0.72  -14.8
1741-038   0.055   0.866  -134.7   0.000  1.000    0.0  1  1999.59   2   1.88  0.72  -14.8
1741-038   1.488   0.162     4.6   0.533  0.501  -20.5  1  1999.97   0   1.88  0.71   -4.1
1741-038   1.643   0.209  -170.3   0.601  1.000    0.0  1  1999.97   3   1.88  0.71   -4.1
1741-038   2.934   0.003   -85.8   0.566  0.682  -24.0  1  2000.08   0   1.73  0.80    4.6
1741-038   0.996   0.271     1.5   0.097  1.000    0.0  1  2000.20   0   1.80  0.65   -5.3
1741-038   2.596   0.154  -174.8   0.545  1.000    0.0  1  2000.20   3   1.80  0.65   -5.3
1741-038   0.020   1.861  -162.1   0.000  1.000    0.0  1  2000.20   1   1.80  0.65   -5.3
1741-038   2.704   0.095    25.7   0.675  0.397  -20.7  1  2000.39   0   1.95  0.63   -2.5
1741-038   1.007   0.383  -151.0   0.416  1.000    0.0  1  2000.39   3   1.95  0.63   -2.5
1741-038   3.665   0.007   156.9   0.663  0.561   -3.6  1  2000.51   0   2.45  0.84   -1.5
1741-038   0.114   0.801  -138.2   0.105  1.000    0.0  1  2000.51   2   2.45  0.84   -1.5
1741-038   4.269   0.022   170.5   0.701  0.564   -4.8  1  2000.81   0   2.14  0.88   -2.3
1741-038   0.074   1.117  -144.9   0.000  1.000    0.0  1  2000.81   2   2.14  0.88   -2.3
1741-038   2.843   0.098    -1.3   0.581  0.442  -18.5  1  2000.93   0   2.00  0.83   -0.8
1741-038   1.042   0.499   179.9   0.768  1.000    0.0  1  2000.93   3   2.00  0.83   -0.8
1741-038   2.230   0.136    -0.0   0.244  0.755  -21.6  1  2001.08   0   1.15  0.56    0.9
1741-038   1.021   0.290  -175.9   0.648  1.000    0.0  1  2001.08   3   1.15  0.56    0.9
1741-038   2.787   0.119    -0.2   0.274  0.000  -68.2  1  2001.19   0   2.34  0.60   -6.3
1741-038   1.577   0.359  -178.3   0.641  1.000    0.0  1  2001.19   3   2.34  0.60   -6.3
1741-038   2.797   0.127    -2.0   0.281  1.000    0.0  1  2001.27   0   1.83  0.65   -5.9
1741-038   1.226   0.554   173.5   0.600  1.000    0.0  1  2001.27   3   1.83  0.65   -5.9
1741-038   2.380   0.156    -3.5   0.386  0.408  -19.2  1  2001.35   0   2.66  0.88  -11.9
1741-038   1.988   0.265  -178.4   0.630  1.000    0.0  1  2001.35   3   2.66  0.88  -11.9
1741-038   3.000   0.117    -2.1   0.252  1.000    0.0  1  2001.51   0   2.12  0.68   -4.8
1741-038   1.383   0.465   176.5   0.679  1.000    0.0  1  2001.51   3   2.12  0.68   -4.8
1741-038   3.448   0.062    -2.5   0.281  1.000    0.0  1  2001.83   0   1.77  0.62   -1.9
1741-038   0.930   0.599   175.7   0.847  1.000    0.0  1  2001.83   3   1.77  0.62   -1.9
1741-038   2.195   0.143    -3.1   0.200  1.000    0.0  1  2002.04   0   2.21  0.59   -6.5
1741-038   1.573   0.359   177.0   0.631  1.000    0.0  1  2002.04   3   2.21  0.59   -6.5
1741-038   2.342   0.157    -1.5   0.280  0.645  -39.4  1  2002.18   0   2.16  0.65   -6.0
1741-038   1.647   0.355   178.8   0.631  1.000    0.0  1  2002.18   3   2.16  0.65   -6.0
1741-038   0.013   1.460   161.2   0.000  1.000    0.0  1  2002.18   1   2.16  0.65   -6.0
1741-038   2.865   0.091    -2.2   0.279  1.000    0.0  1  2002.35   0   1.97  0.70   -2.0
1741-038   1.145   0.469   177.9   0.735  1.000    0.0  1  2002.35   3   1.97  0.70   -2.0
1741-038   2.840   0.117     3.3   0.269  1.000    0.0  1  2002.56   0   2.10  1.00   -2.1
1741-038   1.273   0.427  -176.8   0.693  1.000    0.0  1  2002.56   3   2.10  1.00   -2.1
1741-038   3.894   0.039    -4.0   0.341  1.000    0.0  1  2002.73   0   1.46  0.75   -7.6
1741-038   0.495   0.956  -179.5   0.804  1.000    0.0  1  2002.73  99   1.46  0.75   -7.6
1741-038   3.171   0.105    -0.2   0.243  1.000    0.0  1  2002.95   0   1.56  0.76   -3.4
1741-038   1.585   0.411   179.5   0.598  1.000    0.0  1  2002.95   3   1.56  0.76   -3.4
1741-038   4.224   0.079    -3.4   0.274  1.000    0.0  1  2003.19   0   2.82  0.74   -7.5
1741-038   0.959   0.501  -177.1   0.719  1.000    0.0  1  2003.19   3   2.82  0.74   -7.5
1741-038   3.664   0.042    13.0   0.246  1.000    0.0  1  2003.35   0   1.08  0.65   -7.9
1741-038   1.257   0.348  -170.0   0.544  1.000    0.0  1  2003.35   3   1.08  0.65   -7.9
1741-038   4.841   0.029   -10.3   0.335  1.000    0.0  1  2003.47   0   1.51  1.05    0.6
1741-038   0.390   1.056   173.7   0.698  1.000    0.0  1  2003.47  99   1.51  1.05    0.6
1741-038   4.812   0.048    -2.4   0.321  1.000    0.0  1  2003.52   0   2.68  0.80   -3.2
1741-038   0.887   0.485   178.2   0.718  1.000    0.0  1  2003.52   3   2.68  0.80   -3.2
1741-038   4.211   0.088     3.5   0.203  1.000    0.0  1  2003.71   0   2.18  0.84   -4.9
1741-038   1.582   0.393  -177.2   0.608  1.000    0.0  1  2003.71   3   2.18  0.84   -4.9
1741-038   3.927   0.057     9.5   0.239  1.000    0.0  1  2003.96   0   1.00  0.67   -8.2
1741-038   2.163   0.265  -175.0   0.465  1.000    0.0  1  2003.96   3   1.00  0.67   -8.2
1745+624   0.408   0.033    46.1   0.159  1.000    0.0  1  1996.31   0   1.43  0.99  -81.0
1745+624   0.049   0.385  -135.0   0.000  1.000    0.0  1  1996.31  99   1.43  0.99  -81.0
1745+624   0.021   1.491  -148.1   0.767  1.000    0.0  1  1996.31   2   1.43  0.99  -81.0
1745+624   0.147   0.137    46.5   0.000  1.000    0.0  1  1997.03   0   1.16  1.11  -58.1
1745+624   0.201   0.092  -134.6   0.023  1.000    0.0  1  1997.03   5   1.16  1.11  -58.1
1745+624   0.012   1.250  -149.1   0.488  1.000    0.0  1  1997.03   2   1.16  1.11  -58.1
1745+624   0.202   0.103    50.4   0.045  1.000    0.0  1  1997.08   0   0.76  0.71    2.9
1745+624   0.214   0.104  -131.0   0.122  1.000    0.0  1  1997.08   5   0.76  0.71    2.9
1745+624   0.019   1.271  -148.3   0.668  1.000    0.0  1  1997.08   2   0.76  0.71    2.9
1745+624   0.004   2.308  -134.2   0.000  1.000    0.0  1  1997.08   1   0.76  0.71    2.9
1745+624   0.202   0.112    48.9   0.131  1.000    0.0  1  1997.25   0   0.85  0.72   48.1
1745+624   0.256   0.088  -133.9   0.161  1.000    0.0  1  1997.25   5   0.85  0.72   48.1
1745+624   0.016   1.113  -151.7   0.382  1.000    0.0  1  1997.25   2   0.85  0.72   48.1
1745+624   0.010   1.848  -143.4   0.559  1.000    0.0  1  1997.25   1   0.85  0.72   48.1
1745+624   0.220   0.111    42.0   0.128  1.000    0.0  1  1997.38   0   1.13  0.87    4.9
1745+624   0.216   0.110  -138.8   0.139  1.000    0.0  1  1997.38   5   1.13  0.87    4.9
1745+624   0.017   1.413  -145.4   0.837  1.000    0.0  1  1997.38   2   1.13  0.87    4.9
1745+624   0.277   0.084    46.2   0.126  1.000    0.0  1  1997.56   0   0.94  0.82  -54.4
1745+624   0.191   0.127  -133.3   0.143  1.000    0.0  1  1997.56   5   0.94  0.82  -54.4
1745+624   0.026   1.268  -144.5   0.750  1.000    0.0  1  1997.56   2   0.94  0.82  -54.4
1745+624   0.243   0.111    53.3   0.057  1.000    0.0  1  1997.69   0   0.92  0.86  -30.9
1745+624   0.258   0.106  -127.4   0.162  1.000    0.0  1  1997.69   5   0.92  0.86  -30.9
1745+624   0.027   1.285  -147.7   0.746  1.000    0.0  1  1997.69   2   0.92  0.86  -30.9
1745+624   0.214   0.128    50.3   0.118  1.000    0.0  1  1997.96   0   0.85  0.69   20.8
1745+624   0.243   0.111  -130.0   0.126  1.000    0.0  1  1997.96   5   0.85  0.69   20.8
1745+624   0.016   1.272  -146.8   0.541  1.000    0.0  1  1997.96   2   0.85  0.69   20.8
1745+624   0.012   2.791  -149.9   2.919  1.000    0.0  1  1997.96   1   0.85  0.69   20.8
1745+624   0.170   0.158    49.0   0.074  1.000    0.0  1  1998.11   0   1.03  0.61   37.5
1745+624   0.286   0.096  -132.4   0.153  1.000    0.0  1  1998.11   5   1.03  0.61   37.5
1745+624   0.012   1.283  -146.6   0.233  1.000    0.0  1  1998.11   2   1.03  0.61   37.5
1745+624   0.269   0.113    47.9   0.105  1.000    0.0  1  1998.29   0   0.84  0.75  -18.0
1745+624   0.225   0.130  -132.2   0.105  1.000    0.0  1  1998.29   5   0.84  0.75  -18.0
1745+624   0.017   1.109  -146.1   0.623  1.000    0.0  1  1998.29   2   0.84  0.75  -18.0
1745+624   0.008   2.102  -139.8   0.991  1.000    0.0  1  1998.29   1   0.84  0.75  -18.0
1745+624   0.307   0.088    48.4   0.156  1.000    0.0  1  1998.48   0   0.85  0.69   31.9
1745+624   0.205   0.136  -131.8   0.135  1.000    0.0  1  1998.48   5   0.85  0.69   31.9
1745+624   0.016   1.170  -147.8   0.604  1.000    0.0  1  1998.48   2   0.85  0.69   31.9
1745+624   0.007   2.209  -136.9   0.877  1.000    0.0  1  1998.48   1   0.85  0.69   31.9
1745+624   0.274   0.098    49.6   0.105  1.000    0.0  1  1998.61   0   0.85  0.69  -56.7
1745+624   0.217   0.134  -131.9   0.161  1.000    0.0  1  1998.61   5   0.85  0.69  -56.7
1745+624   0.017   1.204  -147.7   0.717  1.000    0.0  1  1998.61   2   0.85  0.69  -56.7
1745+624   0.007   2.333  -137.1   1.034  1.000    0.0  1  1998.61   1   0.85  0.69  -56.7
1745+624   0.306   0.074    41.5   0.130  1.000    0.0  1  1998.75   0   0.98  0.69  -11.2
1745+624   0.153   0.151  -140.0   0.122  1.000    0.0  1  1998.75   5   0.98  0.69  -11.2
1745+624   0.019   1.241  -149.3   0.549  1.000    0.0  1  1998.75   2   0.98  0.69  -11.2
1745+624   0.008   2.815  -144.5   0.348  1.000    0.0  1  1998.75   1   0.98  0.69  -11.2
1745+624   0.336   0.022    41.6   0.150  1.000    0.0  1  1999.18   0   1.10  0.61   68.1
1745+624   0.049   0.249  -141.8   0.306  1.000    0.0  1  1999.18   5   1.10  0.61   68.1
1745+624   0.009   1.409  -143.2   0.223  1.000    0.0  1  1999.18   2   1.10  0.61   68.1
1745+624   0.297   0.077    46.2   0.088  1.000    0.0  1  1999.29   0   0.98  0.75   23.7
1745+624   0.191   0.130  -134.1   0.168  1.000    0.0  1  1999.29   5   0.98  0.75   23.7
1745+624   0.032   0.639  -170.4   2.117  1.000    0.0  1  1999.29  99   0.98  0.75   23.7
1745+624   0.286   0.118    28.4   0.000  1.000    0.0  1  1999.36   0   2.01  1.10   56.0
1745+624   0.203   0.165  -153.8   0.207  1.000    0.0  1  1999.36   5   2.01  1.10   56.0
1745+624   0.019   1.089  -132.3   0.597  1.000    0.0  1  1999.36  99   2.01  1.10   56.0
1745+624   0.339   0.064    48.7   0.087  1.000    0.0  1  1999.47   0   0.83  0.71  -84.6
1745+624   0.176   0.158  -133.1   0.159  1.000    0.0  1  1999.47   5   0.83  0.71  -84.6
1745+624   0.013   1.309  -144.3   0.568  1.000    0.0  1  1999.47   2   0.83  0.71  -84.6
1745+624   0.007   2.468  -141.4   1.336  1.000    0.0  1  1999.47   1   0.83  0.71  -84.6
1745+624   0.465   0.030    34.1   0.060  1.000    0.0  1  1999.59   0   1.08  0.80   79.4
1745+624   0.069   0.241  -146.7   0.057  1.000    0.0  1  1999.59   5   1.08  0.80   79.4
1745+624   0.463   0.017    33.9   0.160  1.000    0.0  1  1999.97   0   1.54  0.61   33.8
1745+624   0.032   0.736  -141.9   0.440  1.000    0.0  1  1999.97  99   1.54  0.61   33.8
1745+624   0.284   0.069    52.3   0.114  1.000    0.0  1  2000.08   0   0.72  0.56   -8.2
1745+624   0.162   0.135  -128.9   0.117  1.000    0.0  1  2000.08   5   0.72  0.56   -8.2
1745+624   0.012   1.440  -142.5   0.680  1.000    0.0  1  2000.08   2   0.72  0.56   -8.2
1745+624   0.423   0.041    48.8   0.143  1.000    0.0  1  2000.20   0   0.68  0.56   23.0
1745+624   0.117   0.182  -132.0   0.173  1.000    0.0  1  2000.20   5   0.68  0.56   23.0
1745+624   0.015   1.212  -146.1   0.623  1.000    0.0  1  2000.20   2   0.68  0.56   23.0
1745+624   0.396   0.049    41.5   0.156  1.000    0.0  1  2000.39   0   0.66  0.60   39.0
1745+624   0.139   0.160  -137.2   0.110  1.000    0.0  1  2000.39   5   0.66  0.60   39.0
1745+624   0.025   1.165  -142.5   1.685  1.000    0.0  1  2000.39   2   0.66  0.60   39.0
1745+624   0.315   0.091    23.6   0.142  1.000    0.0  1  2000.51   0   0.72  0.66   41.1
1745+624   0.239   0.127  -156.6   0.157  1.000    0.0  1  2000.51   5   0.72  0.66   41.1
1745+624   0.007   1.331  -151.4   0.000  1.000    0.0  1  2000.51   2   0.72  0.66   41.1
1745+624   0.012   2.263  -136.5   0.826  1.000    0.0  1  2000.51   1   0.72  0.66   41.1
1745+624   0.234   0.078    56.3   0.144  1.000    0.0  1  2000.81   0   1.19  0.74  -74.5
1745+624   0.372   0.043  -127.1   0.223  1.000    0.0  1  2000.81   5   1.19  0.74  -74.5
1745+624   0.020   1.530  -135.6   1.692  1.000    0.0  1  2000.81   2   1.19  0.74  -74.5
1745+624   0.532   0.007    41.5   0.179  1.000    0.0  1  2000.93   0   0.64  0.59  -59.8
1745+624   0.021   0.353  -143.2   0.000  1.000    0.0  1  2000.93  99   0.64  0.59  -59.8
1745+624   0.008   1.468  -148.1   0.183  1.000    0.0  1  2000.93   2   0.64  0.59  -59.8
1745+624   0.263   0.081    43.7   0.133  1.000    0.0  1  2001.08   0   0.67  0.52  -49.6
1745+624   0.279   0.072  -137.3   0.115  1.000    0.0  1  2001.08   5   0.67  0.52  -49.6
1745+624   0.007   1.377  -153.2   0.000  1.000    0.0  1  2001.08   2   0.67  0.52  -49.6
1745+624   0.260   0.120    44.4   0.184  1.000    0.0  1  2001.19   0   0.68  0.59   -1.8
1745+624   0.339   0.067  -134.6   0.000  1.000    0.0  1  2001.19   5   0.68  0.59   -1.8
1745+624   0.049   0.274  -145.2   0.526  1.000    0.0  1  2001.19   4   0.68  0.59   -1.8
1745+624   0.006   2.475  -137.9   0.763  1.000    0.0  1  2001.19   1   0.68  0.59   -1.8
1745+624   0.227   0.109    43.1   0.164  1.000    0.0  1  2001.27   0   0.72  0.56   16.1
1745+624   0.372   0.063  -137.2   0.160  1.000    0.0  1  2001.27   5   0.72  0.56   16.1
1745+624   0.017   1.660  -141.6   0.978  1.000    0.0  1  2001.27   2   0.72  0.56   16.1
1745+624   0.396   0.085    42.5   0.152  1.000    0.0  1  2001.35   0   1.28  0.54    7.4
1745+624   0.310   0.110  -137.1   0.144  1.000    0.0  1  2001.35   5   1.28  0.54    7.4
1745+624   0.017   1.647  -148.1   3.906  1.000    0.0  1  2001.35   2   1.28  0.54    7.4
1745+624   0.138   0.176    44.3   0.176  1.000    0.0  1  2001.51   0   0.69  0.64  -87.0
1745+624   0.554   0.032  -136.0   0.158  1.000    0.0  1  2001.51   5   0.69  0.64  -87.0
1745+624   0.013   0.715  -145.9   0.624  1.000    0.0  1  2001.51   3   0.69  0.64  -87.0
1745+624   0.012   1.981  -140.3   1.324  1.000    0.0  1  2001.51  99   0.69  0.64  -87.0
1745+624   0.184   0.171    45.9   0.143  1.000    0.0  1  2001.83   0   0.65  0.53  -18.8
1745+624   0.492   0.050  -135.9   0.150  1.000    0.0  1  2001.83   5   0.65  0.53  -18.8
1745+624   0.021   0.890  -144.7   1.391  1.000    0.0  1  2001.83   3   0.65  0.53  -18.8
1745+624   0.136   0.188    50.3   0.132  1.000    0.0  1  2002.04   0   0.95  0.87   81.3
1745+624   0.484   0.044  -128.6   0.172  1.000    0.0  1  2002.04   5   0.95  0.87   81.3
1745+624   0.013   1.688  -143.6   1.540  1.000    0.0  1  2002.04   2   0.95  0.87   81.3
1745+624   0.205   0.168    49.7   0.172  1.000    0.0  1  2002.18   0   1.16  0.72  -81.0
1745+624   0.460   0.066  -130.9   0.172  1.000    0.0  1  2002.18   5   1.16  0.72  -81.0
1745+624   0.026   0.899  -155.0   1.945  1.000    0.0  1  2002.18   3   1.16  0.72  -81.0
1745+624   0.003   2.972  -146.3   0.000  1.000    0.0  1  2002.18   1   1.16  0.72  -81.0
1745+624   0.122   0.228    44.9   0.138  1.000    0.0  1  2002.35   0   0.76  0.61  -79.7
1745+624   0.489   0.040  -136.3   0.193  1.000    0.0  1  2002.35   5   0.76  0.61  -79.7
1745+624   0.010   0.570  -149.8   0.451  1.000    0.0  1  2002.35  99   0.76  0.61  -79.7
1745+624   0.012   1.838  -146.2   1.045  1.000    0.0  1  2002.35   2   0.76  0.61  -79.7
1745+624   0.149   0.227    46.6   0.185  1.000    0.0  1  2002.56   0   0.76  0.60  -29.2
1745+624   0.418   0.043  -132.1   0.158  1.000    0.0  1  2002.56   5   0.76  0.60  -29.2
1745+624   0.037   0.257  -149.2   0.359  1.000    0.0  1  2002.56   4   0.76  0.60  -29.2
1745+624   0.006   1.286  -146.7   0.540  1.000    0.0  1  2002.56   2   0.76  0.60  -29.2
1745+624   0.006   2.392  -138.6   0.676  1.000    0.0  1  2002.56   1   0.76  0.60  -29.2
1745+624   0.101   0.300    44.1   0.171  1.000    0.0  1  2002.73   0   0.67  0.59   -2.9
1745+624   0.446   0.016  -127.6   0.157  1.000    0.0  1  2002.73   5   0.67  0.59   -2.9
1745+624   0.052   0.295  -145.8   0.276  1.000    0.0  1  2002.73   4   0.67  0.59   -2.9
1745+624   0.004   1.339  -143.3   0.196  1.000    0.0  1  2002.73   2   0.67  0.59   -2.9
1745+624   0.008   2.400  -137.8   1.015  1.000    0.0  1  2002.73   1   0.67  0.59   -2.9
1745+624   0.161   0.251    46.3   0.222  1.000    0.0  1  2002.95   0   1.04  0.61   13.9
1745+624   0.413   0.066  -130.2   0.110  1.000    0.0  1  2002.95   5   1.04  0.61   13.9
1745+624   0.031   0.569  -138.6   0.824  1.000    0.0  1  2002.95  99   1.04  0.61   13.9
1745+624   0.178   0.226    41.1   0.204  1.000    0.0  1  2003.19   0   0.86  0.61   -2.3
1745+624   0.384   0.076  -139.1   0.235  1.000    0.0  1  2003.19   5   0.86  0.61   -2.3
1745+624   0.012   0.540  -159.6   0.000  1.000    0.0  1  2003.19   4   0.86  0.61   -2.3
1745+624   0.010   2.113  -136.9   1.127  1.000    0.0  1  2003.19  99   0.86  0.61   -2.3
1745+624   0.130   0.235    46.1   0.178  1.000    0.0  1  2003.35   0   1.04  0.88  -69.8
1745+624   0.379   0.071  -128.8   0.283  1.000    0.0  1  2003.35   5   1.04  0.88  -69.8
1745+624   0.019   0.824  -152.7   2.258  1.000    0.0  1  2003.35   3   1.04  0.88  -69.8
1745+624   0.183   0.213    48.6   0.079  1.000    0.0  1  2003.47   0   1.29  0.73   13.6
1745+624   0.316   0.106  -130.3   0.135  1.000    0.0  1  2003.47   5   1.29  0.73   13.6
1745+624   0.024   0.311  -172.3   1.247  1.000    0.0  1  2003.47   4   1.29  0.73   13.6
1745+624   0.005   2.585  -142.3   0.547  1.000    0.0  1  2003.47   1   1.29  0.73   13.6
1745+624   0.209   0.171    37.8   0.259  1.000    0.0  1  2003.52   0   0.94  0.86  -62.1
1745+624   0.347   0.093  -142.1   0.267  1.000    0.0  1  2003.52   5   0.94  0.86  -62.1
1745+624   0.013   1.232  -142.9   1.175  1.000    0.0  1  2003.52   3   0.94  0.86  -62.1
1745+624   0.187   0.203    46.7   0.142  1.000    0.0  1  2003.71   0   0.67  0.59   -2.9
1745+624   0.298   0.119  -133.1   0.202  1.000    0.0  1  2003.71   5   0.67  0.59   -2.9
1745+624   0.019   0.973  -144.1   1.110  1.000    0.0  1  2003.71   3   0.67  0.59   -2.9
1745+624   0.218   0.206    46.2   0.149  1.000    0.0  1  2003.96   0   0.67  0.58   67.8
1745+624   0.305   0.111  -132.2   0.174  1.000    0.0  1  2003.96   5   0.67  0.58   67.8
1745+624   0.033   0.355  -136.6   0.428  1.000    0.0  1  2003.96   4   0.67  0.58   67.8
1745+624   0.007   2.659  -141.9   0.660  1.000    0.0  1  2003.96   1   0.67  0.58   67.8
1749+096   2.718   0.003  -176.3   0.109  1.000    0.0  1  1994.52   0   1.96  0.93   -3.7
1749+096   0.037   0.951    26.1   0.000  1.000    0.0  1  1994.52   2   1.96  0.93   -3.7
1749+096   0.089   2.346    26.1   1.299  1.000    0.0  1  1994.52   1   1.96  0.93   -3.7
1749+096   3.915   0.001  -111.5   0.081  1.000    0.0  1  1995.28   0   2.04  0.97   -3.6
1749+096   0.079   1.046    29.5   0.000  1.000    0.0  1  1995.28   2   2.04  0.97   -3.6
1749+096   0.030   3.316    15.8   1.069  1.000    0.0  1  1995.28   1   2.04  0.97   -3.6
1749+096   3.239   0.002    59.9   0.178  1.000    0.0  1  1995.56   0   2.97  1.11  -30.7
1749+096   0.043   2.923    25.2   0.404  1.000    0.0  1  1995.56   1   2.97  1.11  -30.7
1749+096   3.151   0.000    15.2   0.136  1.000    0.0  1  1995.75   0   1.82  1.19   39.9
1749+096   3.655   0.003  -157.3   0.066  1.000    0.0  1  1995.78   0   1.86  0.99   -2.4
1749+096   0.045   1.000    28.9   0.321  1.000    0.0  1  1995.78   2   1.86  0.99   -2.4
1749+096   0.036   2.586    23.7   1.295  1.000    0.0  1  1995.78   1   1.86  0.99   -2.4
1749+096   0.805   0.008  -161.4   0.181  1.000    0.0  1  1996.31   0   2.57  1.10   14.5
1749+096   0.040   1.958    26.3   0.832  1.000    0.0  1  1996.31   2   2.57  1.10   14.5
1749+096   0.010   7.837    37.0   0.000  1.000    0.0  1  1996.31  99   2.57  1.10   14.5
1749+096   1.302   0.001  -101.8   0.042  1.000    0.0  1  1997.03   0   1.86  0.96    0.8
1749+096   0.014   2.722    31.6   0.634  1.000    0.0  1  1997.03   2   1.86  0.96    0.8
1749+096   0.006   4.027    16.5   0.000  1.000    0.0  1  1997.03   1   1.86  0.96    0.8
1749+096   1.330   0.001    18.1   0.001  1.000    0.0  1  1997.03   0   1.99  0.94   -2.2
1749+096   0.016   1.799    28.5   0.795  1.000    0.0  1  1997.03   2   1.99  0.94   -2.2
1749+096   0.005   4.146    31.5   0.858  1.000    0.0  1  1997.03   1   1.99  0.94   -2.2
1749+096   1.700   0.003  -156.6   0.042  1.000    0.0  1  1997.08   0   1.56  0.75   -7.1
1749+096   0.020   0.738    23.6   0.001  1.000    0.0  1  1997.08   3   1.56  0.75   -7.1
1749+096   0.029   3.292    25.5   1.638  1.000    0.0  1  1997.08   2   1.56  0.75   -7.1
1749+096   2.397   0.001   112.6   0.091  1.000    0.0  1  1997.25   0   1.43  0.78    2.0
1749+096   0.070   2.217    29.2   3.186  1.000    0.0  1  1997.25   2   1.43  0.78    2.0
1749+096   2.886   0.003  -139.6   0.136  1.000    0.0  1  1997.38   0   1.67  0.71   -5.7
1749+096   0.052   0.549    32.6   0.000  1.000    0.0  1  1997.38   3   1.67  0.71   -5.7
1749+096   2.470   0.014  -138.5   0.204  0.000   52.7  1  1997.56   0   1.53  0.81   -3.8
1749+096   0.164   0.375    40.1   0.288  1.000    0.0  1  1997.56   3   1.53  0.81   -3.8
1749+096   0.016   3.129    23.5   0.903  1.000    0.0  1  1997.56   2   1.53  0.81   -3.8
1749+096   0.014   5.731    30.9   2.106  1.000    0.0  1  1997.56   1   1.53  0.81   -3.8
1749+096   2.805   0.007   175.9   0.238  1.000    0.0  1  1997.69   0   2.44  0.89  -14.9
1749+096   0.079   0.827    25.0   0.000  1.000    0.0  1  1997.69   3   2.44  0.89  -14.9
1749+096   2.824   0.018  -145.1   0.248  0.000   43.3  1  1997.96   0   1.57  0.80    0.1
1749+096   0.277   0.578    40.9   0.227  1.000    0.0  1  1997.96  99   1.57  0.80    0.1
1749+096   2.367   0.041  -135.3   0.081  1.000    0.0  1  1998.11   0   1.44  0.71   -6.2
1749+096   0.302   0.297    51.1   0.000  1.000    0.0  1  1998.11   4   1.44  0.71   -6.2
1749+096   0.268   0.690    34.8   0.356  1.000    0.0  1  1998.11   3   1.44  0.71   -6.2
1749+096   0.008   2.716    26.7   0.945  1.000    0.0  1  1998.11   2   1.44  0.71   -6.2
1749+096   0.005   4.577    36.3   0.361  1.000    0.0  1  1998.11   1   1.44  0.71   -6.2
1749+096   0.006   7.430    29.1   0.347  1.000    0.0  1  1998.11  99   1.44  0.71   -6.2
1749+096   2.710   0.018  -124.5   0.121  1.000    0.0  1  1998.29   0   1.60  0.65   -7.0
1749+096   0.336   0.531    44.5   0.000  1.000    0.0  1  1998.29   4   1.60  0.65   -7.0
1749+096   0.044   1.162    37.8   0.241  1.000    0.0  1  1998.29   3   1.60  0.65   -7.0
1749+096   3.396   0.023  -120.7   0.000  1.000    0.0  1  1998.48   0   1.55  0.77   -2.8
1749+096   0.401   0.229    62.6   0.103  1.000    0.0  1  1998.48  99   1.55  0.77   -2.8
1749+096   0.237   0.837    39.9   0.413  1.000    0.0  1  1998.48   3   1.55  0.77   -2.8
1749+096   0.012   3.296    20.0   0.878  1.000    0.0  1  1998.48   2   1.55  0.77   -2.8
1749+096   0.009   5.302    33.2   1.153  1.000    0.0  1  1998.48   1   1.55  0.77   -2.8
1749+096   3.499   0.007  -146.5   0.167  1.000    0.0  1  1998.61   0   1.41  0.75   -5.1
1749+096   0.233   0.773    40.4   0.293  1.000    0.0  1  1998.61  99   1.41  0.75   -5.1
1749+096   3.569   0.005  -100.2   0.131  1.000    0.0  1  1998.75   0   1.76  0.75  -12.9
1749+096   0.134   0.564    49.7   0.310  1.000    0.0  1  1998.75   4   1.76  0.75  -12.9
1749+096   0.108   1.078    39.2   0.455  1.000    0.0  1  1998.75   3   1.76  0.75  -12.9
1749+096   0.012   3.569    19.4   0.607  1.000    0.0  1  1998.75   2   1.76  0.75  -12.9
1749+096   3.359   0.004   175.8   0.148  1.000    0.0  1  1998.97   0   1.40  0.70  -10.4
1749+096   0.188   0.950    42.6   0.761  1.000    0.0  1  1998.97  99   1.40  0.70  -10.4
1749+096   2.666   0.003  -169.8   0.126  1.000    0.0  1  1999.18   0   1.35  0.64   -8.2
1749+096   0.189   0.285    33.3   1.078  1.000    0.0  1  1999.18   5   1.35  0.64   -8.2
1749+096   0.057   1.358    41.7   0.524  1.000    0.0  1  1999.18   3   1.35  0.64   -8.2
1749+096   0.016   4.216    28.2   2.796  1.000    0.0  1  1999.18   2   1.35  0.64   -8.2
1749+096   3.136   0.003  -170.5   0.184  1.000    0.0  1  1999.29   0   1.79  0.64  -10.4
1749+096   0.152   1.043    41.8   1.064  1.000    0.0  1  1999.29  99   1.79  0.64  -10.4
1749+096   3.122   0.004  -160.6   0.259  0.491  -30.5  1  1999.36   0   1.27  0.65   -3.5
1749+096   0.274   0.605    29.8   1.730  1.000    0.0  1  1999.36  99   1.27  0.65   -3.5
1749+096   3.190   0.001   -58.8   0.292  0.457  -36.1  1  1999.47   0   1.98  0.81   -4.7
1749+096   0.031   0.997    54.2   0.000  1.000    0.0  1  1999.47   4   1.98  0.81   -4.7
1749+096   0.063   1.854    38.0   0.929  1.000    0.0  1  1999.47   3   1.98  0.81   -4.7
1749+096   2.864   0.001  -151.0   0.341  0.367   -9.3  1  1999.59   0   1.68  0.81  -10.1
1749+096   0.075   1.082    39.7   0.793  1.000    0.0  1  1999.59   4   1.68  0.81  -10.1
1749+096   0.018   2.121    40.9   0.618  1.000    0.0  1  1999.59   3   1.68  0.81  -10.1
1749+096   1.996   0.002   147.9   0.358  0.472  -10.8  1  1999.97   0   1.39  0.61   -5.6
1749+096   0.123   0.929    31.9   1.651  1.000    0.0  1  1999.97  99   1.39  0.61   -5.6
1749+096   1.698   0.002  -168.1   0.326  0.381    3.8  1  2000.08   0   1.92  0.53   -6.4
1749+096   0.055   1.393    32.6   1.261  1.000    0.0  1  2000.08   4   1.92  0.53   -6.4
1749+096   1.979   0.004     2.7   0.413  0.301   -9.2  1  2000.20   0   1.23  0.54  -10.8
1749+096   0.113   1.169    26.0   1.590  1.000    0.0  1  2000.20   4   1.23  0.54  -10.8
1749+096   2.226   0.001   174.3   0.324  0.359   -6.8  1  2000.39   0   1.57  0.63   -4.8
1749+096   0.129   1.117    27.2   2.004  1.000    0.0  1  2000.39  99   1.57  0.63   -4.8
1749+096   2.066   0.011  -170.3   0.304  0.000   -9.9  1  2000.51   0   1.98  0.64  -11.9
1749+096   0.050   0.613    28.6   0.093  1.000    0.0  1  2000.51   5   1.98  0.64  -11.9
1749+096   0.054   1.960    35.8   1.500  1.000    0.0  1  2000.51   4   1.98  0.64  -11.9
1749+096   2.697   0.015   178.1   0.293  0.403  -11.5  1  2000.81   0   1.73  0.71   -7.3
1749+096   0.178   0.556     4.1   0.540  1.000    0.0  1  2000.81   5   1.73  0.71   -7.3
1749+096   0.052   2.145    40.2   1.196  1.000    0.0  1  2000.81   4   1.73  0.71   -7.3
1749+096   2.676   0.011   166.6   0.341  0.301   -3.2  1  2000.93   0   1.29  0.63    1.7
1749+096   0.191   0.924    -9.5   0.480  1.000    0.0  1  2000.93   5   1.29  0.63    1.7
1749+096   2.634   0.015   178.9   0.258  0.368   -1.6  1  2001.08   0   1.48  0.56   -5.6
1749+096   0.158   0.672    -0.6   0.465  1.000    0.0  1  2001.08   5   1.48  0.56   -5.6
1749+096   0.030   2.048    33.8   1.283  1.000    0.0  1  2001.08   4   1.48  0.56   -5.6
1749+096   3.463   0.002   -56.8   0.076  1.000    0.0  1  2001.19   0   0.91  0.56    8.4
1749+096   0.183   0.670     5.7   0.410  1.000    0.0  1  2001.19   5   0.91  0.56    8.4
1749+096   2.849   0.010  -175.5   0.273  0.432  -12.2  1  2001.27   0   1.52  0.71   -6.3
1749+096   0.111   0.892    -2.9   0.560  1.000    0.0  1  2001.27   5   1.52  0.71   -6.3
1749+096   0.038   2.348    42.9   0.801  1.000    0.0  1  2001.27   4   1.52  0.71   -6.3
1749+096   2.977   0.013   174.6   0.384  0.398  -14.8  1  2001.35   0   1.97  0.58  -11.2
1749+096   0.138   0.656     7.8   0.880  1.000    0.0  1  2001.35   5   1.97  0.58  -11.2
1749+096   0.058   2.336    39.6   0.524  1.000    0.0  1  2001.35   4   1.97  0.58  -11.2
1749+096   2.126   0.023   179.6   0.334  0.318   -3.5  1  2001.51   0   1.50  0.62   -3.9
1749+096   0.165   0.747     1.3   0.522  1.000    0.0  1  2001.51   5   1.50  0.62   -3.9
1749+096   0.040   2.312    45.8   0.895  1.000    0.0  1  2001.51   4   1.50  0.62   -3.9
1749+096   3.280   0.012  -179.6   0.193  0.335   -3.3  1  2001.83   0   1.79  0.62   -5.3
1749+096   0.138   0.935     2.8   0.516  1.000    0.0  1  2001.83   5   1.79  0.62   -5.3
1749+096   0.058   2.223    43.1   1.852  1.000    0.0  1  2001.83   4   1.79  0.62   -5.3
1749+096   3.459   0.013   179.2   0.452  0.214   -3.2  1  2002.04   0   1.55  0.63   -3.4
1749+096   0.217   0.868    -0.1   0.688  1.000    0.0  1  2002.04   5   1.55  0.63   -3.4
1749+096   0.028   2.441    51.9   0.576  1.000    0.0  1  2002.04   4   1.55  0.63   -3.4
1749+096   3.665   0.018  -179.6   0.316  0.349    4.3  1  2002.18   0   2.03  0.66   -3.6
1749+096   0.183   0.715     6.2   0.698  1.000    0.0  1  2002.18   5   2.03  0.66   -3.6
1749+096   0.025   2.613    46.1   0.564  1.000    0.0  1  2002.18   4   2.03  0.66   -3.6
1749+096   2.569   0.024  -175.1   0.331  0.206    3.8  1  2002.35   0   1.60  0.75   -2.4
1749+096   0.169   0.711     4.0   0.488  1.000    0.0  1  2002.35   5   1.60  0.75   -2.4
1749+096   0.049   2.076    44.2   1.597  1.000    0.0  1  2002.35   4   1.60  0.75   -2.4
1749+096   1.847   0.064  -177.3   0.208  1.000    0.0  1  2002.56   0   1.56  0.94   -7.6
1749+096   0.308   0.799     3.7   0.331  1.000    0.0  1  2002.56   5   1.56  0.94   -7.6
1749+096   2.255   0.020  -171.4   0.302  0.373    1.1  1  2002.73   0   1.35  0.53   -5.7
1749+096   0.203   0.954    11.5   0.372  1.000    0.0  1  2002.73   5   1.35  0.53   -5.7
1749+096   0.024   2.736    45.0   0.585  1.000    0.0  1  2002.73   4   1.35  0.53   -5.7
1749+096   2.433   0.022  -174.3   0.410  0.331    5.5  1  2002.95   0   1.49  0.81    0.1
1749+096   0.210   0.945    12.4   0.606  1.000    0.0  1  2002.95   5   1.49  0.81    0.1
1749+096   0.015   2.936    41.5   0.110  1.000    0.0  1  2002.95   4   1.49  0.81    0.1
1749+096   2.144   0.029  -179.3   0.379  0.457  -18.3  1  2003.19   0   1.84  0.56   -3.5
1749+096   0.223   1.021     9.4   0.550  1.000    0.0  1  2003.19   5   1.84  0.56   -3.5
1749+096   1.607   0.047  -178.9   0.148  1.000    0.0  1  2003.35   0   1.61  0.71   -7.6
1749+096   0.201   1.035     8.1   0.451  1.000    0.0  1  2003.35   5   1.61  0.71   -7.6
1749+096   1.643   0.031  -175.5   0.169  1.000    0.0  1  2003.47   0   1.50  0.74   -5.2
1749+096   0.176   1.024    13.1   0.367  1.000    0.0  1  2003.47   5   1.50  0.74   -5.2
1749+096   0.035   2.607    35.3   1.625  1.000    0.0  1  2003.47   4   1.50  0.74   -5.2
1749+096   1.881   0.048  -177.4   0.373  0.088   19.9  1  2003.52   0   2.16  0.83   -1.4
1749+096   0.080   1.181    15.2   0.259  1.000    0.0  1  2003.52   5   2.16  0.83   -1.4
1749+096   0.023   2.746    11.5   0.955  1.000    0.0  1  2003.52   4   2.16  0.83   -1.4
1749+096   2.477   0.019  -175.5   0.123  1.000    0.0  1  2003.71   0   1.57  0.71    1.9
1749+096   0.218   0.965    12.4   0.546  1.000    0.0  1  2003.71  99   1.57  0.71    1.9
1749+096   0.033   2.434    44.6   1.847  1.000    0.0  1  2003.71   4   1.57  0.71    1.9
1749+096   4.345   0.001  -116.1   0.228  0.355   -1.1  1  2003.96   0   0.80  0.67   -3.5
1749+096   0.112   0.726    25.9   0.291  1.000    0.0  1  2003.96   6   0.80  0.67   -3.5
1749+096   0.080   1.503    12.4   0.791  1.000    0.0  1  2003.96   5   0.80  0.67   -3.5
1803+784   1.850   0.032    88.9   0.127  0.721  -51.2  1  1994.52   0   1.21  1.08   39.6
1803+784   0.273   0.488   -90.4   0.473  1.000    0.0  1  1994.52  99   1.21  1.08   39.6
1803+784   0.112   1.359   -93.4   0.308  1.000    0.0  1  1994.52   4   1.21  1.08   39.6
1803+784   0.055   1.870   -94.3   0.585  1.000    0.0  1  1994.52   3   1.21  1.08   39.6
1803+784   0.022   3.135   -80.4   0.658  1.000    0.0  1  1994.52   2   1.21  1.08   39.6
1803+784   0.031   4.016   -92.7   1.203  1.000    0.0  1  1994.52  99   1.21  1.08   39.6
1803+784   0.047   6.863   -95.7   2.479  1.000    0.0  1  1994.52   1   1.21  1.08   39.6
1803+784   1.255   0.048    89.8   0.153  0.389  -83.2  1  1997.08   0   0.76  0.72   60.1
1803+784   0.294   0.282   -90.7   0.318  1.000    0.0  1  1997.08   6   0.76  0.72   60.1
1803+784   0.144   0.848   -91.3   0.589  1.000    0.0  1  1997.08   5   0.76  0.72   60.1
1803+784   0.155   1.480   -96.6   0.427  1.000    0.0  1  1997.08   4   0.76  0.72   60.1
1803+784   0.070   1.868   -95.1   0.753  1.000    0.0  1  1997.08   3   0.76  0.72   60.1
1803+784   0.024   3.370   -88.7   1.254  1.000    0.0  1  1997.08   2   0.76  0.72   60.1
1803+784   0.035   7.311   -96.7   2.966  1.000    0.0  1  1997.08   1   0.76  0.72   60.1
1803+784   1.220   0.049    93.9   0.125  0.784  -79.2  1  1997.25   0   0.73  0.69    0.4
1803+784   0.365   0.250   -87.5   0.329  1.000    0.0  1  1997.25   6   0.73  0.69    0.4
1803+784   0.149   0.806   -88.6   0.504  1.000    0.0  1  1997.25   5   0.73  0.69    0.4
1803+784   0.173   1.436   -96.8   0.460  1.000    0.0  1  1997.25   4   0.73  0.69    0.4
1803+784   0.086   1.834   -96.1   0.646  1.000    0.0  1  1997.25   3   0.73  0.69    0.4
1803+784   0.033   3.332   -89.7   1.703  1.000    0.0  1  1997.25   2   0.73  0.69    0.4
1803+784   0.040   6.887   -96.3   3.204  1.000    0.0  1  1997.25   1   0.73  0.69    0.4
1803+784   1.321   0.038    90.2   0.173  0.456   86.5  1  1997.38   0   0.95  0.90   -9.7
1803+784   0.184   0.363   -85.8   0.315  1.000    0.0  1  1997.38   6   0.95  0.90   -9.7
1803+784   0.144   0.850   -89.1   0.532  1.000    0.0  1  1997.38   5   0.95  0.90   -9.7
1803+784   0.196   1.467   -97.0   0.439  1.000    0.0  1  1997.38   4   0.95  0.90   -9.7
1803+784   0.060   2.083   -94.9   0.852  1.000    0.0  1  1997.38   3   0.95  0.90   -9.7
1803+784   0.018   3.746   -88.8   0.906  1.000    0.0  1  1997.38   2   0.95  0.90   -9.7
1803+784   0.042   7.129   -96.4   3.122  1.000    0.0  1  1997.38   1   0.95  0.90   -9.7
1803+784   1.255   0.054    95.7   0.120  1.000    0.0  1  1997.56   0   0.88  0.77  -47.8
1803+784   0.235   0.243   -87.4   0.225  1.000    0.0  1  1997.56   6   0.88  0.77  -47.8
1803+784   0.197   0.808   -86.6   0.456  1.000    0.0  1  1997.56   5   0.88  0.77  -47.8
1803+784   0.179   1.425   -98.0   0.342  1.000    0.0  1  1997.56   4   0.88  0.77  -47.8
1803+784   0.089   1.851   -95.9   0.776  1.000    0.0  1  1997.56   3   0.88  0.77  -47.8
1803+784   0.027   3.723   -89.9   1.426  1.000    0.0  1  1997.56   2   0.88  0.77  -47.8
1803+784   0.031   7.036   -95.9   2.721  1.000    0.0  1  1997.56   1   0.88  0.77  -47.8
1803+784   0.059   0.358   110.1   0.575  1.000    0.0  1  1997.69  99   1.05  0.88  -20.0
1803+784   1.232   0.047    92.2   0.072  1.000    0.0  1  1997.69   0   1.05  0.88  -20.0
1803+784   0.256   0.295   -83.5   0.295  1.000    0.0  1  1997.69   6   1.05  0.88  -20.0
1803+784   0.223   0.899   -90.0   0.541  1.000    0.0  1  1997.69   5   1.05  0.88  -20.0
1803+784   0.162   1.459   -98.2   0.354  1.000    0.0  1  1997.69   4   1.05  0.88  -20.0
1803+784   0.080   1.835   -98.4   0.685  1.000    0.0  1  1997.69   3   1.05  0.88  -20.0
1803+784   0.029   3.163   -92.2   1.245  1.000    0.0  1  1997.69   2   1.05  0.88  -20.0
1803+784   0.055   6.714   -96.0   3.529  1.000    0.0  1  1997.69   1   1.05  0.88  -20.0
1803+784   1.454   0.018    85.0   0.169  0.741  -75.8  1  1997.96   0   0.81  0.77  -66.3
1803+784   0.131   0.431   -86.8   0.330  1.000    0.0  1  1997.96   6   0.81  0.77  -66.3
1803+784   0.120   0.979   -85.2   0.381  1.000    0.0  1  1997.96   5   0.81  0.77  -66.3
1803+784   0.212   1.438   -98.2   0.437  1.000    0.0  1  1997.96   4   0.81  0.77  -66.3
1803+784   0.046   1.967   -96.9   0.624  1.000    0.0  1  1997.96   3   0.81  0.77  -66.3
1803+784   0.034   3.180   -94.2   1.656  1.000    0.0  1  1997.96   2   0.81  0.77  -66.3
1803+784   0.030   6.972   -97.4   2.823  1.000    0.0  1  1997.96   1   0.81  0.77  -66.3
1803+784   1.560   0.020    83.3   0.215  0.559  -59.9  1  1998.11   0   0.72  0.63  -85.3
1803+784   0.182   0.388   -92.1   0.553  0.220  -50.1  1  1998.11   6   0.72  0.63  -85.3
1803+784   0.205   1.138   -91.3   0.494  1.000    0.0  1  1998.11   5   0.72  0.63  -85.3
1803+784   0.141   1.540   -99.6   0.353  1.000    0.0  1  1998.11   4   0.72  0.63  -85.3
1803+784   0.035   1.989   -94.2   0.849  1.000    0.0  1  1998.11   3   0.72  0.63  -85.3
1803+784   0.043   3.318   -92.9   2.155  1.000    0.0  1  1998.11   2   0.72  0.63  -85.3
1803+784   0.026   7.507   -95.1   2.142  1.000    0.0  1  1998.11   1   0.72  0.63  -85.3
1803+784   1.642   0.025   104.1   0.249  0.612  -65.9  1  1998.29   0   0.93  0.76  -43.3
1803+784   0.197   0.461   -83.1   0.456  1.000    0.0  1  1998.29   6   0.93  0.76  -43.3
1803+784   0.073   1.114   -83.2   0.206  1.000    0.0  1  1998.29   5   0.93  0.76  -43.3
1803+784   0.247   1.412   -98.5   0.427  1.000    0.0  1  1998.29   4   0.93  0.76  -43.3
1803+784   0.055   1.887   -95.6   0.879  1.000    0.0  1  1998.29   3   0.93  0.76  -43.3
1803+784   0.032   3.655   -91.3   1.620  1.000    0.0  1  1998.29   2   0.93  0.76  -43.3
1803+784   0.032   7.032   -97.9   2.885  1.000    0.0  1  1998.29   1   0.93  0.76  -43.3
1803+784   1.609   0.026    89.4   0.232  0.479  -86.2  1  1998.48   0   0.87  0.69  -46.3
1803+784   0.216   0.435   -77.8   0.293  1.000    0.0  1  1998.48   6   0.87  0.69  -46.3
1803+784   0.190   1.221   -89.1   0.376  1.000    0.0  1  1998.48   5   0.87  0.69  -46.3
1803+784   0.198   1.519   -99.5   0.411  1.000    0.0  1  1998.48   4   0.87  0.69  -46.3
1803+784   0.056   2.424  -100.5   1.924  1.000    0.0  1  1998.48  99   0.87  0.69  -46.3
1803+784   0.039   7.464   -98.0   3.167  1.000    0.0  1  1998.48   1   0.87  0.69  -46.3
1803+784   1.787   0.022   106.7   0.274  0.560  -78.8  1  1998.61   0   1.06  0.88   65.9
1803+784   0.202   0.536   -77.1   0.415  1.000    0.0  1  1998.61   6   1.06  0.88   65.9
1803+784   0.068   1.190   -83.4   0.056  1.000    0.0  1  1998.61   5   1.06  0.88   65.9
1803+784   0.250   1.435   -97.0   0.385  1.000    0.0  1  1998.61   4   1.06  0.88   65.9
1803+784   0.069   1.938   -97.1   0.882  1.000    0.0  1  1998.61   3   1.06  0.88   65.9
1803+784   0.029   4.095   -93.0   1.731  1.000    0.0  1  1998.61   2   1.06  0.88   65.9
1803+784   0.025   7.437   -99.1   2.975  1.000    0.0  1  1998.61   1   1.06  0.88   65.9
1803+784   1.050   0.081    92.9   0.107  1.000    0.0  1  1998.75   0   1.17  0.82   -9.1
1803+784   0.569   0.181   -83.7   0.251  1.000    0.0  1  1998.75  99   1.17  0.82   -9.1
1803+784   0.114   0.819   -79.7   0.415  1.000    0.0  1  1998.75   5   1.17  0.82   -9.1
1803+784   0.288   1.432   -95.2   0.445  1.000    0.0  1  1998.75   4   1.17  0.82   -9.1
1803+784   0.005   1.989  -106.6   0.000  1.000    0.0  1  1998.75   3   1.17  0.82   -9.1
1803+784   0.055   2.353   -98.0   1.405  1.000    0.0  1  1998.75   2   1.17  0.82   -9.1
1803+784   0.059   6.319   -94.6   3.928  1.000    0.0  1  1998.75   1   1.17  0.82   -9.1
1803+784   1.527   0.022    89.6   0.291  0.567  -87.1  1  1998.97   0   0.96  0.77   58.3
1803+784   0.211   0.537   -78.7   0.443  1.000    0.0  1  1998.97   6   0.96  0.77   58.3
1803+784   0.125   1.248   -88.6   0.287  1.000    0.0  1  1998.97   5   0.96  0.77   58.3
1803+784   0.204   1.558   -97.6   0.533  1.000    0.0  1  1998.97   4   0.96  0.77   58.3
1803+784   0.053   2.880   -92.7   1.875  1.000    0.0  1  1998.97   2   0.96  0.77   58.3
1803+784   0.039   7.881   -94.2   3.143  1.000    0.0  1  1998.97   1   0.96  0.77   58.3
1803+784   1.303   0.018   105.0   0.260  0.585  -75.8  1  1999.18   0   0.78  0.71    0.6
1803+784   0.233   0.530   -79.5   0.376  1.000    0.0  1  1999.18   6   0.78  0.71    0.6
1803+784   0.077   1.272   -86.8   0.288  1.000    0.0  1  1999.18   5   0.78  0.71    0.6
1803+784   0.144   1.578   -96.8   0.541  1.000    0.0  1  1999.18   4   0.78  0.71    0.6
1803+784   0.062   2.686   -96.5   2.043  1.000    0.0  1  1999.18   2   0.78  0.71    0.6
1803+784   0.034   7.124   -96.0   2.865  1.000    0.0  1  1999.18   1   0.78  0.71    0.6
1803+784   1.720   0.024    90.7   0.301  0.626  -77.7  1  1999.29   0   0.89  0.79  -44.4
1803+784   0.283   0.572   -77.6   0.438  1.000    0.0  1  1999.29   6   0.89  0.79  -44.4
1803+784   0.255   1.449   -92.4   0.586  1.000    0.0  1  1999.29   4   0.89  0.79  -44.4
1803+784   0.060   2.869   -94.5   1.831  1.000    0.0  1  1999.29   2   0.89  0.79  -44.4
1803+784   0.034   7.394   -97.5   3.492  1.000    0.0  1  1999.29   1   0.89  0.79  -44.4
1803+784   1.587   0.014    94.0   0.294  0.579  -87.1  1  1999.36   0   0.78  0.67  -23.1
1803+784   0.279   0.624   -78.3   0.445  1.000    0.0  1  1999.36   6   0.78  0.67  -23.1
1803+784   0.223   1.490   -92.2   0.497  1.000    0.0  1  1999.36   4   0.78  0.67  -23.1
1803+784   0.042   2.548   -98.4   1.061  1.000    0.0  1  1999.36   2   0.78  0.67  -23.1
1803+784   0.057   5.357   -94.9   3.342  1.000    0.0  1  1999.36  99   0.78  0.67  -23.1
1803+784   1.607   0.041    82.2   0.218  0.729  -46.7  1  1999.47   0   1.22  0.87  -10.8
1803+784   0.465   0.351   -83.0   0.417  1.000    0.0  1  1999.47   6   1.22  0.87  -10.8
1803+784   0.121   0.934   -73.9   0.361  1.000    0.0  1  1999.47   5   1.22  0.87  -10.8
1803+784   0.209   1.493   -94.1   0.500  1.000    0.0  1  1999.47   4   1.22  0.87  -10.8
1803+784   0.071   2.674   -96.4   1.808  1.000    0.0  1  1999.47   2   1.22  0.87  -10.8
1803+784   0.040   7.007   -97.2   3.427  1.000    0.0  1  1999.47   1   1.22  0.87  -10.8
1803+784   1.890   0.040    99.9   0.213  0.732  -66.8  1  1999.59   0   0.86  0.71   46.2
1803+784   0.372   0.402   -77.3   0.362  1.000    0.0  1  1999.59   6   0.86  0.71   46.2
1803+784   0.140   0.948   -76.6   0.321  1.000    0.0  1  1999.59   5   0.86  0.71   46.2
1803+784   0.206   1.511   -93.2   0.527  1.000    0.0  1  1999.59   4   0.86  0.71   46.2
1803+784   0.053   2.952   -95.6   1.649  1.000    0.0  1  1999.59   2   0.86  0.71   46.2
1803+784   0.042   7.056   -95.7   3.242  1.000    0.0  1  1999.59   1   0.86  0.71   46.2
1803+784   1.270   0.036    98.3   0.209  0.648  -72.5  1  1999.97   0   0.72  0.67   79.6
1803+784   0.330   0.312   -80.2   0.352  1.000    0.0  1  1999.97   6   0.72  0.67   79.6
1803+784   0.155   0.954   -77.1   0.416  1.000    0.0  1  1999.97   5   0.72  0.67   79.6
1803+784   0.073   1.372   -87.8   0.000  1.000    0.0  1  1999.97  99   0.72  0.67   79.6
1803+784   0.132   1.584   -94.6   0.633  1.000    0.0  1  1999.97   4   0.72  0.67   79.6
1803+784   0.060   3.268   -95.0   1.945  1.000    0.0  1  1999.97   2   0.72  0.67   79.6
1803+784   0.036   7.719   -95.8   3.071  1.000    0.0  1  1999.97   1   0.72  0.67   79.6
1803+784   1.348   0.021   112.2   0.230  0.623  -77.0  1  2000.08   0   0.76  0.65  -77.8
1803+784   0.251   0.459   -78.1   0.415  1.000    0.0  1  2000.08   6   0.76  0.65  -77.8
1803+784   0.074   1.075   -77.1   0.195  1.000    0.0  1  2000.08   5   0.76  0.65  -77.8
1803+784   0.185   1.432   -90.4   0.424  1.000    0.0  1  2000.08   4   0.76  0.65  -77.8
1803+784   0.080   2.534   -97.9   2.041  1.000    0.0  1  2000.08   2   0.76  0.65  -77.8
1803+784   0.038   7.275   -94.1   3.641  1.000    0.0  1  2000.08   1   0.76  0.65  -77.8
1803+784   1.373   0.045   104.7   0.150  1.000    0.0  1  2000.20   0   0.78  0.66   -4.3
1803+784   0.448   0.279   -78.3   0.322  1.000    0.0  1  2000.20   6   0.78  0.66   -4.3
1803+784   0.161   0.929   -76.7   0.399  1.000    0.0  1  2000.20   5   0.78  0.66   -4.3
1803+784   0.236   1.430   -89.8   0.447  1.000    0.0  1  2000.20   4   0.78  0.66   -4.3
1803+784   0.077   2.773   -95.2   1.821  1.000    0.0  1  2000.20   2   0.78  0.66   -4.3
1803+784   0.035   6.762   -95.7   3.450  1.000    0.0  1  2000.20   1   0.78  0.66   -4.3
1803+784   1.284   0.030    98.6   0.186  0.830  -63.3  1  2000.39   0   0.63  0.58  -88.1
1803+784   0.363   0.358   -80.6   0.357  1.000    0.0  1  2000.39   6   0.63  0.58  -88.1
1803+784   0.108   0.936   -75.5   0.278  1.000    0.0  1  2000.39   5   0.63  0.58  -88.1
1803+784   0.190   1.384   -89.2   0.415  1.000    0.0  1  2000.39   4   0.63  0.58  -88.1
1803+784   0.088   1.700   -94.8   0.758  1.000    0.0  1  2000.39   3   0.63  0.58  -88.1
1803+784   0.058   3.554   -93.3   2.028  1.000    0.0  1  2000.39   2   0.63  0.58  -88.1
1803+784   0.037   7.430   -97.1   3.216  1.000    0.0  1  2000.39   1   0.63  0.58  -88.1
1803+784   1.342   0.030    92.4   0.185  0.724  -85.4  1  2000.51   0   0.75  0.69  -34.4
1803+784   0.318   0.413   -79.1   0.396  1.000    0.0  1  2000.51   6   0.75  0.69  -34.4
1803+784   0.064   1.004   -74.8   0.116  1.000    0.0  1  2000.51   5   0.75  0.69  -34.4
1803+784   0.181   1.371   -89.9   0.402  1.000    0.0  1  2000.51   4   0.75  0.69  -34.4
1803+784   0.072   1.802   -95.7   0.736  1.000    0.0  1  2000.51   3   0.75  0.69  -34.4
1803+784   0.054   3.784   -92.6   2.142  1.000    0.0  1  2000.51   2   0.75  0.69  -34.4
1803+784   0.024   7.679   -95.3   2.876  1.000    0.0  1  2000.51   1   0.75  0.69  -34.4
1803+784   1.614   0.042   107.6   0.282  0.677  -85.6  1  2000.81   0   0.94  0.79  -86.3
1803+784   0.323   0.539   -79.2   0.438  1.000    0.0  1  2000.81   6   0.94  0.79  -86.3
1803+784   0.075   1.079   -80.2   0.193  1.000    0.0  1  2000.81   5   0.94  0.79  -86.3
1803+784   0.196   1.476   -92.2   0.523  1.000    0.0  1  2000.81   4   0.94  0.79  -86.3
1803+784   0.086   3.112   -95.0   2.430  1.000    0.0  1  2000.81   2   0.94  0.79  -86.3
1803+784   0.036   7.690   -96.3   3.225  1.000    0.0  1  2000.81   1   0.94  0.79  -86.3
1803+784   1.233   0.022    89.9   0.197  0.633  -76.1  1  2000.93   0   0.67  0.64  -85.7
1803+784   0.326   0.410   -81.8   0.340  1.000    0.0  1  2000.93   6   0.67  0.64  -85.7
1803+784   0.122   0.908   -75.7   0.331  1.000    0.0  1  2000.93   5   0.67  0.64  -85.7
1803+784   0.114   1.349   -90.4   0.367  1.000    0.0  1  2000.93   4   0.67  0.64  -85.7
1803+784   0.099   1.714   -91.6   0.650  1.000    0.0  1  2000.93   3   0.67  0.64  -85.7
1803+784   0.058   3.656   -93.8   2.181  1.000    0.0  1  2000.93   2   0.67  0.64  -85.7
1803+784   0.033   7.273   -95.7   3.065  1.000    0.0  1  2000.93   1   0.67  0.64  -85.7
1803+784   1.191   0.020    91.7   0.209  0.580  -84.8  1  2001.08   0   0.79  0.69   38.2
1803+784   0.269   0.540   -80.4   0.410  1.000    0.0  1  2001.08   6   0.79  0.69   38.2
1803+784   0.054   1.036   -70.8   0.000  1.000    0.0  1  2001.08   5   0.79  0.69   38.2
1803+784   0.060   1.245   -89.0   0.004  1.000    0.0  1  2001.08   4   0.79  0.69   38.2
1803+784   0.128   1.529   -93.5   0.655  1.000    0.0  1  2001.08   3   0.79  0.69   38.2
1803+784   0.064   4.054   -91.8   2.981  1.000    0.0  1  2001.08   2   0.79  0.69   38.2
1803+784   1.274   0.030    84.4   0.218  0.658  -82.1  1  2001.19   0   0.71  0.65  -12.6
1803+784   0.324   0.460   -82.2   0.345  1.000    0.0  1  2001.19   6   0.71  0.65  -12.6
1803+784   0.088   0.986   -72.3   0.000  1.000    0.0  1  2001.19   5   0.71  0.65  -12.6
1803+784   0.224   1.277   -90.2   0.432  1.000    0.0  1  2001.19   4   0.71  0.65  -12.6
1803+784   0.052   1.858   -92.2   0.546  1.000    0.0  1  2001.19   3   0.71  0.65  -12.6
1803+784   0.051   3.686   -91.0   1.723  1.000    0.0  1  2001.19   2   0.71  0.65  -12.6
1803+784   0.028   7.330   -92.8   2.665  1.000    0.0  1  2001.19   1   0.71  0.65  -12.6
1803+784   1.162   0.026    90.4   0.150  0.784  -68.7  1  2001.27   0   0.73  0.69  -85.4
1803+784   0.323   0.407   -82.0   0.334  1.000    0.0  1  2001.27   6   0.73  0.69  -85.4
1803+784   0.128   0.985   -73.2   0.251  1.000    0.0  1  2001.27   5   0.73  0.69  -85.4
1803+784   0.178   1.320   -90.2   0.386  1.000    0.0  1  2001.27   4   0.73  0.69  -85.4
1803+784   0.072   1.808   -94.8   0.750  1.000    0.0  1  2001.27   3   0.73  0.69  -85.4
1803+784   0.056   3.932   -94.3   2.232  1.000    0.0  1  2001.27   2   0.73  0.69  -85.4
1803+784   0.035   7.596   -99.2   3.185  1.000    0.0  1  2001.27   1   0.73  0.69  -85.4
1803+784   1.436   0.018    97.0   0.205  0.757  -64.1  1  2001.35   0   0.85  0.60  -12.3
1803+784   0.313   0.468   -83.6   0.325  1.000    0.0  1  2001.35   6   0.85  0.60  -12.3
1803+784   0.140   1.007   -71.9   0.300  1.000    0.0  1  2001.35   5   0.85  0.60  -12.3
1803+784   0.205   1.304   -90.1   0.371  1.000    0.0  1  2001.35   4   0.85  0.60  -12.3
1803+784   0.078   1.721   -95.0   0.678  1.000    0.0  1  2001.35   3   0.85  0.60  -12.3
1803+784   0.050   4.181   -91.9   1.559  1.000    0.0  1  2001.35   2   0.85  0.60  -12.3
1803+784   0.026   7.970   -93.3   2.850  1.000    0.0  1  2001.35   1   0.85  0.60  -12.3
1803+784   1.311   0.015    93.3   0.168  0.653  -83.6  1  2001.51   0   0.71  0.69  -36.4
1803+784   0.287   0.491   -81.8   0.338  1.000    0.0  1  2001.51   6   0.71  0.69  -36.4
1803+784   0.138   1.075   -74.5   0.286  1.000    0.0  1  2001.51   5   0.71  0.69  -36.4
1803+784   0.236   1.381   -90.0   0.418  1.000    0.0  1  2001.51   4   0.71  0.69  -36.4
1803+784   0.059   2.051   -94.0   1.018  1.000    0.0  1  2001.51   3   0.71  0.69  -36.4
1803+784   0.059   4.380   -92.5   2.295  1.000    0.0  1  2001.51   2   0.71  0.69  -36.4
1803+784   0.032   8.464   -96.0   3.066  1.000    0.0  1  2001.51   1   0.71  0.69  -36.4
1803+784   1.307   0.011    84.9   0.172  0.605   88.7  1  2001.83   0   0.67  0.66   67.5
1803+784   0.245   0.502   -85.1   0.300  1.000    0.0  1  2001.83   6   0.67  0.66   67.5
1803+784   0.058   1.014   -70.8   0.075  1.000    0.0  1  2001.83   5   0.67  0.66   67.5
1803+784   0.333   1.358   -87.6   0.494  1.000    0.0  1  2001.83   4   0.67  0.66   67.5
1803+784   0.062   1.869   -95.7   0.979  1.000    0.0  1  2001.83   3   0.67  0.66   67.5
1803+784   0.068   4.214   -93.2   2.561  1.000    0.0  1  2001.83   2   0.67  0.66   67.5
1803+784   0.028   8.218   -96.2   2.751  1.000    0.0  1  2001.83   1   0.67  0.66   67.5
1803+784   1.450   0.012    85.8   0.171  0.607   89.1  1  2002.04   0   0.78  0.69    1.9
1803+784   0.159   0.477   -91.0   0.298  1.000    0.0  1  2002.04   6   0.78  0.69    1.9
1803+784   0.071   0.902   -71.1   0.326  1.000    0.0  1  2002.04   5   0.78  0.69    1.9
1803+784   0.329   1.372   -87.8   0.490  1.000    0.0  1  2002.04   4   0.78  0.69    1.9
1803+784   0.067   1.752   -91.5   0.957  1.000    0.0  1  2002.04   3   0.78  0.69    1.9
1803+784   0.053   3.861   -91.9   2.045  1.000    0.0  1  2002.04   2   0.78  0.69    1.9
1803+784   0.038   7.469   -95.4   3.188  1.000    0.0  1  2002.04   1   0.78  0.69    1.9
1803+784   1.466   0.016    86.6   0.176  0.626   88.8  1  2002.18   0   0.74  0.68   51.6
1803+784   0.188   0.493   -87.6   0.375  1.000    0.0  1  2002.18   6   0.74  0.68   51.6
1803+784   0.069   1.054   -77.7   0.000  1.000    0.0  1  2002.18   5   0.74  0.68   51.6
1803+784   0.353   1.427   -89.2   0.499  1.000    0.0  1  2002.18   4   0.74  0.68   51.6
1803+784   0.060   3.039   -90.2   1.672  1.000    0.0  1  2002.18   2   0.74  0.68   51.6
1803+784   0.057   6.063   -94.2   3.264  1.000    0.0  1  2002.18   1   0.74  0.68   51.6
1803+784   1.434   0.012    98.2   0.164  0.639  -77.4  1  2002.35   0   0.93  0.64  -37.5
1803+784   0.167   0.338   -90.5   0.393  1.000    0.0  1  2002.35   6   0.93  0.64  -37.5
1803+784   0.066   0.853   -80.8   0.304  1.000    0.0  1  2002.35   5   0.93  0.64  -37.5
1803+784   0.321   1.406   -88.3   0.420  1.000    0.0  1  2002.35   4   0.93  0.64  -37.5
1803+784   0.076   1.817   -90.6   0.985  1.000    0.0  1  2002.35   3   0.93  0.64  -37.5
1803+784   0.052   4.039   -90.8   2.098  1.000    0.0  1  2002.35   2   0.93  0.64  -37.5
1803+784   0.038   7.478   -96.9   3.033  1.000    0.0  1  2002.35   1   0.93  0.64  -37.5
1803+784   1.648   0.006    61.0   0.176  0.717  -61.6  1  2002.56   0   0.72  0.62  -34.7
1803+784   0.170   0.456   -86.1   0.391  1.000    0.0  1  2002.56   6   0.72  0.62  -34.7
1803+784   0.237   1.334   -88.7   0.379  1.000    0.0  1  2002.56   4   0.72  0.62  -34.7
1803+784   0.153   1.629   -87.7   0.568  1.000    0.0  1  2002.56   3   0.72  0.62  -34.7
1803+784   0.042   3.501   -91.2   2.022  1.000    0.0  1  2002.56   2   0.72  0.62  -34.7
1803+784   0.050   6.820   -96.1   3.257  1.000    0.0  1  2002.56   1   0.72  0.62  -34.7
1803+784   1.698   0.009    78.4   0.211  0.725  -56.7  1  2002.73   0   0.75  0.64  -20.7
1803+784   0.167   0.484   -88.1   0.391  1.000    0.0  1  2002.73   6   0.75  0.64  -20.7
1803+784   0.203   1.315   -88.1   0.318  1.000    0.0  1  2002.73   4   0.75  0.64  -20.7
1803+784   0.186   1.582   -89.2   0.583  1.000    0.0  1  2002.73   3   0.75  0.64  -20.7
1803+784   0.050   3.176   -90.3   1.716  1.000    0.0  1  2002.73   2   0.75  0.64  -20.7
1803+784   0.069   6.449   -96.0   3.298  1.000    0.0  1  2002.73   1   0.75  0.64  -20.7
1803+784   1.265   0.020    90.6   0.244  0.568  -78.1  1  2002.95   0   0.68  0.65  -74.8
1803+784   0.198   0.431   -81.7   0.373  1.000    0.0  1  2002.95   6   0.68  0.65  -74.8
1803+784   0.282   1.332   -89.2   0.373  1.000    0.0  1  2002.95   4   0.68  0.65  -74.8
1803+784   0.094   1.744   -88.6   0.594  1.000    0.0  1  2002.95   3   0.68  0.65  -74.8
1803+784   0.047   3.455   -89.5   2.030  1.000    0.0  1  2002.95   2   0.68  0.65  -74.8
1803+784   0.051   6.392   -95.5   2.797  1.000    0.0  1  2002.95   1   0.68  0.65  -74.8
1803+784   1.117   0.021    97.4   0.236  0.593  -85.5  1  2003.19   0   0.65  0.56   31.8
1803+784   0.235   0.420   -81.7   0.334  1.000    0.0  1  2003.19   6   0.65  0.56   31.8
1803+784   0.281   1.365   -89.8   0.327  1.000    0.0  1  2003.19   4   0.65  0.56   31.8
1803+784   0.113   1.623   -87.1   0.716  1.000    0.0  1  2003.19   3   0.65  0.56   31.8
1803+784   0.031   3.782   -84.1   1.151  1.000    0.0  1  2003.19   2   0.65  0.56   31.8
1803+784   0.079   6.278   -97.2   3.742  1.000    0.0  1  2003.19   1   0.65  0.56   31.8
1803+784   1.026   0.023   119.1   0.220  0.671  -72.8  1  2003.35   0   0.83  0.63  -58.8
1803+784   0.218   0.464   -83.1   0.364  1.000    0.0  1  2003.35   6   0.83  0.63  -58.8
1803+784   0.319   1.364   -91.9   0.335  1.000    0.0  1  2003.35   4   0.83  0.63  -58.8
1803+784   0.041   1.708   -83.9   0.386  1.000    0.0  1  2003.35   3   0.83  0.63  -58.8
1803+784   0.062   2.611   -90.2   1.772  1.000    0.0  1  2003.35   2   0.83  0.63  -58.8
1803+784   0.043   5.796   -93.9   2.022  1.000    0.0  1  2003.35   1   0.83  0.63  -58.8
1803+784   0.019   9.450   -94.7   2.869  1.000    0.0  1  2003.35  99   0.83  0.63  -58.8
1803+784   1.164   0.019    88.6   0.220  0.459  -87.9  1  2003.47   0   0.88  0.75  -25.6
1803+784   0.210   0.543   -79.4   0.327  1.000    0.0  1  2003.47   6   0.88  0.75  -25.6
1803+784   0.346   1.382   -92.1   0.321  1.000    0.0  1  2003.47   4   0.88  0.75  -25.6
1803+784   0.060   1.876   -85.8   0.666  1.000    0.0  1  2003.47   3   0.88  0.75  -25.6
1803+784   0.061   3.509   -89.4   2.029  1.000    0.0  1  2003.47   2   0.88  0.75  -25.6
1803+784   0.041   6.551   -96.2   2.262  1.000    0.0  1  2003.47   1   0.88  0.75  -25.6
1803+784   0.013   9.386   -93.5   2.224  1.000    0.0  1  2003.47  99   0.88  0.75  -25.6
1803+784   1.225   0.030    91.3   0.230  0.809   59.4  1  2003.52   0   0.80  0.72  -54.7
1803+784   0.219   0.525   -78.7   0.379  1.000    0.0  1  2003.52   6   0.80  0.72  -54.7
1803+784   0.334   1.397   -92.0   0.371  1.000    0.0  1  2003.52   4   0.80  0.72  -54.7
1803+784   0.123   1.886   -87.8   2.201  1.000    0.0  1  2003.52   3   0.80  0.72  -54.7
1803+784   0.062   5.789   -92.9   3.472  1.000    0.0  1  2003.52   1   0.80  0.72  -54.7
1803+784   1.088   0.003  -125.3   0.201  0.512   82.2  1  2003.71   0   0.83  0.65   89.4
1803+784   0.188   0.643   -78.6   0.345  1.000    0.0  1  2003.71   6   0.83  0.65   89.4
1803+784   0.148   1.377   -90.4   0.000  1.000    0.0  1  2003.71   4   0.83  0.65   89.4
1803+784   0.176   1.544   -91.7   0.560  1.000    0.0  1  2003.71   3   0.83  0.65   89.4
1803+784   0.027   2.694   -82.2   0.787  1.000    0.0  1  2003.71  99   0.83  0.65   89.4
1803+784   0.060   4.650   -94.2   2.404  1.000    0.0  1  2003.71   2   0.83  0.65   89.4
1803+784   0.030   7.452   -96.1   2.163  1.000    0.0  1  2003.71   1   0.83  0.65   89.4
1803+784   1.297   0.002   -25.8   0.225  0.524   89.8  1  2003.96   0   0.68  0.61   25.4
1803+784   0.206   0.722   -78.2   0.363  1.000    0.0  1  2003.96   6   0.68  0.61   25.4
1803+784   0.162   1.356   -88.8   0.124  1.000    0.0  1  2003.96   4   0.68  0.61   25.4
1803+784   0.139   1.567   -93.7   0.456  1.000    0.0  1  2003.96   3   0.68  0.61   25.4
1803+784   0.064   3.872   -86.3   1.826  1.000    0.0  1  2003.96   2   0.68  0.61   25.4
1803+784   0.044   6.888   -97.7   2.789  1.000    0.0  1  2003.96   1   0.68  0.61   25.4
1908-201   1.040   0.007  -162.2   0.607  0.410   -5.3  1  1997.08   0   2.15  0.77   -5.6
1908-201   0.309   1.998    32.5   2.428  1.000    0.0  1  1997.08   2   2.15  0.77   -5.6
1908-201   1.295   0.006  -122.0   0.555  0.439   -3.4  1  1997.25   0   2.45  0.82   -6.1
1908-201   0.297   2.112    32.1   2.629  1.000    0.0  1  1997.25   2   2.45  0.82   -6.1
1908-201   1.273   0.013  -164.7   0.551  0.384   -8.7  1  1997.38   0   2.55  0.82   -8.7
1908-201   0.231   2.237    32.0   1.968  1.000    0.0  1  1997.38   2   2.55  0.82   -8.7
1908-201   0.028   4.101    62.9   1.428  1.000    0.0  1  1997.38   1   2.55  0.82   -8.7
1908-201   1.407   0.008   -63.5   0.594  0.421   -3.8  1  1997.56   0   2.14  0.72   -6.1
1908-201   0.330   2.244    33.2   2.612  1.000    0.0  1  1997.56   2   2.14  0.72   -6.1
1908-201   1.683   0.021  -166.9   0.509  0.531   -6.5  1  1997.69   0   4.26  0.96  -10.3
1908-201   0.270   2.246    32.0   2.024  1.000    0.0  1  1997.69   2   4.26  0.96  -10.3
1908-201   0.064   4.316    53.9   2.421  1.000    0.0  1  1997.69   1   4.26  0.96  -10.3
1908-201   1.768   0.002  -122.2   0.450  0.444  -15.2  1  1997.96   0   2.68  0.85   -7.4
1908-201   0.316   2.345    35.2   2.504  1.000    0.0  1  1997.96   2   2.68  0.85   -7.4
1908-201   1.680   0.000   -72.8   0.442  0.550    1.9  1  1998.11   0   2.99  0.78  -11.5
1908-201   0.272   2.441    42.2   2.282  1.000    0.0  1  1998.11   2   2.99  0.78  -11.5
1908-201   2.443   0.001  -127.9   0.443  0.365   -1.6  1  1998.29   0   2.00  0.69  -11.1
1908-201   0.256   1.978    34.0   2.424  1.000    0.0  1  1998.29   2   2.00  0.69  -11.1
1908-201   2.633   0.009  -168.1   0.552  0.374  -10.0  1  1998.48   0   2.36  0.84   -1.7
1908-201   0.276   2.461    32.2   2.433  1.000    0.0  1  1998.48   2   2.36  0.84   -1.7
1908-201   2.438   0.004  -128.0   0.553  0.469   -8.4  1  1998.61   0   2.60  0.86   -2.3
1908-201   0.257   2.553    32.4   2.358  1.000    0.0  1  1998.61   2   2.60  0.86   -2.3
1908-201   0.039   5.113    59.7   2.711  1.000    0.0  1  1998.61   1   2.60  0.86   -2.3
1908-201   2.168   0.012  -159.4   0.552  0.475   -9.1  1  1998.75   0   2.41  0.80   -7.4
1908-201   0.111   0.946     1.3   0.885  1.000    0.0  1  1998.75   3   2.41  0.80   -7.4
1908-201   0.197   2.678    36.6   1.953  1.000    0.0  1  1998.75   2   2.41  0.80   -7.4
1908-201   0.040   3.933    63.6   2.089  1.000    0.0  1  1998.75   1   2.41  0.80   -7.4
1908-201   2.544   0.005   -24.6   0.572  0.437   -8.4  1  1998.97   0   2.18  0.78   -2.9
1908-201   0.313   2.580    35.9   2.680  1.000    0.0  1  1998.97   2   2.18  0.78   -2.9
1908-201   0.017   5.022    72.8   1.703  1.000    0.0  1  1998.97   1   2.18  0.78   -2.9
1908-201   1.930   0.009  -170.9   0.495  0.467    1.5  1  1999.18   0   2.05  0.63  -10.7
1908-201   0.069   1.052    27.9   0.868  1.000    0.0  1  1999.18   3   2.05  0.63  -10.7
1908-201   0.175   2.968    40.1   2.600  1.000    0.0  1  1999.18   2   2.05  0.63  -10.7
1908-201   2.474   0.003  -135.1   0.527  0.671   -2.8  1  1999.29   0   3.09  0.66   -5.2
1908-201   0.112   2.730    27.9   2.371  1.000    0.0  1  1999.29   2   3.09  0.66   -5.2
1908-201   0.057   6.326    49.3   1.252  1.000    0.0  1  1999.29   1   3.09  0.66   -5.2
1908-201   0.818   0.353   167.1   0.343  1.000    0.0  1  1999.36   0   2.35  0.92  -13.2
1908-201   1.461   0.094   -22.1   0.169  1.000    0.0  1  1999.36   4   2.35  0.92  -13.2
1908-201   0.305   0.716    -5.0   0.640  1.000    0.0  1  1999.36   3   2.35  0.92  -13.2
1908-201   0.231   2.857    42.9   2.822  1.000    0.0  1  1999.36   2   2.35  0.92  -13.2
1908-201   0.972   0.275   170.6   0.253  1.000    0.0  1  1999.47   0   2.01  0.95    1.0
1908-201   1.578   0.146   -12.1   0.309  1.000    0.0  1  1999.47   4   2.01  0.95    1.0
1908-201   0.220   2.474    40.3   3.330  1.000    0.0  1  1999.47   2   2.01  0.95    1.0
1908-201   0.896   0.322   167.9   0.221  1.000    0.0  1  1999.59   0   2.15  0.71   -7.5
1908-201   1.529   0.183   -12.3   0.286  1.000    0.0  1  1999.59   4   2.15  0.71   -7.5
1908-201   0.304   2.443    40.2   3.074  1.000    0.0  1  1999.59   2   2.15  0.71   -7.5
1908-201   1.270   0.206   172.1   0.302  1.000    0.0  1  1999.97   0   2.78  0.83   -8.9
1908-201   0.754   0.411    -9.3   0.404  1.000    0.0  1  1999.97   4   2.78  0.83   -8.9
1908-201   0.263   2.824    38.7   2.986  1.000    0.0  1  1999.97   2   2.78  0.83   -8.9
1908-201   0.980   0.159   169.6   0.000  1.000    0.0  1  2000.08   0   2.37  0.93   -0.8
1908-201   0.929   0.208   -13.5   0.411  1.000    0.0  1  2000.08   4   2.37  0.93   -0.8
1908-201   0.177   2.949    45.1   3.351  1.000    0.0  1  2000.08   2   2.37  0.93   -0.8
1908-201   2.497   0.008  -154.2   0.801  0.374   -7.7  1  2000.20   0   2.98  1.03   -7.4
1908-201   0.244   2.881    40.7   2.399  1.000    0.0  1  2000.20   2   2.98  1.03   -7.4
1908-201   1.461   0.195   175.2   0.232  1.000    0.0  1  2000.39   0   2.08  0.68   -5.1
1908-201   1.070   0.376   -10.0   0.413  1.000    0.0  1  2000.39   4   2.08  0.68   -5.1
1908-201   0.293   2.597    42.3   3.114  1.000    0.0  1  2000.39   2   2.08  0.68   -5.1
1908-201   2.022   0.072   175.1   0.268  1.000    0.0  1  2000.51   0   3.30  0.92   -8.3
1908-201   0.275   1.094    -4.0   0.681  1.000    0.0  1  2000.51   3   3.30  0.92   -8.3
1908-201   0.123   2.923    57.6   1.932  1.000    0.0  1  2000.51   2   3.30  0.92   -8.3
1908-201   1.044   0.229  -177.0   0.186  1.000    0.0  1  2000.81   0   2.55  0.87   -9.0
1908-201   1.057   0.286    -0.9   0.423  1.000    0.0  1  2000.81   4   2.55  0.87   -9.0
1908-201   0.271   2.657    41.8   3.579  1.000    0.0  1  2000.81   2   2.55  0.87   -9.0
1908-201   1.714   0.108   177.2   0.389  1.000    0.0  1  2000.93   0   2.41  0.98    1.6
1908-201   0.254   1.122    -8.2   0.351  1.000    0.0  1  2000.93   3   2.41  0.98    1.6
1908-201   0.221   2.965    45.5   3.019  1.000    0.0  1  2000.93   2   2.41  0.98    1.6
1908-201   1.266   0.065    -0.4   0.457  0.428   25.9  1  2001.08   0   2.45  0.64   -9.0
1908-201   0.178   1.786    51.5   3.298  1.000    0.0  1  2001.08   3   2.45  0.64   -9.0
1908-201   1.240   0.045   178.3   0.690  0.388   -9.1  1  2001.19   0   1.58  0.81    2.8
1908-201   0.374   0.488    -0.7   1.068  1.000    0.0  1  2001.19   4   1.58  0.81    2.8
1908-201   0.165   3.245    49.4   2.712  1.000    0.0  1  2001.19   2   1.58  0.81    2.8
1908-201   1.379   0.018   -60.8   0.898  0.441   -6.3  1  2001.27   0   2.46  0.73   -2.2
1908-201   0.173   3.056    29.1   2.876  1.000    0.0  1  2001.27   2   2.46  0.73   -2.2
1908-201   0.032   5.716    63.5   0.310  1.000    0.0  1  2001.27   1   2.46  0.73   -2.2
1908-201   1.476   0.009   -49.1   1.005  0.422  -14.7  1  2001.35   0   2.61  0.71  -10.1
1908-201   0.250   1.653    34.1   1.708  1.000    0.0  1  2001.35   3   2.61  0.71  -10.1
1908-201   0.053   6.096    56.0   1.081  1.000    0.0  1  2001.35   1   2.61  0.71  -10.1
1908-201   0.994   0.114   177.9   0.363  1.000    0.0  1  2001.51   0   2.15  0.68   -5.1
1908-201   0.327   0.739    -4.5   0.738  1.000    0.0  1  2001.51   4   2.15  0.68   -5.1
1908-201   0.189   3.110    45.3   2.781  1.000    0.0  1  2001.51   2   2.15  0.68   -5.1
1908-201   0.932   0.095   179.1   0.339  1.000    0.0  1  2001.83   0   2.01  0.62   -5.1
1908-201   0.234   0.927    -0.9   0.896  1.000    0.0  1  2001.83   4   2.01  0.62   -5.1
1908-201   0.168   3.262    41.4   2.645  1.000    0.0  1  2001.83   2   2.01  0.62   -5.1
1908-201   0.586   0.355   177.3   0.269  1.000    0.0  1  2002.18   0   3.12  0.74   -7.8
1908-201   0.522   0.565    -4.7   0.707  1.000    0.0  1  2002.18   4   3.12  0.74   -7.8
1908-201   0.161   3.064    45.5   2.732  1.000    0.0  1  2002.18   2   3.12  0.74   -7.8
1908-201   0.021   6.751    46.2   0.474  1.000    0.0  1  2002.18   1   3.12  0.74   -7.8
1908-201   0.778   0.129   178.7   0.383  1.000    0.0  1  2002.35   0   2.12  0.94   11.0
1908-201   0.285   0.990    -7.3   0.825  1.000    0.0  1  2002.35   4   2.12  0.94   11.0
1908-201   0.231   3.016    45.0   2.915  1.000    0.0  1  2002.35   2   2.12  0.94   11.0
1908-201   0.989   0.111   175.8   0.316  1.000    0.0  1  2002.56   0   2.06  0.83   -9.3
1908-201   0.306   1.006    -6.9   0.781  1.000    0.0  1  2002.56   4   2.06  0.83   -9.3
1908-201   0.230   3.132    43.4   2.813  1.000    0.0  1  2002.56   2   2.06  0.83   -9.3
1908-201   1.037   0.036   179.9   0.292  1.000    0.0  1  2002.73   0   1.72  0.64   -7.6
1908-201   0.204   1.281   -10.0   0.946  1.000    0.0  1  2002.73   4   1.72  0.64   -7.6
1908-201   0.245   2.655    40.5   3.408  1.000    0.0  1  2002.73   2   1.72  0.64   -7.6
1908-201   0.996   0.158  -174.4   0.388  1.000    0.0  1  2002.95   0   3.69  1.17   -5.6
1908-201   0.259   0.872     3.7   0.770  1.000    0.0  1  2002.95   4   3.69  1.17   -5.6
1908-201   0.173   3.605    40.6   2.585  1.000    0.0  1  2002.95   2   3.69  1.17   -5.6
1908-201   1.197   0.177   175.9   0.235  1.000    0.0  1  2003.19   0   3.41  1.28   -3.9
1908-201   0.435   0.640    -4.9   0.537  1.000    0.0  1  2003.19   4   3.41  1.28   -3.9
1908-201   0.235   2.986    35.7   3.093  1.000    0.0  1  2003.19   2   3.41  1.28   -3.9
1908-201   0.024   5.728    52.5   1.391  1.000    0.0  1  2003.19   1   3.41  1.28   -3.9
1908-201   1.324   0.012  -175.9   0.250  1.000    0.0  1  2003.35   0   1.47  0.72   -5.3
1908-201   0.158   1.398    -1.1   1.244  1.000    0.0  1  2003.35   4   1.47  0.72   -5.3
1908-201   0.185   3.386    41.3   2.816  1.000    0.0  1  2003.35   2   1.47  0.72   -5.3
1908-201   1.420   0.086  -177.9   0.234  1.000    0.0  1  2003.47   0   3.36  1.12   -5.0
1908-201   0.193   0.903    -2.9   0.601  1.000    0.0  1  2003.47   4   3.36  1.12   -5.0
1908-201   0.231   3.011    38.1   2.994  1.000    0.0  1  2003.47   2   3.36  1.12   -5.0
1908-201   0.017   5.977    52.3   0.960  1.000    0.0  1  2003.47   1   3.36  1.12   -5.0
1908-201   1.575   0.021  -162.2   0.368  1.000    0.0  1  2003.52   0   3.06  1.31    1.1
1908-201   0.230   2.367    31.5   3.171  1.000    0.0  1  2003.52  99   3.06  1.31    1.1
1908-201   1.253   0.049  -179.4   0.269  1.000    0.0  1  2003.71   0   3.71  0.92   -7.6
1908-201   0.159   1.037     0.1   0.956  1.000    0.0  1  2003.71   4   3.71  0.92   -7.6
1908-201   0.181   3.631    41.3   3.065  1.000    0.0  1  2003.71   2   3.71  0.92   -7.6
1908-201   1.346   0.008   -32.5   0.450  0.526   -2.2  1  2003.96   0   1.03  0.79  -30.2
1908-201   0.172   3.590    43.1   4.280  1.000    0.0  1  2003.96   2   1.03  0.79  -30.2
1921-293  19.117   0.004  -112.9   0.616  0.308  -36.1  1  1994.52   0   2.22  0.85   -7.8
1921-293   0.424   2.917    18.2   0.642  1.000    0.0  1  1994.52   2   2.22  0.85   -7.8
1921-293   1.699   5.257    30.8   3.057  1.000    0.0  1  1994.52   1   2.22  0.85   -7.8
1921-293  12.224   0.007   -59.4   0.736  0.316  -25.1  1  1995.56   0   2.35  0.87   -0.9
1921-293   0.334   2.155    37.4   0.974  1.000    0.0  1  1995.56   2   2.35  0.87   -0.9
1921-293   1.693   4.708    25.6   3.379  1.000    0.0  1  1995.56   1   2.35  0.87   -0.9
1921-293  14.630   0.004   -54.7   0.717  0.245  -35.1  1  1995.75   0   4.16  1.01  -14.0
1921-293   0.316   3.507    15.4   0.619  1.000    0.0  1  1995.75   2   4.16  1.01  -14.0
1921-293   1.253   5.607    30.7   3.621  1.000    0.0  1  1995.75   1   4.16  1.01  -14.0
1921-293  10.234   0.003   161.9   0.591  0.416  -17.3  1  1997.08   0   2.33  0.70  -11.3
1921-293   1.551   2.201    13.1   3.019  1.000    0.0  1  1997.08   2   2.33  0.70  -11.3
1921-293   0.329   6.851    23.8   0.385  1.000    0.0  1  1997.08   1   2.33  0.70  -11.3
1921-293  11.864   0.004   -46.2   0.776  0.368   -8.8  1  1997.25   0   2.13  0.72   -7.9
1921-293   0.185   2.682    29.3   0.000  1.000    0.0  1  1997.25   2   2.13  0.72   -7.9
1921-293   1.803   5.228    23.4   3.653  1.000    0.0  1  1997.25   1   2.13  0.72   -7.9
1921-293  10.525   0.016   176.3   0.644  0.290  -24.9  1  1997.38   0   2.21  0.76   -5.8
1921-293   1.093   0.771    -2.5   1.254  1.000    0.0  1  1997.38   3   2.21  0.76   -5.8
1921-293   1.524   5.675    23.2   3.685  1.000    0.0  1  1997.38   1   2.21  0.76   -5.8
1921-293  10.782   0.044  -175.0   0.520  0.000  -38.1  1  1997.56   0   4.37  1.04   -5.7
1921-293   0.941   1.332    16.3   1.055  1.000    0.0  1  1997.56   3   4.37  1.04   -5.7
1921-293   1.436   6.212    29.5   3.610  1.000    0.0  1  1997.56   1   4.37  1.04   -5.7
1921-293  11.329   0.032   -26.9   0.486  0.514  -19.8  1  1997.69   0   3.88  0.77  -22.2
1921-293   0.521   0.992    51.3   0.535  1.000    0.0  1  1997.69   3   3.88  0.77  -22.2
1921-293   1.665   5.935    26.7   3.841  1.000    0.0  1  1997.69   1   3.88  0.77  -22.2
1921-293   8.404   0.007  -165.8   0.550  0.345  -15.1  1  1997.96   0   2.25  0.72  -17.9
1921-293   1.419   0.981     4.3   1.532  1.000    0.0  1  1997.96   3   2.25  0.72  -17.9
1921-293   1.807   5.479    27.4   3.064  1.000    0.0  1  1997.96   1   2.25  0.72  -17.9
1921-293   8.795   0.018   -15.8   0.658  0.431  -15.7  1  1998.11   0   2.37  0.71  -13.3
1921-293   0.267   1.044    46.0   0.000  1.000    0.0  1  1998.11   3   2.37  0.71  -13.3
1921-293   1.597   5.811    25.0   4.372  1.000    0.0  1  1998.11   1   2.37  0.71  -13.3
1921-293   8.985   0.023   169.9   0.966  0.242  -21.7  1  1998.29   0   2.53  0.72  -12.9
1921-293   0.730   1.435     0.7   0.861  1.000    0.0  1  1998.29   3   2.53  0.72  -12.9
1921-293   1.011   6.138    34.5   2.538  1.000    0.0  1  1998.29   1   2.53  0.72  -12.9
1921-293   0.428   6.383    12.7   0.616  1.000    0.0  1  1998.29  99   2.53  0.72  -12.9
1921-293   8.117   0.008   -46.8   0.738  0.325  -21.3  1  1998.48   0   2.60  0.84   -5.3
1921-293   1.006   1.628    13.5   2.293  1.000    0.0  1  1998.48   3   2.60  0.84   -5.3
1921-293   0.930   5.843    35.9   2.323  1.000    0.0  1  1998.48   1   2.60  0.84   -5.3
1921-293   0.420   6.256    15.1   0.770  1.000    0.0  1  1998.48  99   2.60  0.84   -5.3
1921-293   6.821   0.037   168.4   0.623  0.332  -29.0  1  1998.61   0   2.22  0.83  -10.9
1921-293   0.614   0.953    -3.7   0.745  1.000    0.0  1  1998.61   3   2.22  0.83  -10.9
1921-293   0.325   5.823     8.4   0.338  1.000    0.0  1  1998.61  99   2.22  0.83  -10.9
1921-293   1.017   6.776    31.9   3.114  1.000    0.0  1  1998.61   1   2.22  0.83  -10.9
1921-293   6.509   0.026  -157.5   0.933  0.344  -18.1  1  1998.75   0   2.77  0.88    0.2
1921-293   0.163   2.292    28.7   0.000  1.000    0.0  1  1998.75   2   2.77  0.88    0.2
1921-293   1.949   5.560    24.7   3.782  1.000    0.0  1  1998.75   1   2.77  0.88    0.2
1921-293   7.314   0.032   170.8   0.926  0.341  -18.0  1  1998.97   0   3.72  0.75  -15.4
1921-293   2.281   5.234    24.8   3.563  1.000    0.0  1  1998.97   1   3.72  0.75  -15.4
1921-293   9.210   0.229   176.3   0.800  0.363    9.8  1  1999.18   0   4.83  0.82  -14.8
1921-293   1.383   5.742    32.4   3.848  1.000    0.0  1  1999.18   1   4.83  0.82  -14.8
1921-293   8.240   0.008  -101.5   0.754  0.393  -24.3  1  1999.36   0   2.28  0.82   -2.3
1921-293   0.169   3.166    23.6   0.499  1.000    0.0  1  1999.36   2   2.28  0.82   -2.3
1921-293   1.944   5.931    24.9   3.962  1.000    0.0  1  1999.36   1   2.28  0.82   -2.3
1921-293   7.430   0.040  -175.3   1.088  0.241   -8.3  1  1999.47   0   4.47  1.03   -0.3
1921-293   2.361   3.625    22.4   3.508  1.000    0.0  1  1999.47   2   4.47  1.03   -0.3
1921-293   7.879   0.025   178.8   1.348  0.000   20.1  1  1999.59   0   8.52  2.02   -5.0
1921-293   1.491   6.326    27.4   4.186  1.000    0.0  1  1999.59   1   8.52  2.02   -5.0
1921-293   6.506   0.011   164.2   0.880  0.297   -8.1  1  1999.97   0   2.42  0.81   -4.5
1921-293   0.323   1.348    14.8   0.977  1.000    0.0  1  1999.97   3   2.42  0.81   -4.5
1921-293   1.629   5.987    26.0   3.499  1.000    0.0  1  1999.97   1   2.42  0.81   -4.5
1921-293   5.601   0.025  -179.3   0.534  0.254   -8.5  1  2000.08   0   3.66  1.00   -7.5
1921-293   0.422   1.460    13.4   1.681  1.000    0.0  1  2000.08   3   3.66  1.00   -7.5
1921-293   0.937   6.490    26.4   3.997  1.000    0.0  1  2000.08   1   3.66  1.00   -7.5
1921-293   6.766   0.013  -177.5   0.609  0.386  -21.4  1  2000.20   0   1.62  0.85    0.9
1921-293   0.544   1.943     9.1   1.940  1.000    0.0  1  2000.20   3   1.62  0.85    0.9
1921-293   1.709   5.986    25.0   3.621  1.000    0.0  1  2000.20   1   1.62  0.85    0.9
1921-293   7.087   0.014   -38.1   0.816  0.420  -18.5  1  2000.39   0   2.07  0.64  -13.6
1921-293   1.926   5.679    24.6   3.803  1.000    0.0  1  2000.39   1   2.07  0.64  -13.6
1921-293   6.356   0.005     7.7   0.459  0.561   20.5  1  2000.51   0   1.44  0.40   39.2
1921-293   0.848   7.159    31.2   1.053  1.000    0.0  1  2000.51   1   1.44  0.40   39.2
1921-293   8.048   0.078   173.9   1.055  0.399  -11.9  1  2000.81   0   3.95  0.97   -4.0
1921-293   1.550   7.182    22.7   3.132  1.000    0.0  1  2000.81   1   3.95  0.97   -4.0
1921-293   7.703   0.017  -166.7   0.842  0.318  -28.2  1  2000.93   0   2.47  0.76   -3.7
1921-293   1.740   6.129    23.0   4.054  1.000    0.0  1  2000.93   1   2.47  0.76   -3.7
1921-293   6.565   0.002   158.1   0.542  0.780  -36.1  1  2001.08   0   1.25  1.02   46.2
1921-293   7.637   0.011   -38.7   0.561  0.000  -50.3  1  2001.19   0   1.21  0.85  -19.1
1921-293   0.263   6.243    15.2   0.000  1.000    0.0  1  2001.19   1   1.21  0.85  -19.1
1921-293   0.981   6.388    27.2   5.029  1.000    0.0  1  2001.19  99   1.21  0.85  -19.1
1921-293   8.024   0.008   -73.1   0.755  0.377  -30.0  1  2001.27   0   2.51  0.83   -8.2
1921-293   1.690   6.386    24.2   4.140  1.000    0.0  1  2001.27   1   2.51  0.83   -8.2
1921-293  10.345   0.045   163.7   0.762  0.293  -36.6  1  2001.35   0   4.42  1.00  -12.8
1921-293   1.170   5.794    16.1   1.068  1.000    0.0  1  2001.35   1   4.42  1.00  -12.8
1921-293   0.759   7.495    37.1   1.639  1.000    0.0  1  2001.35  99   4.42  1.00  -12.8
1921-293   8.686   0.014   -76.3   0.631  0.300  -33.1  1  2001.51   0   2.65  0.81   -0.9
1921-293   0.753   3.129     6.7   1.647  1.000    0.0  1  2001.51   2   2.65  0.81   -0.9
1921-293   1.456   6.775    25.3   3.944  1.000    0.0  1  2001.51   1   2.65  0.81   -0.9
1921-293   9.347   0.008   -99.2   0.636  0.273  -40.2  1  2001.83   0   1.90  0.86    5.2
1921-293   1.782   6.643    24.5   3.844  1.000    0.0  1  2001.83   1   1.90  0.86    5.2
1921-293   8.523   0.013   -49.7   0.829  0.422   -9.8  1  2002.18   0   4.05  0.94  -10.0
1921-293   1.318   6.327    23.1   4.210  1.000    0.0  1  2002.18   1   4.05  0.94  -10.0
1921-293   8.226   0.012   -29.3   0.587  0.518  -17.2  1  2002.35   0   2.15  0.83   -7.7
1921-293   1.853   6.323    23.6   4.515  1.000    0.0  1  2002.35   1   2.15  0.83   -7.7
1921-293   7.966   0.065  -149.2   0.913  0.295   34.6  1  2002.56   0   6.48  2.21   -8.8
1921-293   1.048   4.129    26.6   2.478  1.000    0.0  1  2002.56   2   6.48  2.21   -8.8
1921-293   7.353   0.005  -146.9   1.100  0.247  -12.7  1  2002.73   0   4.89  0.85  -10.4
1921-293   1.621   6.616    23.7   4.423  1.000    0.0  1  2002.73   1   4.89  0.85  -10.4
1921-293   6.827   0.006   164.4   0.500  0.531  -22.0  1  2002.95   0   3.52  1.00    0.6
1921-293   1.337   6.808    26.9   3.491  1.000    0.0  1  2002.95   1   3.52  1.00    0.6
1921-293   6.611   0.029  -176.1   0.956  0.272  -11.2  1  2003.19   0   4.11  1.30   -3.7
1921-293   1.800   6.462    23.1   4.267  1.000    0.0  1  2003.19   1   4.11  1.30   -3.7
1921-293   5.739   0.002   -92.8   0.409  0.576    6.3  1  2003.35   0   1.31  0.83  -16.0
1921-293   1.380   6.966    24.3   4.219  1.000    0.0  1  2003.35   1   1.31  0.83  -16.0
1921-293   5.720   0.032  -173.9   0.520  0.489    7.6  1  2003.47   0   3.68  1.07   -1.2
1921-293   1.632   6.364    23.0   4.410  1.000    0.0  1  2003.47   1   3.68  1.07   -1.2
1921-293   6.528   0.009     8.7   0.541  0.400    9.2  1  2003.52   0   3.29  1.12   10.2
1921-293   5.500   0.029  -166.8   0.442  0.565   27.4  1  2003.71   0   3.16  1.17    2.5
1921-293   1.462   6.805    24.2   3.939  1.000    0.0  1  2003.71   1   3.16  1.17    2.5
1921-293   5.518   0.003   -31.6   0.325  0.474  -12.1  1  2003.96   0   1.11  0.89   -2.1
1921-293   0.909   7.627    26.0   1.485  1.000    0.0  1  2003.96   1   1.11  0.89   -2.1
1954-388   2.666   0.034   119.2   0.145  1.000    0.0  1  1997.08   0   2.87  0.76   -7.3
1954-388   0.462   0.457   -68.0   0.363  1.000    0.0  1  1997.08   2   2.87  0.76   -7.3
1954-388   3.021   0.009  -137.0   0.438  1.000    0.0  1  1997.25   0   3.32  0.99   10.6
1954-388   0.050   1.467  -111.0   0.000  1.000    0.0  1  1997.25   1   3.32  0.99   10.6
1954-388   1.734   0.123   164.4   0.272  1.000    0.0  1  1997.38   0   5.57  0.86   -4.1
1954-388   0.639   0.462   -25.1   0.837  1.000    0.0  1  1997.38   2   5.57  0.86   -4.1
1954-388   1.294   0.193   146.5   0.000  1.000    0.0  1  1997.56   0   2.71  0.84  -13.4
1954-388   1.188   0.305   -40.0   0.632  1.000    0.0  1  1997.56   2   2.71  0.84  -13.4
1954-388   2.730   0.025   -35.4   0.411  1.000    0.0  1  1997.69   0   5.49  0.79  -14.4
1954-388   0.069   2.828  -149.4   0.000  1.000    0.0  1  1997.69   1   5.49  0.79  -14.4
1954-388   2.027   0.033    93.7   0.174  1.000    0.0  1  1997.96   0   2.57  0.69   -7.5
1954-388   0.525   0.512   -55.1   0.544  1.000    0.0  1  1997.96   2   2.57  0.69   -7.5
1954-388   2.149   0.066   136.0   0.155  1.000    0.0  1  1998.11   0   3.73  0.74  -18.3
1954-388   0.732   0.435   -48.3   0.636  1.000    0.0  1  1998.11   2   3.73  0.74  -18.3
1954-388   3.281   0.017     3.3   0.272  1.000    0.0  1  1998.29   0   6.51  1.16   -8.1
1954-388   0.170   2.072  -151.7   1.477  1.000    0.0  1  1998.29   1   6.51  1.16   -8.1
1954-388   3.084   0.007    68.6   0.300  1.000    0.0  1  1998.48   0   2.50  0.77   -7.7
1954-388   0.129   1.877  -127.0   0.000  1.000    0.0  1  1998.48   1   2.50  0.77   -7.7
1954-388   2.322   0.063   146.8   0.193  1.000    0.0  1  1998.61   0   2.56  0.73   -4.0
1954-388   0.813   0.347   -40.0   0.660  1.000    0.0  1  1998.61   2   2.56  0.73   -4.0
1954-388   2.466   0.012   -17.5   1.271  0.321   -9.0  1  1998.75   0   6.20  0.75   -6.3
1954-388   1.771   0.003   -73.4   0.484  1.000    0.0  1  1998.97   0   4.64  1.10   -9.0
1954-388   0.026   1.735  -134.5   0.000  1.000    0.0  1  1998.97   1   4.64  1.10   -9.0
1954-388   1.674   0.004   -28.4   0.727  0.637  -34.7  1  1999.29   0   4.06  0.90   -7.9
1954-388   0.028   2.427   -92.5   0.000  1.000    0.0  1  1999.29   1   4.06  0.90   -7.9
1954-388   1.419   0.022   -16.4   0.993  0.428  -26.3  1  1999.47   0   7.20  1.42   -0.7
1954-388   0.012   2.673   -87.0   0.000  1.000    0.0  1  1999.47   1   7.20  1.42   -0.7
1954-388   0.841   0.055   -42.2   1.063  0.557  -32.9  1  1999.97   0   4.10  0.93   -3.8
1954-388   0.033   1.129   -90.7   0.000  1.000    0.0  1  1999.97   2   4.10  0.93   -3.8
1954-388   0.545   0.054   -30.5   1.096  0.546  -10.6  1  2000.08   0   1.81  0.80    2.5
1954-388   0.016   2.338  -133.0   0.000  1.000    0.0  1  2000.08   1   1.81  0.80    2.5
1954-388   0.859   0.012  -156.0   0.967  0.485  -29.4  1  2000.51   0   2.93  0.93    2.8
1954-388   1.113   0.016   -15.7   1.720  0.258  -25.6  1  2000.81   0   7.35  1.21  -23.5
1954-388   0.776   0.025    72.6   0.286  1.000    0.0  1  2000.93   0   6.37  1.04   -2.0
1954-388   0.176   0.866   -47.5   0.649  1.000    0.0  1  2000.93   2   6.37  1.04   -2.0
1954-388   0.666   0.029   -35.1   0.053  1.000    0.0  1  2001.08   0   9.27  0.76  -26.7
1954-388   1.099   0.014   157.9   0.000  1.000    0.0  1  2001.19   0   5.42  1.11   -2.5
1954-388   0.082   0.871   -83.9   0.200  1.000    0.0  1  2001.19   2   5.42  1.11   -2.5
1954-388   0.013   2.726   -65.9   0.000  1.000    0.0  1  2001.19   1   5.42  1.11   -2.5
1954-388   0.885   0.022   117.3   0.165  1.000    0.0  1  2001.27   0   3.28  0.94  -16.3
1954-388   0.205   0.917   -59.1   0.804  1.000    0.0  1  2001.27   2   3.28  0.94  -16.3
1954-388   1.341   0.035   -20.1   1.241  0.312  -13.5  1  2001.35   0   9.03  0.79  -18.1
1954-388   0.894   0.024     5.7   0.214  1.000    0.0  1  2001.51   0   2.55  0.81  -10.5
1954-388   0.148   0.947   -70.0   0.544  1.000    0.0  1  2001.51   2   2.55  0.81  -10.5
1954-388   0.999   0.067   -24.0   0.390  1.000    0.0  1  2001.83   0   6.04  0.96    0.3
1954-388   0.061   1.164   -86.3   0.000  1.000    0.0  1  2001.83   2   6.04  0.96    0.3
1954-388   1.435   0.012   -68.9   0.375  1.000    0.0  1  2002.04   0   6.54  1.18   -1.5
1954-388   0.039   2.656   -98.5   0.000  1.000    0.0  1  2002.04   1   6.54  1.18   -1.5
1954-388   1.609   0.006  -113.8   0.519  1.000    0.0  1  2002.18   0   5.18  1.13   -8.1
1954-388   0.039   1.292  -125.6   0.000  1.000    0.0  1  2002.18   2   5.18  1.13   -8.1
1954-388   0.027   2.761   -88.7   0.002  1.000    0.0  1  2002.18   1   5.18  1.13   -8.1
1954-388   1.814   0.003    14.3   0.325  0.579    8.7  1  2002.35   0   2.19  0.75   -1.7
1954-388   0.104   0.800   -83.1   0.697  1.000    0.0  1  2002.35   2   2.19  0.75   -1.7
1954-388   2.608   0.000    72.8   0.175  1.000    0.0  1  2002.56   0   1.34  0.71   -3.3
1954-388   3.218   0.002  -153.9   0.252  1.000    0.0  1  2002.73   0   1.07  0.83   -0.6
1954-388   3.474   0.003  -130.3   0.431  0.497    5.1  1  2002.95   0   1.32  0.81   14.4
1954-388   0.054   3.033  -122.9   0.336  1.000    0.0  1  2002.95   1   1.32  0.81   14.4
1954-388   2.333   0.002    47.9   0.349  0.561   -5.3  1  2003.35   0   1.38  0.81   -5.3
1954-388   0.119   1.521   -90.3   0.984  1.000    0.0  1  2003.35   2   1.38  0.81   -5.3
1954-388   2.453   0.020   172.3   0.807  0.260  -15.1  1  2003.47   0   3.93  0.94  -10.7
1954-388   2.880   0.009    23.7   0.369  0.453  -11.0  1  2003.52   0   2.48  0.89  -14.5
1954-388   0.026   2.393   -95.4   0.000  1.000    0.0  1  2003.52   1   2.48  0.89  -14.5
1954-388   2.118   0.002   111.1   0.269  0.358  -52.7  1  2003.71   0   2.83  0.84   -1.3
1954-388   0.129   0.585   -87.0   1.065  1.000    0.0  1  2003.71   2   2.83  0.84   -1.3
1954-388   2.093   0.012  -158.7   0.521  0.181  -16.1  1  2003.96   0   1.19  0.80   28.2
1954-388   0.040   2.298  -102.5   0.000  1.000    0.0  1  2003.96   1   1.19  0.80   28.2
2052-474   0.917   0.079  -168.1   0.786  0.000  -56.5  1  1997.56   0  16.40  0.92   13.8
2052-474   1.073   0.029   170.2   0.576  0.040   86.1  1  1997.69   0   5.76  0.68  -14.3
2052-474   0.058   6.877  -145.6   4.097  0.000    9.1  1  1997.69  99   5.76  0.68  -14.3
2052-474   1.462   0.029  -174.3   1.099  0.561   -4.1  1  1998.29   0  16.00  0.98    9.3
2052-474   1.609   0.003   103.5   0.731  0.391  -61.2  1  1998.48   0   5.30  0.83    2.8
2052-474   1.472   0.053   -12.2   1.735  0.333  -12.0  1  1999.29   0  14.30  0.88  -12.5
2052-474   0.912   0.021   -20.6   1.491  0.331  -13.2  1  2000.08   0   3.81  0.80  -11.9
2052-474   0.858   0.109    -7.6   0.593  1.000    0.0  1  2000.20   0  15.10  0.97   -6.4
2052-474   0.785   0.307   179.6   0.549  1.000    0.0  1  2000.81   0   9.12  0.83  -10.8
2052-474   0.260   0.311   -15.1   0.000  1.000    0.0  1  2001.08   0   9.14  1.05  -19.2
2052-474   0.504   0.040  -165.4   0.506  1.000    0.0  1  2001.19   0  15.20  1.26    9.2
2052-474   0.568   0.027   177.2   1.118  0.534  -14.5  1  2001.27   0   4.15  0.86  -15.2
2052-474   0.595   0.025  -155.1   0.706  1.000    0.0  1  2001.35   0  14.40  0.71   -2.0
2052-474   0.607   0.010  -155.5   0.706  1.000    0.0  1  2001.51   0  17.10  0.93   11.6
2052-474   0.548   0.006  -169.9   0.674  1.000    0.0  1  2002.04   0  16.10  0.94   10.3
2052-474   0.536   0.059   -32.7   0.629  1.000    0.0  1  2002.18   0   6.63  0.76  -14.2
2052-474   0.036   2.497   -95.4   0.000  1.000    0.0  1  2002.18   1   6.63  0.76  -14.2
2052-474   0.460   0.040   -22.6   3.004  0.206  -12.1  1  2002.35   0  10.00  0.80  -11.6
2052-474   0.585   0.035   -27.9   1.504  0.334   -8.1  1  2002.56   0   2.80  0.78  -19.6
2052-474   0.484   0.042   -35.6   3.842  0.166  -16.2  1  2003.35   0  11.60  0.82  -16.2
2052-474   0.523   0.011   -89.0   0.653  0.659  -79.5  1  2003.47   0   2.76  0.95   10.5
2052-474   0.585   0.016   173.9   0.970  0.555  -11.0  1  2003.52   0   4.69  1.29  -11.5
2052-474   0.028   3.516  -103.9   2.286  1.000    0.0  1  2003.52   1   4.69  1.29  -11.5
2052-474   0.600   0.040   -17.9   1.102  0.389   -1.2  1  2003.71   0   4.78  0.84  -14.8
2145+067   7.521   0.051   -53.3   0.406  0.368  -45.9  1  1994.52   0   2.08  0.94   -2.4
2145+067   1.358   0.590   128.9   0.221  1.000    0.0  1  1994.52   3   2.08  0.94   -2.4
2145+067   0.036   2.816   131.9   0.016  1.000    0.0  1  1994.52   2   2.08  0.94   -2.4
2145+067   0.042   5.847   131.2   1.127  1.000    0.0  1  1994.52   1   2.08  0.94   -2.4
2145+067   8.218   0.050   -52.8   0.415  0.534  -46.2  1  1995.28   0   2.16  1.03   -2.9
2145+067   1.326   0.602   131.4   0.241  1.000    0.0  1  1995.28   3   2.16  1.03   -2.9
2145+067   0.053   2.611   132.0   0.867  1.000    0.0  1  1995.28   2   2.16  1.03   -2.9
2145+067   0.065   6.236   134.5   2.047  1.000    0.0  1  1995.28   1   2.16  1.03   -2.9
2145+067   5.373   0.134   -45.6   0.160  1.000    0.0  1  1995.56   0   1.98  1.02   -8.4
2145+067   2.314   0.447   134.3   0.219  1.000    0.0  1  1995.56   3   1.98  1.02   -8.4
2145+067   7.685   0.018   -53.5   0.540  0.470  -44.4  1  1995.75   0   1.90  1.03  -14.6
2145+067   0.475   0.860   133.8   0.000  1.000    0.0  1  1995.75   3   1.90  1.03  -14.6
2145+067   0.029   6.124   136.4   0.015  1.000    0.0  1  1995.75   1   1.90  1.03  -14.6
2145+067   8.401   0.014   159.3   0.628  0.429  -48.1  1  1995.78   0   2.00  0.98   -1.6
2145+067   0.171   1.104   134.7   0.000  1.000    0.0  1  1995.78   3   2.00  0.98   -1.6
2145+067   0.032   5.195   131.5   1.367  1.000    0.0  1  1995.78   1   2.00  0.98   -1.6
2145+067   7.308   0.011   -56.8   0.624  0.400  -55.6  1  1996.31   0   2.37  0.78   -8.1
2145+067   0.174   0.855   130.6   0.000  1.000    0.0  1  1996.31   3   2.37  0.78   -8.1
2145+067   0.052   3.023   138.5   1.874  1.000    0.0  1  1996.31   2   2.37  0.78   -8.1
2145+067   0.025   6.291   136.1   0.555  1.000    0.0  1  1996.31   1   2.37  0.78   -8.1
2145+067   5.063   0.002   -54.0   0.710  0.216  -54.7  1  1997.03   0   2.23  0.97  -13.0
2145+067   0.019   1.058   140.6   0.000  1.000    0.0  1  1997.03   3   2.23  0.97  -13.0
2145+067   0.022   2.288   127.0   0.019  1.000    0.0  1  1997.03   2   2.23  0.97  -13.0
2145+067   0.025   5.497   130.8   0.612  1.000    0.0  1  1997.03   1   2.23  0.97  -13.0
2145+067   5.072   0.006   -67.6   0.730  0.213  -53.2  1  1997.03   0   2.02  0.96   -0.3
2145+067   0.051   0.891   143.8   0.000  1.000    0.0  1  1997.03   3   2.02  0.96   -0.3
2145+067   0.008   2.554   128.0   0.000  1.000    0.0  1  1997.03   2   2.02  0.96   -0.3
2145+067   0.045   4.936   129.0   1.971  1.000    0.0  1  1997.03   1   2.02  0.96   -0.3
2145+067   5.733   0.006  -162.2   0.733  0.259  -56.6  1  1997.08   0   1.72  0.76   -2.9
2145+067   0.021   1.259    97.7   0.000  1.000    0.0  1  1997.08   3   1.72  0.76   -2.9
2145+067   0.066   4.597   130.2   2.644  1.000    0.0  1  1997.08   1   1.72  0.76   -2.9
2145+067   3.532   0.221   -48.4   0.448  0.686  -64.9  1  1997.25   0   1.57  0.77   -1.9
2145+067   2.556   0.289   133.9   0.325  1.000    0.0  1  1997.25   4   1.57  0.77   -1.9
2145+067   0.103   0.997   129.7   0.000  1.000    0.0  1  1997.25   3   1.57  0.77   -1.9
2145+067   0.021   2.071   128.5   0.306  1.000    0.0  1  1997.25   2   1.57  0.77   -1.9
2145+067   0.032   4.060   127.8   0.925  1.000    0.0  1  1997.25   1   1.57  0.77   -1.9
2145+067   0.039   7.373   138.8   2.458  1.000    0.0  1  1997.25  99   1.57  0.77   -1.9
2145+067   5.630   0.004  -104.6   0.782  0.295  -53.5  1  1997.38   0   1.85  0.82   -2.3
2145+067   0.014   2.439   118.5   0.000  1.000    0.0  1  1997.38   2   1.85  0.82   -2.3
2145+067   0.046   4.828   130.3   2.925  1.000    0.0  1  1997.38   1   1.85  0.82   -2.3
2145+067   5.952   0.013   -53.3   0.759  0.291  -56.3  1  1997.56   0   2.01  1.03    0.1
2145+067   0.154   0.693   141.2   0.000  1.000    0.0  1  1997.56  99   2.01  1.03    0.1
2145+067   0.017   2.304   121.0   0.769  1.000    0.0  1  1997.56   2   2.01  1.03    0.1
2145+067   0.033   4.861   130.9   1.212  1.000    0.0  1  1997.56   1   2.01  1.03    0.1
2145+067   0.019   7.242   137.2   1.146  1.000    0.0  1  1997.56  99   2.01  1.03    0.1
2145+067   6.527   0.003  -148.6   0.818  0.375  -52.2  1  1997.69   0   2.32  0.87  -15.8
2145+067   0.025   2.534   124.7   0.725  1.000    0.0  1  1997.69   2   2.32  0.87  -15.8
2145+067   0.029   4.827   131.1   0.645  1.000    0.0  1  1997.69   1   2.32  0.87  -15.8
2145+067   0.028   7.883   137.0   2.452  1.000    0.0  1  1997.69  99   2.32  0.87  -15.8
2145+067   2.963   0.299   -50.7   0.447  0.405  -83.7  1  1997.96   0   1.67  0.68  -10.1
2145+067   2.852   0.271   129.7   0.396  1.000    0.0  1  1997.96   4   1.67  0.68  -10.1
2145+067   0.040   1.080   113.5   0.000  1.000    0.0  1  1997.96   3   1.67  0.68  -10.1
2145+067   0.023   5.555   126.6   1.211  1.000    0.0  1  1997.96   1   1.67  0.68  -10.1
2145+067   3.112   0.280   -53.1   0.409  0.599  -65.0  1  1998.11   0   2.12  0.69  -14.9
2145+067   2.595   0.323   128.1   0.291  1.000    0.0  1  1998.11   4   2.12  0.69  -14.9
2145+067   0.068   1.180   125.6   0.481  1.000    0.0  1  1998.11   3   2.12  0.69  -14.9
2145+067   0.036   6.652   137.1   1.580  1.000    0.0  1  1998.11  99   2.12  0.69  -14.9
2145+067   2.656   0.350   -54.3   0.310  1.000    0.0  1  1998.29   0   1.75  0.65   -5.9
2145+067   3.053   0.245   126.2   0.326  0.773  -51.2  1  1998.29   4   1.75  0.65   -5.9
2145+067   0.137   0.849   116.2   0.000  1.000    0.0  1  1998.29   3   1.75  0.65   -5.9
2145+067   0.028   4.447   129.9   1.365  1.000    0.0  1  1998.29   1   1.75  0.65   -5.9
2145+067   2.449   0.378   -54.8   0.298  0.490  -89.6  1  1998.48   0   1.85  0.62  -12.2
2145+067   2.784   0.202   127.6   0.265  1.000    0.0  1  1998.48   4   1.85  0.62  -12.2
2145+067   0.548   0.613   124.2   0.377  1.000    0.0  1  1998.48   3   1.85  0.62  -12.2
2145+067   0.042   4.057   129.6   2.215  1.000    0.0  1  1998.48   1   1.85  0.62  -12.2
2145+067   2.344   0.385   -54.5   0.278  1.000    0.0  1  1998.61   0   1.68  0.69   -9.6
2145+067   2.438   0.184   125.3   0.253  1.000    0.0  1  1998.61   4   1.68  0.69   -9.6
2145+067   0.796   0.537   126.0   0.415  1.000    0.0  1  1998.61   3   1.68  0.69   -9.6
2145+067   0.039   5.182   132.4   1.541  1.000    0.0  1  1998.61   1   1.68  0.69   -9.6
2145+067   2.220   0.376   -53.8   0.276  1.000    0.0  1  1998.75   0   1.70  0.76   -6.8
2145+067   2.087   0.192   124.3   0.269  1.000    0.0  1  1998.75   4   1.70  0.76   -6.8
2145+067   0.930   0.529   127.7   0.435  1.000    0.0  1  1998.75   3   1.70  0.76   -6.8
2145+067   0.021   1.813   126.4   0.639  1.000    0.0  1  1998.75   2   1.70  0.76   -6.8
2145+067   0.039   5.732   133.7   1.356  1.000    0.0  1  1998.75   1   1.70  0.76   -6.8
2145+067   2.783   0.350   -52.2   0.269  1.000    0.0  1  1998.97   0   1.84  0.77   -6.8
2145+067   2.372   0.247   122.6   0.309  1.000    0.0  1  1998.97   4   1.84  0.77   -6.8
2145+067   0.971   0.582   131.1   0.491  1.000    0.0  1  1998.97   3   1.84  0.77   -6.8
2145+067   0.036   2.411   126.4   1.967  1.000    0.0  1  1998.97   2   1.84  0.77   -6.8
2145+067   0.042   5.505   130.9   1.350  1.000    0.0  1  1998.97   1   1.84  0.77   -6.8
2145+067   2.403   0.222   -51.1   0.307  1.000    0.0  1  1999.18   0   1.17  0.56   -7.3
2145+067   1.995   0.463   126.6   0.341  1.000    0.0  1  1999.18   4   1.17  0.56   -7.3
2145+067   0.070   1.284   122.8   0.000  1.000    0.0  1  1999.18   3   1.17  0.56   -7.3
2145+067   2.728   0.384   -51.2   0.222  1.000    0.0  1  1999.29   0   2.15  1.00   -8.2
2145+067   3.069   0.281   127.6   0.325  1.000    0.0  1  1999.29   4   2.15  1.00   -8.2
2145+067   0.265   1.009   128.3   0.254  1.000    0.0  1  1999.29   3   2.15  1.00   -8.2
2145+067   0.043   4.762   127.5   1.676  1.000    0.0  1  1999.29   1   2.15  1.00   -8.2
2145+067   3.840   0.177   -51.6   0.423  1.000    0.0  1  1999.36   0   1.39  0.74    5.2
2145+067   2.340   0.549   128.8   0.396  1.000    0.0  1  1999.36   4   1.39  0.74    5.2
2145+067   3.681   0.155   -55.2   0.325  1.000    0.0  1  1999.47   0   1.29  0.73    1.8
2145+067   2.518   0.544   127.7   0.390  1.000    0.0  1  1999.47   4   1.29  0.73    1.8
2145+067   0.025   1.478   115.3   0.000  1.000    0.0  1  1999.47   3   1.29  0.73    1.8
2145+067   3.865   0.194   -44.8   0.339  1.000    0.0  1  1999.59   0   2.87  0.57  -13.2
2145+067   2.556   0.484   127.1   0.461  1.000    0.0  1  1999.59   4   2.87  0.57  -13.2
2145+067   4.180   0.110   -52.7   0.353  1.000    0.0  1  1999.97   0   1.61  0.82    0.9
2145+067   1.961   0.618   129.5   0.400  1.000    0.0  1  1999.97   4   1.61  0.82    0.9
2145+067   0.074   1.373   120.0   0.000  1.000    0.0  1  1999.97   3   1.61  0.82    0.9
2145+067   0.071   4.410   133.4   1.943  1.000    0.0  1  1999.97   1   1.61  0.82    0.9
2145+067   3.911   0.020   -55.6   0.287  1.000    0.0  1  2000.08   0   1.37  0.56    0.1
2145+067   1.636   0.681   128.9   0.357  1.000    0.0  1  2000.08   4   1.37  0.56    0.1
2145+067   5.357   0.063   -58.8   0.298  1.000    0.0  1  2000.20   0   1.04  0.58   -1.3
2145+067   2.248   0.641   128.8   0.383  1.000    0.0  1  2000.20   4   1.04  0.58   -1.3
2145+067   5.108   0.117   -42.7   0.277  1.000    0.0  1  2000.39   0   1.74  0.80    3.8
2145+067   1.761   0.456   130.5   0.337  1.000    0.0  1  2000.39   5   1.74  0.80    3.8
2145+067   1.017   0.820   128.5   0.463  1.000    0.0  1  2000.39   4   1.74  0.80    3.8
2145+067   0.042   5.864   133.1   1.521  1.000    0.0  1  2000.39   1   1.74  0.80    3.8
2145+067   5.355   0.099   -40.9   0.322  1.000    0.0  1  2000.51   0   2.12  0.69   -9.7
2145+067   2.035   0.609   128.3   0.453  1.000    0.0  1  2000.51  99   2.12  0.69   -9.7
2145+067   0.112   2.278   150.1   0.460  1.000    0.0  1  2000.51   2   2.12  0.69   -9.7
2145+067   6.779   0.055   -62.8   0.483  0.515  -51.6  1  2000.81   0   1.49  0.82   -6.8
2145+067   0.923   0.631   125.3   0.000  1.000    0.0  1  2000.81   5   1.49  0.82   -6.8
2145+067   0.528   0.995   131.7   0.616  1.000    0.0  1  2000.81   4   1.49  0.82   -6.8
2145+067   0.046   5.283   130.7   1.481  1.000    0.0  1  2000.81   1   1.49  0.82   -6.8
2145+067   4.500   0.097   -53.2   0.278  1.000    0.0  1  2000.93   0   1.63  0.71   -8.5
2145+067   1.248   0.350   125.7   0.177  1.000    0.0  1  2000.93   5   1.63  0.71   -8.5
2145+067   1.096   0.801   131.7   0.451  1.000    0.0  1  2000.93   4   1.63  0.71   -8.5
2145+067   5.193   0.021   -57.7   0.365  1.000    0.0  1  2001.08   0   1.39  0.55   -3.6
2145+067   1.635   0.674   131.9   0.427  1.000    0.0  1  2001.08  99   1.39  0.55   -3.6
2145+067   6.190   0.060   -51.4   0.342  1.000    0.0  1  2001.19   0   1.67  0.66   -4.7
2145+067   2.074   0.592   129.2   0.381  1.000    0.0  1  2001.19  99   1.67  0.66   -4.7
2145+067   5.237   0.093   -54.0   0.327  1.000    0.0  1  2001.27   0   1.57  0.68   -4.7
2145+067   1.242   0.437   128.0   0.159  1.000    0.0  1  2001.27   5   1.57  0.68   -4.7
2145+067   0.906   0.822   130.3   0.475  1.000    0.0  1  2001.27   4   1.57  0.68   -4.7
2145+067   0.020   6.022   129.2   0.397  1.000    0.0  1  2001.27   1   1.57  0.68   -4.7
2145+067   4.143   0.188   -53.0   0.342  1.000    0.0  1  2001.35   0   2.04  0.63  -11.3
2145+067   2.769   0.138   110.0   0.284  1.000    0.0  1  2001.35   5   2.04  0.63  -11.3
2145+067   1.395   0.724   130.1   0.536  1.000    0.0  1  2001.35   4   2.04  0.63  -11.3
2145+067   5.170   0.105   -60.0   0.328  1.000    0.0  1  2001.51   0   1.66  0.70   -0.7
2145+067   1.343   0.344   126.7   0.142  1.000    0.0  1  2001.51   5   1.66  0.70   -0.7
2145+067   1.324   0.754   132.0   0.457  1.000    0.0  1  2001.51   4   1.66  0.70   -0.7
2145+067   0.036   1.582   130.1   0.000  1.000    0.0  1  2001.51   3   1.66  0.70   -0.7
2145+067   0.039   4.953   130.4   1.383  1.000    0.0  1  2001.51   1   1.66  0.70   -0.7
2145+067   0.018   8.662   138.0   1.043  1.000    0.0  1  2001.51  99   1.66  0.70   -0.7
2145+067   5.213   0.056   -67.6   0.406  0.435  -79.4  1  2001.83   0   1.26  0.52    2.1
2145+067   0.838   0.440   123.4   0.000  1.000    0.0  1  2001.83   5   1.26  0.52    2.1
2145+067   1.196   0.753   132.1   0.458  1.000    0.0  1  2001.83   4   1.26  0.52    2.1
2145+067   0.062   1.403   124.0   0.091  1.000    0.0  1  2001.83   3   1.26  0.52    2.1
2145+067   4.320   0.152   -48.8   0.330  1.000    0.0  1  2002.04   0   1.71  0.67   -6.0
2145+067   1.981   0.367   118.9   0.247  1.000    0.0  1  2002.04   5   1.71  0.67   -6.0
2145+067   0.897   0.854   130.7   0.618  1.000    0.0  1  2002.04   4   1.71  0.67   -6.0
2145+067   0.072   3.843   127.1   2.629  1.000    0.0  1  2002.04  99   1.71  0.67   -6.0
2145+067   4.750   0.135   -54.0   0.348  1.000    0.0  1  2002.18   0   1.82  0.71   -0.2
2145+067   1.496   0.362   115.0   0.000  1.000    0.0  1  2002.18   5   1.82  0.71   -0.2
2145+067   1.278   0.740   128.9   0.587  1.000    0.0  1  2002.18   4   1.82  0.71   -0.2
2145+067   0.045   5.297   134.1   2.016  1.000    0.0  1  2002.18   1   1.82  0.71   -0.2
2145+067   5.339   0.104   -59.9   0.447  0.575  -61.2  1  2002.35   0   1.52  0.71    0.2
2145+067   1.320   0.485   121.4   0.000  1.000    0.0  1  2002.35   5   1.52  0.71    0.2
2145+067   0.879   0.845   132.5   0.682  1.000    0.0  1  2002.35   4   1.52  0.71    0.2
2145+067   3.987   0.174   -63.7   0.239  1.000    0.0  1  2002.56   0   1.31  0.70   -9.3
2145+067   2.129   0.294   116.4   0.256  1.000    0.0  1  2002.56   5   1.31  0.70   -9.3
2145+067   1.418   0.756   133.3   0.539  1.000    0.0  1  2002.56   4   1.31  0.70   -9.3
2145+067   3.863   0.149   -60.1   0.236  1.000    0.0  1  2002.73   0   1.74  0.62   -7.9
2145+067   2.576   0.300   120.5   0.341  1.000    0.0  1  2002.73   5   1.74  0.62   -7.9
2145+067   1.066   0.753   128.9   0.335  1.000    0.0  1  2002.73   4   1.74  0.62   -7.9
2145+067   0.206   1.491   133.0   0.944  1.000    0.0  1  2002.73   3   1.74  0.62   -7.9
2145+067   4.286   0.164   -57.9   0.288  1.000    0.0  1  2002.95   0   1.73  1.01   15.6
2145+067   2.072   0.436   124.9   0.335  1.000    0.0  1  2002.95   5   1.73  1.01   15.6
2145+067   0.578   0.887   131.4   0.668  1.000    0.0  1  2002.95   4   1.73  1.01   15.6
2145+067   0.060   6.076   136.4   2.028  1.000    0.0  1  2002.95   1   1.73  1.01   15.6
2145+067   5.257   0.050   -61.7   0.485  0.496  -50.4  1  2003.19   0   2.35  0.58   -3.7
2145+067   1.591   0.584   121.4   0.136  1.000    0.0  1  2003.19   5   2.35  0.58   -3.7
2145+067   0.382   1.039   125.1   0.583  1.000    0.0  1  2003.19   4   2.35  0.58   -3.7
2145+067   0.039   5.285   132.7   0.344  1.000    0.0  1  2003.19   1   2.35  0.58   -3.7
2145+067   3.629   0.116   -56.6   0.278  1.000    0.0  1  2003.35   0   1.17  0.61   -9.7
2145+067   1.732   0.342   122.6   0.272  1.000    0.0  1  2003.35   5   1.17  0.61   -9.7
2145+067   1.211   0.792   126.9   0.347  1.000    0.0  1  2003.35   4   1.17  0.61   -9.7
2145+067   0.041   2.203   132.2   0.000  1.000    0.0  1  2003.35   2   1.17  0.61   -9.7
2145+067   3.676   0.111   -61.7   0.265  1.000    0.0  1  2003.47   0   1.34  0.62   -8.0
2145+067   2.455   0.489   127.0   0.374  1.000    0.0  1  2003.47   5   1.34  0.62   -8.0
2145+067   0.452   1.074   130.0   0.379  1.000    0.0  1  2003.47   4   1.34  0.62   -8.0
2145+067   0.035   8.583   140.7   0.910  1.000    0.0  1  2003.47  99   1.34  0.62   -8.0
2145+067   6.051   0.089   -47.0   0.499  1.000    0.0  1  2003.52   0   1.78  1.14   -8.3
2145+067   1.131   0.757   132.8   0.617  1.000    0.0  1  2003.52   4   1.78  1.14   -8.3
2145+067   4.513   0.046   -58.8   0.426  0.446  -54.6  1  2003.71   0   1.79  0.65   -9.3
2145+067   1.392   0.592   119.0   0.000  1.000    0.0  1  2003.71   5   1.79  0.65   -9.3
2145+067   0.649   0.971   127.8   0.588  1.000    0.0  1  2003.71   4   1.79  0.65   -9.3
2145+067   0.048   5.538   131.6   1.553  1.000    0.0  1  2003.71   1   1.79  0.65   -9.3
2145+067   4.255   0.113   -59.5   0.271  1.000    0.0  1  2003.96   0   0.87  0.62  -21.5
2145+067   2.354   0.506   124.4   0.360  1.000    0.0  1  2003.96   5   0.87  0.62  -21.5
2145+067   0.680   0.948   128.1   0.454  1.000    0.0  1  2003.96   4   0.87  0.62  -21.5
2200+420   1.244   0.387     7.8   0.254  1.000    0.0  1  1995.28   0   1.40  1.22    6.5
2200+420   0.905   0.129   178.9   0.000  1.000    0.0  1  1995.28  11   1.40  1.22    6.5
2200+420   1.036   0.922  -159.3   0.518  1.000    0.0  1  1995.28  99   1.40  1.22    6.5
2200+420   0.089   1.905  -157.8   0.877  1.000    0.0  1  1995.28  99   1.40  1.22    6.5
2200+420   0.046   3.786  -173.8   1.143  1.000    0.0  1  1995.28  99   1.40  1.22    6.5
2200+420   0.150   6.833   164.8   4.303  1.000    0.0  1  1995.28  99   1.40  1.22    6.5
2200+420   0.833   0.213    11.6   0.000  1.000    0.0  1  1997.08   0   0.96  0.74   -9.2
2200+420   0.661   0.147  -163.9   0.133  1.000    0.0  1  1997.08  11   0.96  0.74   -9.2
2200+420   0.794   1.108  -153.1   0.332  1.000    0.0  1  1997.08   6   0.96  0.74   -9.2
2200+420   0.222   1.824  -166.7   0.440  1.000    0.0  1  1997.08   4   0.96  0.74   -9.2
2200+420   0.729   2.376  -177.7   1.147  1.000    0.0  1  1997.08  99   0.96  0.74   -9.2
2200+420   0.237   3.404  -176.3   2.404  1.000    0.0  1  1997.08  99   0.96  0.74   -9.2
2200+420   0.838   0.176    15.1   0.000  1.000    0.0  1  1997.25   0   1.01  0.79    0.4
2200+420   0.382   0.238  -166.9   0.001  1.000    0.0  1  1997.25  11   1.01  0.79    0.4
2200+420   0.304   1.224  -158.0   0.375  1.000    0.0  1  1997.25   6   1.01  0.79    0.4
2200+420   0.439   1.677  -157.1   0.206  1.000    0.0  1  1997.25   5   1.01  0.79    0.4
2200+420   0.411   2.090  -172.9   0.599  1.000    0.0  1  1997.25   4   1.01  0.79    0.4
2200+420   0.278   2.867   173.6   1.162  1.000    0.0  1  1997.25   3   1.01  0.79    0.4
2200+420   0.834   0.214    16.9   0.042  1.000    0.0  1  1997.38   0   1.05  0.88  -16.2
2200+420   0.868   0.115  -164.2   0.092  1.000    0.0  1  1997.38  11   1.05  0.88  -16.2
2200+420   0.173   1.063  -165.1   0.430  1.000    0.0  1  1997.38   6   1.05  0.88  -16.2
2200+420   0.494   1.788  -159.0   0.391  1.000    0.0  1  1997.38   5   1.05  0.88  -16.2
2200+420   0.500   2.227  -172.4   0.857  1.000    0.0  1  1997.38   4   1.05  0.88  -16.2
2200+420   0.393   3.245   179.3   2.039  1.000    0.0  1  1997.38   3   1.05  0.88  -16.2
2200+420   0.113   6.737   171.6   4.457  1.000    0.0  1  1997.38   1   1.05  0.88  -16.2
2200+420   0.782   0.200    18.0   0.000  1.000    0.0  1  1997.56   0   1.07  0.78   -7.3
2200+420   0.503   0.202  -156.2   0.109  1.000    0.0  1  1997.56  11   1.07  0.78   -7.3
2200+420   0.284   0.792  -167.3   0.361  1.000    0.0  1  1997.56   6   1.07  0.78   -7.3
2200+420   0.276   1.853  -161.8   0.464  1.000    0.0  1  1997.56   5   1.07  0.78   -7.3
2200+420   0.445   2.286  -168.4   0.674  1.000    0.0  1  1997.56   4   1.07  0.78   -7.3
2200+420   0.424   3.177  -179.5   1.847  1.000    0.0  1  1997.56   3   1.07  0.78   -7.3
2200+420   0.120   6.595   170.8   4.712  1.000    0.0  1  1997.56   1   1.07  0.78   -7.3
2200+420   0.736   0.191     5.0   0.038  1.000    0.0  1  1997.69   0   1.03  0.80   -5.5
2200+420   0.555   0.124  -168.5   0.148  1.000    0.0  1  1997.69  11   1.03  0.80   -5.5
2200+420   0.485   1.121  -162.7   0.518  1.000    0.0  1  1997.69   6   1.03  0.80   -5.5
2200+420   0.628   2.338  -166.7   0.709  1.000    0.0  1  1997.69   4   1.03  0.80   -5.5
2200+420   0.360   3.499   179.9   1.716  1.000    0.0  1  1997.69   3   1.03  0.80   -5.5
2200+420   0.100   6.661   172.0   4.230  1.000    0.0  1  1997.69   1   1.03  0.80   -5.5
2200+420   1.655   0.024    14.0   0.157  1.000    0.0  1  1997.96   0   0.95  0.84   -7.8
2200+420   0.321   0.787  -170.1   0.264  1.000    0.0  1  1997.96  99   0.95  0.84   -7.8
2200+420   0.942   1.431  -162.3   0.453  1.000    0.0  1  1997.96   6   0.95  0.84   -7.8
2200+420   0.491   2.628  -169.4   1.092  1.000    0.0  1  1997.96   4   0.95  0.84   -7.8
2200+420   0.261   3.966   179.7   1.827  1.000    0.0  1  1997.96   3   0.95  0.84   -7.8
2200+420   0.689   1.577    13.8   0.122  1.000    0.0  1  1998.11   0   0.88  0.69  -26.0
2200+420   0.225   1.181    12.5   0.102  1.000    0.0  1  1998.11  11   0.88  0.69  -26.0
2200+420   0.600   0.236    36.7   0.323  1.000    0.0  1  1998.11  99   0.88  0.69  -26.0
2200+420   0.783   0.125  -143.0   0.521  1.000    0.0  1  1998.11   6   0.88  0.69  -26.0
2200+420   0.283   0.698  -169.2   0.944  1.000    0.0  1  1998.11   5   0.88  0.69  -26.0
2200+420   0.311   1.966  -177.4   1.185  1.000    0.0  1  1998.11   3   0.88  0.69  -26.0
2200+420   0.138   3.443   164.6   2.191  1.000    0.0  1  1998.11  99   0.88  0.69  -26.0
2200+420   0.965   1.744    13.8   0.125  1.000    0.0  1  1998.29   0   1.08  0.71   -9.3
2200+420   0.184   1.283    12.8   0.000  1.000    0.0  1  1998.29  11   1.08  0.71   -9.3
2200+420   1.548   0.045    65.9   0.508  1.000    0.0  1  1998.29   6   1.08  0.71   -9.3
2200+420   0.511   0.452   176.1   0.944  1.000    0.0  1  1998.29   5   1.08  0.71   -9.3
2200+420   0.249   2.204   177.6   1.425  1.000    0.0  1  1998.29   3   1.08  0.71   -9.3
2200+420   0.051   3.465   153.4   1.415  1.000    0.0  1  1998.29  99   1.08  0.71   -9.3
2200+420   0.953   0.081    11.6   0.054  1.000    0.0  1  1998.48   0   1.07  0.76  -10.9
2200+420   0.197   0.379  -163.7   0.100  1.000    0.0  1  1998.48  11   1.07  0.76  -10.9
2200+420   0.672   1.793  -164.3   0.541  1.000    0.0  1  1998.48   6   1.07  0.76  -10.9
2200+420   0.852   2.191  -171.4   1.046  1.000    0.0  1  1998.48   5   1.07  0.76  -10.9
2200+420   0.218   4.126  -177.6   1.818  1.000    0.0  1  1998.48   3   1.07  0.76  -10.9
2200+420   0.098   6.870   166.7   4.051  1.000    0.0  1  1998.48   1   1.07  0.76  -10.9
2200+420   1.544   0.067    15.5   0.133  1.000    0.0  1  1998.61   0   0.99  0.77  -17.6
2200+420   0.164   0.454  -165.1   0.000  1.000    0.0  1  1998.61  11   0.99  0.77  -17.6
2200+420   0.117   1.400  -166.7   0.242  1.000    0.0  1  1998.61  99   0.99  0.77  -17.6
2200+420   1.139   2.160  -168.2   0.763  1.000    0.0  1  1998.61  99   0.99  0.77  -17.6
2200+420   0.334   3.771  -179.9   2.310  1.000    0.0  1  1998.61   3   0.99  0.77  -17.6
2200+420   1.380   0.081    19.7   0.104  1.000    0.0  1  1998.75   0   0.98  0.76   -8.2
2200+420   0.357   0.328  -155.4   0.143  1.000    0.0  1  1998.75  11   0.98  0.76   -8.2
2200+420   0.146   1.305  -165.2   0.257  1.000    0.0  1  1998.75  99   0.98  0.76   -8.2
2200+420   0.580   2.120  -167.7   0.543  1.000    0.0  1  1998.75   6   0.98  0.76   -8.2
2200+420   0.537   2.445  -174.3   1.156  1.000    0.0  1  1998.75   5   0.98  0.76   -8.2
2200+420   0.269   4.468   179.7   2.857  1.000    0.0  1  1998.75   3   0.98  0.76   -8.2
2200+420   1.158   0.056    15.3   0.096  1.000    0.0  1  1998.97   0   0.99  0.68  -19.7
2200+420   0.326   0.305  -150.1   0.225  1.000    0.0  1  1998.97  11   0.99  0.68  -19.7
2200+420   0.260   1.227  -158.9   0.352  1.000    0.0  1  1998.97   7   0.99  0.68  -19.7
2200+420   0.585   2.158  -165.0   0.596  1.000    0.0  1  1998.97   6   0.99  0.68  -19.7
2200+420   0.635   2.516  -175.2   0.907  1.000    0.0  1  1998.97   5   0.99  0.68  -19.7
2200+420   0.341   4.029  -179.6   2.613  1.000    0.0  1  1998.97   3   0.99  0.68  -19.7
2200+420   1.043   0.041    -0.5   0.162  1.000    0.0  1  1999.18   0   0.96  0.82  -72.9
2200+420   0.186   0.433  -144.9   0.191  1.000    0.0  1  1999.18  11   0.96  0.82  -72.9
2200+420   0.223   1.385  -158.7   0.506  1.000    0.0  1  1999.18  99   0.96  0.82  -72.9
2200+420   0.463   2.273  -165.3   0.708  1.000    0.0  1  1999.18   6   0.96  0.82  -72.9
2200+420   0.159   2.544  -179.6   0.625  1.000    0.0  1  1999.18   5   0.96  0.82  -72.9
2200+420   0.232   3.387  -178.0   1.404  1.000    0.0  1  1999.18   4   0.96  0.82  -72.9
2200+420   0.131   6.721   171.7   5.328  1.000    0.0  1  1999.18  99   0.96  0.82  -72.9
2200+420   0.800   0.188    17.4   0.127  1.000    0.0  1  1999.29   0   1.11  0.68    1.3
2200+420   0.614   0.110  -152.9   0.139  1.000    0.0  1  1999.29  11   1.11  0.68    1.3
2200+420   0.166   0.928  -150.6   0.279  1.000    0.0  1  1999.29   8   1.11  0.68    1.3
2200+420   0.083   1.468  -156.2   0.209  1.000    0.0  1  1999.29   7   1.11  0.68    1.3
2200+420   0.610   2.128  -167.7   0.734  1.000    0.0  1  1999.29   6   1.11  0.68    1.3
2200+420   0.139   2.565   174.9   0.718  1.000    0.0  1  1999.29   5   1.11  0.68    1.3
2200+420   0.269   3.274  -175.4   1.517  1.000    0.0  1  1999.29   4   1.11  0.68    1.3
2200+420   0.105   4.988   177.0   2.612  1.000    0.0  1  1999.29   3   1.11  0.68    1.3
2200+420   0.087   8.200   164.5   5.752  1.000    0.0  1  1999.29   1   1.11  0.68    1.3
2200+420   0.831   0.107    22.0   0.106  1.000    0.0  1  1999.36   0   0.93  0.66  -13.1
2200+420   0.330   0.223  -155.5   0.069  1.000    0.0  1  1999.36  11   0.93  0.66  -13.1
2200+420   0.195   1.074  -152.3   0.325  1.000    0.0  1  1999.36   8   0.93  0.66  -13.1
2200+420   0.073   1.701  -156.6   0.184  1.000    0.0  1  1999.36   7   0.93  0.66  -13.1
2200+420   0.464   2.225  -167.5   0.681  1.000    0.0  1  1999.36   6   0.93  0.66  -13.1
2200+420   0.150   2.536   176.6   0.630  1.000    0.0  1  1999.36   5   0.93  0.66  -13.1
2200+420   0.316   3.494  -178.4   1.888  1.000    0.0  1  1999.36   4   0.93  0.66  -13.1
2200+420   0.133   7.079   169.5   4.635  1.000    0.0  1  1999.36  99   0.93  0.66  -13.1
2200+420   0.991   0.111    26.5   0.153  1.000    0.0  1  1999.47   0   1.59  1.08   16.1
2200+420   0.244   1.157  -153.6   0.282  1.000    0.0  1  1999.47   8   1.59  1.08   16.1
2200+420   0.515   2.206  -167.3   0.680  1.000    0.0  1  1999.47   6   1.59  1.08   16.1
2200+420   0.204   2.674   174.3   0.711  1.000    0.0  1  1999.47   5   1.59  1.08   16.1
2200+420   0.108   4.235   176.5   1.676  1.000    0.0  1  1999.47   3   1.59  1.08   16.1
2200+420   1.242   0.046    24.4   0.070  1.000    0.0  1  1999.59   0   0.93  0.64  -23.7
2200+420   0.300   0.305  -150.4   0.132  1.000    0.0  1  1999.59  11   0.93  0.64  -23.7
2200+420   0.081   1.246  -156.7   0.184  1.000    0.0  1  1999.59   8   0.93  0.64  -23.7
2200+420   0.165   1.727  -155.5   0.137  1.000    0.0  1  1999.59   7   0.93  0.64  -23.7
2200+420   0.397   2.440  -167.5   0.728  1.000    0.0  1  1999.59   6   0.93  0.64  -23.7
2200+420   0.106   2.935   171.2   0.970  1.000    0.0  1  1999.59   5   0.93  0.64  -23.7
2200+420   0.059   7.153  -175.0   1.439  1.000    0.0  1  1999.59  99   0.93  0.64  -23.7
2200+420   1.451   0.064    15.2   0.068  1.000    0.0  1  1999.97   0   0.89  0.61  -12.7
2200+420   0.500   0.223  -158.1   0.171  1.000    0.0  1  1999.97  11   0.89  0.61  -12.7
2200+420   0.117   1.256  -153.5   0.372  1.000    0.0  1  1999.97   8   0.89  0.61  -12.7
2200+420   0.226   1.801  -155.7   0.341  1.000    0.0  1  1999.97   7   0.89  0.61  -12.7
2200+420   0.161   2.592  -164.4   0.779  1.000    0.0  1  1999.97   6   0.89  0.61  -12.7
2200+420   0.285   3.439  -179.2   2.071  1.000    0.0  1  1999.97   5   0.89  0.61  -12.7
2200+420   0.134   6.814   168.7   4.788  1.000    0.0  1  1999.97   2   0.89  0.61  -12.7
2200+420   1.540   0.064    18.6   0.059  1.000    0.0  1  2000.08   0   0.92  0.69   -6.5
2200+420   0.659   0.187  -161.0   0.138  1.000    0.0  1  2000.08  11   0.92  0.69   -6.5
2200+420   0.151   1.323  -153.0   0.378  1.000    0.0  1  2000.08   8   0.92  0.69   -6.5
2200+420   0.193   1.991  -157.0   0.413  1.000    0.0  1  2000.08   7   0.92  0.69   -6.5
2200+420   0.110   2.679  -165.4   0.823  1.000    0.0  1  2000.08   6   0.92  0.69   -6.5
2200+420   0.161   3.553   178.8   1.763  1.000    0.0  1  2000.08   5   0.92  0.69   -6.5
2200+420   0.105   6.337   170.2   4.166  1.000    0.0  1  2000.08   2   0.92  0.69   -6.5
2200+420   1.670   0.107     8.1   0.093  1.000    0.0  1  2000.20   0   0.81  0.59   -1.1
2200+420   1.340   0.111  -172.5   0.082  1.000    0.0  1  2000.20  11   0.81  0.59   -1.1
2200+420   0.133   0.571  -157.5   0.402  1.000    0.0  1  2000.20  99   0.81  0.59   -1.1
2200+420   0.187   1.455  -154.8   0.276  1.000    0.0  1  2000.20   8   0.81  0.59   -1.1
2200+420   0.182   2.005  -155.3   0.406  1.000    0.0  1  2000.20   7   0.81  0.59   -1.1
2200+420   0.229   2.494  -163.4   0.751  1.000    0.0  1  2000.20   6   0.81  0.59   -1.1
2200+420   0.208   3.657  -179.6   1.831  1.000    0.0  1  2000.20   5   0.81  0.59   -1.1
2200+420   0.138   6.477   170.7   4.327  1.000    0.0  1  2000.20   2   0.81  0.59   -1.1
2200+420   1.297   0.099     7.6   0.114  1.000    0.0  1  2000.39   0   0.96  0.60  -12.6
2200+420   0.604   0.236  -172.1   0.111  1.000    0.0  1  2000.39  11   0.96  0.60  -12.6
2200+420   0.207   0.990  -169.6   0.304  1.000    0.0  1  2000.39  99   0.96  0.60  -12.6
2200+420   0.247   1.583  -156.1   0.412  1.000    0.0  1  2000.39   8   0.96  0.60  -12.6
2200+420   0.190   2.094  -156.6   0.347  1.000    0.0  1  2000.39   7   0.96  0.60  -12.6
2200+420   0.228   2.702  -165.3   0.884  1.000    0.0  1  2000.39   6   0.96  0.60  -12.6
2200+420   0.179   4.007   179.6   2.102  1.000    0.0  1  2000.39   5   0.96  0.60  -12.6
2200+420   0.148   6.733   167.7   5.074  1.000    0.0  1  2000.39   2   0.96  0.60  -12.6
2200+420   0.931   0.105    12.4   0.155  1.000    0.0  1  2000.51   0   0.91  0.65   -4.1
2200+420   0.509   0.183  -169.0   0.206  1.000    0.0  1  2000.51  11   0.91  0.65   -4.1
2200+420   0.137   1.102  -173.8   0.197  1.000    0.0  1  2000.51  99   0.91  0.65   -4.1
2200+420   0.160   1.542  -161.3   0.439  1.000    0.0  1  2000.51   8   0.91  0.65   -4.1
2200+420   0.266   2.096  -154.5   0.295  1.000    0.0  1  2000.51   7   0.91  0.65   -4.1
2200+420   0.273   2.523  -163.1   0.649  1.000    0.0  1  2000.51   6   0.91  0.65   -4.1
2200+420   0.194   3.680  -177.6   1.847  1.000    0.0  1  2000.51   5   0.91  0.65   -4.1
2200+420   0.096   6.803   166.0   4.044  1.000    0.0  1  2000.51   2   0.91  0.65   -4.1
2200+420   0.605   0.133    22.8   0.006  1.000    0.0  1  2000.81   0   1.19  0.61    1.0
2200+420   0.476   0.134  -155.2   0.127  1.000    0.0  1  2000.81  11   1.19  0.61    1.0
2200+420   0.073   1.419  -163.7   0.000  1.000    0.0  1  2000.81  99   1.19  0.61    1.0
2200+420   0.558   2.740  -162.5   0.817  1.000    0.0  1  2000.81   6   1.19  0.61    1.0
2200+420   0.082   4.378   179.1   1.069  1.000    0.0  1  2000.81   5   1.19  0.61    1.0
2200+420   0.069   6.459   168.7   3.251  1.000    0.0  1  2000.81   2   1.19  0.61    1.0
2200+420   0.549   0.153    12.3   0.110  1.000    0.0  1  2000.93   0   1.05  0.63   -6.6
2200+420   0.511   0.130  -161.3   0.098  1.000    0.0  1  2000.93  11   1.05  0.63   -6.6
2200+420   0.057   0.866  -160.5   0.270  1.000    0.0  1  2000.93   9   1.05  0.63   -6.6
2200+420   0.058   1.671  -167.2   0.456  1.000    0.0  1  2000.93   8   1.05  0.63   -6.6
2200+420   0.420   2.915  -162.1   0.856  1.000    0.0  1  2000.93   6   1.05  0.63   -6.6
2200+420   0.059   3.151  -169.6   0.330  1.000    0.0  1  2000.93  99   1.05  0.63   -6.6
2200+420   0.106   4.191  -176.9   1.657  1.000    0.0  1  2000.93   5   1.05  0.63   -6.6
2200+420   0.130   6.187   166.1   4.219  1.000    0.0  1  2000.93   2   1.05  0.63   -6.6
2200+420   0.755   0.108    26.1   0.060  1.000    0.0  1  2001.08   0   0.81  0.68    5.0
2200+420   0.603   0.144  -151.6   0.135  1.000    0.0  1  2001.08  11   0.81  0.68    5.0
2200+420   0.063   1.010  -166.2   0.313  1.000    0.0  1  2001.08  99   0.81  0.68    5.0
2200+420   0.059   1.643  -164.3   0.435  1.000    0.0  1  2001.08   8   0.81  0.68    5.0
2200+420   0.285   3.269  -164.3   1.037  1.000    0.0  1  2001.08   6   0.81  0.68    5.0
2200+420   0.055   4.196   179.1   1.144  1.000    0.0  1  2001.08   5   0.81  0.68    5.0
2200+420   0.075   5.592   168.8   2.899  1.000    0.0  1  2001.08   4   0.81  0.68    5.0
2200+420   0.072  10.338   162.7   7.247  1.000    0.0  1  2001.08   1   0.81  0.68    5.0
2200+420   0.575   0.136    19.7   0.105  1.000    0.0  1  2001.19   0   0.90  0.56   -6.5
2200+420   0.620   0.101  -157.5   0.151  1.000    0.0  1  2001.19  11   0.90  0.56   -6.5
2200+420   0.126   0.763  -160.5   0.264  1.000    0.0  1  2001.19   9   0.90  0.56   -6.5
2200+420   0.123   1.371  -166.1   0.414  1.000    0.0  1  2001.19   8   0.90  0.56   -6.5
2200+420   0.073   2.650  -162.1   0.860  1.000    0.0  1  2001.19   7   0.90  0.56   -6.5
2200+420   0.255   3.577  -167.7   1.153  1.000    0.0  1  2001.19   6   0.90  0.56   -6.5
2200+420   0.049   4.608   171.2   1.100  1.000    0.0  1  2001.19   5   0.90  0.56   -6.5
2200+420   0.132   6.425   165.6   4.266  1.000    0.0  1  2001.19   2   0.90  0.56   -6.5
2200+420   0.403   0.129    26.0   0.083  1.000    0.0  1  2001.27   0   0.84  0.57   -1.5
2200+420   0.463   0.099  -153.1   0.130  1.000    0.0  1  2001.27  11   0.84  0.57   -1.5
2200+420   0.138   0.824  -159.1   0.323  1.000    0.0  1  2001.27   9   0.84  0.57   -1.5
2200+420   0.165   1.531  -165.3   0.373  1.000    0.0  1  2001.27   8   0.84  0.57   -1.5
2200+420   0.044   2.595  -163.6   0.533  1.000    0.0  1  2001.27   7   0.84  0.57   -1.5
2200+420   0.203   3.558  -165.6   1.188  1.000    0.0  1  2001.27   6   0.84  0.57   -1.5
2200+420   0.121   4.620   178.6   2.238  1.000    0.0  1  2001.27   5   0.84  0.57   -1.5
2200+420   0.122   7.332   164.7   4.868  1.000    0.0  1  2001.27   2   0.84  0.57   -1.5
2200+420   0.735   0.079    14.4   0.102  1.000    0.0  1  2001.35   0   1.00  0.60  -14.1
2200+420   0.277   0.265  -154.5   0.273  1.000    0.0  1  2001.35  11   1.00  0.60  -14.1
2200+420   0.165   1.151  -161.6   0.367  1.000    0.0  1  2001.35   9   1.00  0.60  -14.1
2200+420   0.135   1.723  -165.9   0.437  1.000    0.0  1  2001.35   8   1.00  0.60  -14.1
2200+420   0.113   2.829  -163.2   0.820  1.000    0.0  1  2001.35   7   1.00  0.60  -14.1
2200+420   0.164   3.815  -167.1   1.118  1.000    0.0  1  2001.35   6   1.00  0.60  -14.1
2200+420   0.144   4.984   174.2   2.633  1.000    0.0  1  2001.35   5   1.00  0.60  -14.1
2200+420   0.096   8.552   162.9   5.076  1.000    0.0  1  2001.35   2   1.00  0.60  -14.1
2200+420   0.468   0.133    17.6   0.049  1.000    0.0  1  2001.51   0   0.89  0.61   -1.0
2200+420   0.735   0.079  -161.1   0.102  1.000    0.0  1  2001.51  11   0.89  0.61   -1.0
2200+420   0.107   0.675  -154.0   0.399  1.000    0.0  1  2001.51  10   0.89  0.61   -1.0
2200+420   0.116   1.465  -159.9   0.296  1.000    0.0  1  2001.51   9   0.89  0.61   -1.0
2200+420   0.107   1.917  -165.4   0.555  1.000    0.0  1  2001.51   8   0.89  0.61   -1.0
2200+420   0.178   3.310  -165.2   1.004  1.000    0.0  1  2001.51   6   0.89  0.61   -1.0
2200+420   0.110   4.308  -172.8   1.434  1.000    0.0  1  2001.51   5   0.89  0.61   -1.0
2200+420   0.185   6.701   167.9   4.457  1.000    0.0  1  2001.51   2   0.89  0.61   -1.0
2200+420   1.176   0.070     9.9   0.098  1.000    0.0  1  2001.83   0   1.01  0.62   -1.5
2200+420   0.447   0.170  -166.1   0.000  1.000    0.0  1  2001.83  11   1.01  0.62   -1.5
2200+420   0.105   0.772  -159.4   0.355  1.000    0.0  1  2001.83  10   1.01  0.62   -1.5
2200+420   0.240   1.609  -159.1   0.343  1.000    0.0  1  2001.83   9   1.01  0.62   -1.5
2200+420   0.095   2.408  -162.1   0.657  1.000    0.0  1  2001.83   8   1.01  0.62   -1.5
2200+420   0.154   3.688  -168.7   1.304  1.000    0.0  1  2001.83   6   1.01  0.62   -1.5
2200+420   0.100   5.198   177.5   2.519  1.000    0.0  1  2001.83   5   1.01  0.62   -1.5
2200+420   0.103   7.815   164.6   6.030  1.000    0.0  1  2001.83   2   1.01  0.62   -1.5
2200+420   0.915   0.090     9.1   0.029  1.000    0.0  1  2002.04   0   0.96  0.69  -13.1
2200+420   0.337   0.232  -165.8   0.159  1.000    0.0  1  2002.04  11   0.96  0.69  -13.1
2200+420   0.260   1.230  -160.0   0.313  1.000    0.0  1  2002.04  10   0.96  0.69  -13.1
2200+420   0.240   1.799  -156.6   0.464  1.000    0.0  1  2002.04   9   0.96  0.69  -13.1
2200+420   0.159   2.340  -163.4   0.681  1.000    0.0  1  2002.04   8   0.96  0.69  -13.1
2200+420   0.132   3.686  -169.7   1.277  1.000    0.0  1  2002.04   6   0.96  0.69  -13.1
2200+420   0.071   4.985  -178.1   1.802  1.000    0.0  1  2002.04   5   0.96  0.69  -13.1
2200+420   0.120   7.444   165.4   4.307  1.000    0.0  1  2002.04   2   0.96  0.69  -13.1
2200+420   1.059   0.097     9.5   0.055  1.000    0.0  1  2002.18   0   0.98  0.66    0.4
2200+420   0.557   0.182  -167.9   0.139  1.000    0.0  1  2002.18  11   0.98  0.66    0.4
2200+420   0.150   1.259  -159.3   0.318  1.000    0.0  1  2002.18  10   0.98  0.66    0.4
2200+420   0.350   1.860  -157.9   0.470  1.000    0.0  1  2002.18   9   0.98  0.66    0.4
2200+420   0.203   2.467  -163.8   0.880  1.000    0.0  1  2002.18   8   0.98  0.66    0.4
2200+420   0.150   3.919  -170.6   1.543  1.000    0.0  1  2002.18   6   0.98  0.66    0.4
2200+420   0.051   5.380   178.2   1.627  1.000    0.0  1  2002.18   5   0.98  0.66    0.4
2200+420   0.141   7.776   165.8   4.966  1.000    0.0  1  2002.18   2   0.98  0.66    0.4
2200+420   0.451   0.208     8.5   0.037  1.000    0.0  1  2002.35   0   1.07  0.77   -6.1
2200+420   0.817   0.078  -162.8   0.087  1.000    0.0  1  2002.35  11   1.07  0.77   -6.1
2200+420   0.147   1.029  -163.5   0.299  1.000    0.0  1  2002.35  10   1.07  0.77   -6.1
2200+420   0.225   1.852  -157.6   0.336  1.000    0.0  1  2002.35   9   1.07  0.77   -6.1
2200+420   0.282   2.272  -161.9   0.726  1.000    0.0  1  2002.35   8   1.07  0.77   -6.1
2200+420   0.124   3.480  -168.4   1.469  1.000    0.0  1  2002.35   6   1.07  0.77   -6.1
2200+420   0.103   4.870  -177.3   1.829  1.000    0.0  1  2002.35   5   1.07  0.77   -6.1
2200+420   0.130   7.774   164.3   4.871  1.000    0.0  1  2002.35   2   1.07  0.77   -6.1
2200+420   1.100   0.073    16.4   0.087  1.000    0.0  1  2002.56   0   0.89  0.71   -7.1
2200+420   0.405   0.245  -164.8   0.158  1.000    0.0  1  2002.56  11   0.89  0.71   -7.1
2200+420   0.116   1.289  -165.2   0.271  1.000    0.0  1  2002.56  10   0.89  0.71   -7.1
2200+420   0.095   1.909  -159.0   0.211  1.000    0.0  1  2002.56   9   0.89  0.71   -7.1
2200+420   0.327   2.457  -161.3   0.782  1.000    0.0  1  2002.56   8   0.89  0.71   -7.1
2200+420   0.140   3.611  -167.6   1.765  1.000    0.0  1  2002.56   6   0.89  0.71   -7.1
2200+420   0.073   5.155  -179.5   1.615  1.000    0.0  1  2002.56   5   0.89  0.71   -7.1
2200+420   0.111   7.493   164.3   4.246  1.000    0.0  1  2002.56   2   0.89  0.71   -7.1
2200+420   0.779   0.115     7.7   0.000  1.000    0.0  1  2002.73   0   1.03  0.68  -25.2
2200+420   0.393   0.212  -165.7   0.144  1.000    0.0  1  2002.73  11   1.03  0.68  -25.2
2200+420   0.092   1.199  -160.3   0.286  1.000    0.0  1  2002.73  10   1.03  0.68  -25.2
2200+420   0.069   1.876  -162.2   0.306  1.000    0.0  1  2002.73   9   1.03  0.68  -25.2
2200+420   0.283   2.564  -161.7   0.896  1.000    0.0  1  2002.73   8   1.03  0.68  -25.2
2200+420   0.140   4.024  -170.5   1.891  1.000    0.0  1  2002.73   6   1.03  0.68  -25.2
2200+420   0.034   6.126   169.7   1.131  1.000    0.0  1  2002.73   5   1.03  0.68  -25.2
2200+420   0.102   8.375   171.1   5.004  1.000    0.0  1  2002.73   2   1.03  0.68  -25.2
2200+420   0.450   0.194     6.3   0.000  1.000    0.0  1  2002.95   0   1.39  0.64   25.1
2200+420   0.847   0.095  -171.0   0.186  1.000    0.0  1  2002.95  11   1.39  0.64   25.1
2200+420   0.147   1.154  -160.6   0.607  1.000    0.0  1  2002.95  10   1.39  0.64   25.1
2200+420   0.218   2.690  -159.2   1.000  1.000    0.0  1  2002.95   8   1.39  0.64   25.1
2200+420   0.127   6.787   166.8   1.274  1.000    0.0  1  2002.95   5   1.39  0.64   25.1
2200+420   0.577   0.091    12.3   0.152  1.000    0.0  1  2003.19   0   1.11  0.68   -9.6
2200+420   0.212   0.256  -168.4   0.179  1.000    0.0  1  2003.19  11   1.11  0.68   -9.6
2200+420   0.132   1.276  -165.0   0.276  1.000    0.0  1  2003.19  10   1.11  0.68   -9.6
2200+420   0.293   2.132  -162.3   0.670  1.000    0.0  1  2003.19   9   1.11  0.68   -9.6
2200+420   0.231   3.273  -164.6   1.386  1.000    0.0  1  2003.19   8   1.11  0.68   -9.6
2200+420   0.108   5.084  -179.2   2.340  1.000    0.0  1  2003.19   6   1.11  0.68   -9.6
2200+420   0.112   8.491   162.1   5.698  1.000    0.0  1  2003.19   2   1.11  0.68   -9.6
2200+420   1.002   0.037    15.9   0.134  1.000    0.0  1  2003.35   0   1.20  0.60    1.4
2200+420   0.093   0.541  -163.6   0.000  1.000    0.0  1  2003.35  11   1.20  0.60    1.4
2200+420   0.058   1.559  -163.6   0.299  1.000    0.0  1  2003.35  10   1.20  0.60    1.4
2200+420   0.293   2.539  -161.3   0.801  1.000    0.0  1  2003.35   9   1.20  0.60    1.4
2200+420   0.054   3.570  -169.5   0.774  1.000    0.0  1  2003.35   8   1.20  0.60    1.4
2200+420   0.173   4.690  -175.4   3.264  1.000    0.0  1  2003.35   6   1.20  0.60    1.4
2200+420   0.048   9.109   163.3   4.164  1.000    0.0  1  2003.35   2   1.20  0.60    1.4
2200+420   0.988   0.070    15.3   0.157  1.000    0.0  1  2003.47   0   1.36  0.92  -10.4
2200+420   0.283   0.287  -158.3   0.178  1.000    0.0  1  2003.47  11   1.36  0.92  -10.4
2200+420   0.124   2.103  -160.8   0.627  1.000    0.0  1  2003.47  99   1.36  0.92  -10.4
2200+420   0.224   2.990  -162.5   1.121  1.000    0.0  1  2003.47   9   1.36  0.92  -10.4
2200+420   0.123   4.499  -175.4   2.366  1.000    0.0  1  2003.47   6   1.36  0.92  -10.4
2200+420   0.120   8.061   164.5   6.112  1.000    0.0  1  2003.47   2   1.36  0.92  -10.4
2200+420   1.223   0.067    14.0   0.140  1.000    0.0  1  2003.52   0   1.19  0.78  -10.3
2200+420   0.383   0.238  -163.9   0.308  1.000    0.0  1  2003.52  11   1.19  0.78  -10.3
2200+420   0.093   1.270  -159.4   0.506  1.000    0.0  1  2003.52  10   1.19  0.78  -10.3
2200+420   0.196   2.767  -160.8   0.925  1.000    0.0  1  2003.52   9   1.19  0.78  -10.3
2200+420   0.142   3.798  -168.9   1.833  1.000    0.0  1  2003.52   8   1.19  0.78  -10.3
2200+420   0.137   6.968   169.9   4.764  1.000    0.0  1  2003.52   5   1.19  0.78  -10.3
2200+420   1.104   0.080     9.7   0.028  1.000    0.0  1  2003.71   0   0.88  0.60  -13.8
2200+420   0.466   0.207  -165.7   0.144  1.000    0.0  1  2003.71  11   0.88  0.60  -13.8
2200+420   0.128   1.237  -156.6   0.295  1.000    0.0  1  2003.71  10   0.88  0.60  -13.8
2200+420   0.060   1.856  -159.9   0.263  1.000    0.0  1  2003.71  99   0.88  0.60  -13.8
2200+420   0.138   2.783  -161.7   0.894  1.000    0.0  1  2003.71   9   0.88  0.60  -13.8
2200+420   0.159   4.256  -169.3   2.091  1.000    0.0  1  2003.71   8   0.88  0.60  -13.8
2200+420   0.131   7.915   164.1   6.329  1.000    0.0  1  2003.71   2   0.88  0.60  -13.8
2200+420   0.643   0.144     8.8   0.081  1.000    0.0  1  2003.96   0   0.84  0.57  -12.2
2200+420   0.833   0.102  -170.4   0.150  1.000    0.0  1  2003.96  11   0.84  0.57  -12.2
2200+420   0.141   1.269  -161.8   0.445  1.000    0.0  1  2003.96  10   0.84  0.57  -12.2
2200+420   0.338   1.925  -157.6   0.445  1.000    0.0  1  2003.96  99   0.84  0.57  -12.2
2200+420   0.191   2.491  -163.6   0.724  1.000    0.0  1  2003.96   9   0.84  0.57  -12.2
2200+420   0.131   3.747  -168.1   1.457  1.000    0.0  1  2003.96   8   0.84  0.57  -12.2
2200+420   0.131   6.631   172.5   4.923  1.000    0.0  1  2003.96   5   0.84  0.57  -12.2
2223-052   1.707   0.002  -126.7   0.284  1.000    0.0  1  1997.03   0   2.16  0.95    0.7
2223-052   0.158   1.182    96.8   1.386  1.000    0.0  1  1997.03   3   2.16  0.95    0.7
2223-052   0.036   2.621   107.0   0.000  1.000    0.0  1  1997.03   2   2.16  0.95    0.7
2223-052   0.169   4.420   100.0   2.078  1.000    0.0  1  1997.03   1   2.16  0.95    0.7
2223-052   2.062   0.048  -106.0   0.200  1.000    0.0  1  1998.48   0   2.16  0.69   -5.9
2223-052   0.496   0.272    62.0   0.175  1.000    0.0  1  1998.48   4   2.16  0.69   -5.9
2223-052   0.115   1.291   104.3   1.482  1.000    0.0  1  1998.48   3   2.16  0.69   -5.9
2223-052   0.081   2.923   106.1   0.765  1.000    0.0  1  1998.48   2   2.16  0.69   -5.9
2223-052   0.126   4.847    98.4   1.930  1.000    0.0  1  1998.48   1   2.16  0.69   -5.9
2223-052   2.262   0.035   140.5   0.402  0.680  -78.3  1  1999.18   0   2.21  0.58   -9.2
2223-052   2.178   0.086  -103.8   0.067  1.000    0.0  1  1999.97   0   1.49  0.62   -2.7
2223-052   1.177   0.191    73.8   0.000  1.000    0.0  1  1999.97   4   1.49  0.62   -2.7
2223-052   0.244   0.640    78.1   1.811  1.000    0.0  1  1999.97  99   1.49  0.62   -2.7
2223-052   0.173   3.759   106.1   2.591  1.000    0.0  1  1999.97  99   1.49  0.62   -2.7
2223-052   2.977   0.031  -126.5   0.318  0.644   -9.0  1  2000.08   0   1.11  0.60   11.2
2223-052   0.657   0.236    57.2   0.410  1.000    0.0  1  2000.08   4   1.11  0.60   11.2
2223-052   0.016   1.297   112.9   0.000  1.000    0.0  1  2000.08   3   1.11  0.60   11.2
2223-052   0.121   3.207   105.3   1.371  1.000    0.0  1  2000.08   2   1.11  0.60   11.2
2223-052   4.461   0.011  -107.2   0.262  0.649   69.9  1  2000.20   0   1.49  0.75   11.1
2223-052   0.423   0.381    65.9   0.412  1.000    0.0  1  2000.20   4   1.49  0.75   11.1
2223-052   0.144   2.936   104.5   0.795  1.000    0.0  1  2000.20   2   1.49  0.75   11.1
2223-052   0.075   5.175    98.2   2.249  1.000    0.0  1  2000.20   1   1.49  0.75   11.1
2223-052   3.908   0.050  -127.0   0.188  1.000    0.0  1  2000.39   0   2.38  0.80  -11.6
2223-052   1.299   0.200    56.5   0.376  1.000    0.0  1  2000.39   4   2.38  0.80  -11.6
2223-052   0.070   1.258   114.2   1.192  1.000    0.0  1  2000.39   3   2.38  0.80  -11.6
2223-052   0.133   3.029   102.5   0.860  1.000    0.0  1  2000.39   2   2.38  0.80  -11.6
2223-052   0.072   5.477    97.8   1.717  1.000    0.0  1  2000.39   1   2.38  0.80  -11.6
2223-052   4.187   0.066  -123.8   0.090  1.000    0.0  1  2000.51   0   2.30  0.81   -9.0
2223-052   1.348   0.245    56.7   0.000  1.000    0.0  1  2000.51   4   2.30  0.81   -9.0
2223-052   0.073   0.983    85.7   0.911  1.000    0.0  1  2000.51   3   2.30  0.81   -9.0
2223-052   0.156   3.067   104.4   1.080  1.000    0.0  1  2000.51   2   2.30  0.81   -9.0
2223-052   0.065   5.340    99.3   1.679  1.000    0.0  1  2000.51   1   2.30  0.81   -9.0
2223-052   4.810   0.025  -115.7   0.272  1.000    0.0  1  2000.81   0   1.36  0.57   -0.2
2223-052   0.536   0.377    50.5   0.134  1.000    0.0  1  2000.81   4   1.36  0.57   -0.2
2223-052   0.085   0.572   104.7   0.457  1.000    0.0  1  2000.81  99   1.36  0.57   -0.2
2223-052   0.132   3.019   103.2   0.677  1.000    0.0  1  2000.81   2   1.36  0.57   -0.2
2223-052   4.029   0.042  -107.4   0.261  1.000    0.0  1  2000.93   0   2.00  0.80  -10.8
2223-052   0.680   0.326    68.1   0.146  1.000    0.0  1  2000.93   4   2.00  0.80  -10.8
2223-052   0.338   2.793   103.6   3.878  1.000    0.0  1  2000.93   2   2.00  0.80  -10.8
2223-052   3.630   0.022    16.6   0.336  0.000  -41.8  1  2001.08   0   1.78  0.68   -0.1
2223-052   0.160   0.616   121.9   0.000  1.000    0.0  1  2001.08  99   1.78  0.68   -0.1
2223-052   0.065   2.326   150.1   0.000  1.000    0.0  1  2001.08  99   1.78  0.68   -0.1
2223-052   3.961   0.073  -100.3   0.256  1.000    0.0  1  2001.19   0   2.02  0.78   -4.4
2223-052   1.386   0.272    70.1   0.159  1.000    0.0  1  2001.19   4   2.02  0.78   -4.4
2223-052   0.052   1.018   102.6   0.000  1.000    0.0  1  2001.19   3   2.02  0.78   -4.4
2223-052   0.156   3.088   103.0   1.027  1.000    0.0  1  2001.19   2   2.02  0.78   -4.4
2223-052   0.036   6.001    96.7   0.847  1.000    0.0  1  2001.19   1   2.02  0.78   -4.4
2223-052   3.586   0.079  -112.2   0.277  1.000    0.0  1  2001.27   0   1.80  0.75   -1.1
2223-052   1.331   0.292    63.4   0.237  1.000    0.0  1  2001.27   4   1.80  0.75   -1.1
2223-052   0.027   1.334   121.6   0.000  1.000    0.0  1  2001.27   3   1.80  0.75   -1.1
2223-052   0.156   3.117   104.2   1.163  1.000    0.0  1  2001.27   2   1.80  0.75   -1.1
2223-052   0.041   6.342    99.6   1.113  1.000    0.0  1  2001.27   1   1.80  0.75   -1.1
2223-052   3.374   0.111  -107.9   0.268  1.000    0.0  1  2001.35   0   1.90  0.91    6.6
2223-052   2.242   0.204    73.7   0.284  1.000    0.0  1  2001.35   4   1.90  0.91    6.6
2223-052   0.143   3.207    99.9   1.017  1.000    0.0  1  2001.35   2   1.90  0.91    6.6
2223-052   3.830   0.072  -111.9   0.262  1.000    0.0  1  2001.51   0   1.77  0.71    1.6
2223-052   1.421   0.362    58.9   0.230  1.000    0.0  1  2001.51   4   1.77  0.71    1.6
2223-052   0.177   2.999   103.8   1.159  1.000    0.0  1  2001.51   2   1.77  0.71    1.6
2223-052   0.069   5.924    98.8   2.037  1.000    0.0  1  2001.51   1   1.77  0.71    1.6
2223-052   3.816   0.051   -97.9   0.247  1.000    0.0  1  2001.83   0   1.35  0.57    2.7
2223-052   1.142   0.456    60.2   0.159  1.000    0.0  1  2001.83   4   1.35  0.57    2.7
2223-052   0.218   3.054   103.3   1.669  1.000    0.0  1  2001.83   2   1.35  0.57    2.7
2223-052   0.037   6.600    97.5   0.901  1.000    0.0  1  2001.83   1   1.35  0.57    2.7
2223-052   4.952   0.006   -75.9   0.452  1.000    0.0  1  2002.04   0   2.68  0.92  -17.9
2223-052   0.190   1.021    45.5   0.339  1.000    0.0  1  2002.04  99   2.68  0.92  -17.9
2223-052   0.184   3.249   105.3   1.277  1.000    0.0  1  2002.04   2   2.68  0.92  -17.9
2223-052   4.370   0.047   -96.3   0.386  1.000    0.0  1  2002.35   0   1.96  0.88   -1.0
2223-052   0.875   0.594    61.6   0.258  1.000    0.0  1  2002.35   4   1.96  0.88   -1.0
2223-052   0.024   1.491   115.4   0.000  1.000    0.0  1  2002.35   3   1.96  0.88   -1.0
2223-052   0.189   3.086   102.6   1.081  1.000    0.0  1  2002.35   2   1.96  0.88   -1.0
2223-052   0.059   6.136    96.3   1.523  1.000    0.0  1  2002.35   1   1.96  0.88   -1.0
2223-052   4.395   0.029   -69.5   0.416  1.000    0.0  1  2002.56   0   1.54  0.85   -2.8
2223-052   0.663   0.661    68.6   0.000  1.000    0.0  1  2002.56   4   1.54  0.85   -2.8
2223-052   0.170   3.063   102.6   0.945  1.000    0.0  1  2002.56   2   1.54  0.85   -2.8
2223-052   2.854   0.068   -96.6   0.313  1.000    0.0  1  2002.73   0   1.66  1.00   -4.8
2223-052   1.704   0.372    73.8   0.732  1.000    0.0  1  2002.73   4   1.66  1.00   -4.8
2223-052   0.148   3.096   103.4   0.927  1.000    0.0  1  2002.73   2   1.66  1.00   -4.8
2223-052   0.071   6.013    99.6   2.775  1.000    0.0  1  2002.73   1   1.66  1.00   -4.8
2223-052   3.188   0.031   132.7   0.652  0.540  -22.7  1  2002.95   0   1.84  0.57  -11.0
2223-052   0.327   0.663    64.5   0.000  1.000    0.0  1  2002.95   4   1.84  0.57  -11.0
2223-052   0.123   1.669    90.4   0.300  1.000    0.0  1  2002.95   3   1.84  0.57  -11.0
2223-052   0.119   3.921    94.6   0.440  1.000    0.0  1  2002.95   2   1.84  0.57  -11.0
2223-052   2.778   0.065   -69.5   0.536  0.339  -41.0  1  2003.19   0   1.60  0.79   -9.2
2223-052   1.065   0.625    69.8   0.604  1.000    0.0  1  2003.19   4   1.60  0.79   -9.2
2223-052   0.171   3.166   103.2   1.088  1.000    0.0  1  2003.19   2   1.60  0.79   -9.2
2223-052   0.048   5.979    96.8   2.146  1.000    0.0  1  2003.19   1   1.60  0.79   -9.2
2223-052   1.675   0.032   -55.6   0.391  0.000  -41.0  1  2003.35   0   1.39  0.61  -12.3
2223-052   1.495   0.394    79.6   1.062  1.000    0.0  1  2003.35   4   1.39  0.61  -12.3
2223-052   0.062   2.179    56.7   0.000  1.000    0.0  1  2003.35  99   1.39  0.61  -12.3
2223-052   0.044   4.419    94.5   0.585  1.000    0.0  1  2003.35  99   1.39  0.61  -12.3
2223-052   2.304   0.028   -77.7   0.552  0.354  -40.0  1  2003.47   0   1.32  0.67   -8.8
2223-052   0.990   0.710    77.3   0.637  1.000    0.0  1  2003.47   4   1.32  0.67   -8.8
2223-052   0.134   3.073   100.7   0.876  1.000    0.0  1  2003.47   2   1.32  0.67   -8.8
2223-052   0.075   5.487    96.2   2.995  1.000    0.0  1  2003.47   1   1.32  0.67   -8.8
2223-052   2.248   0.064   -77.6   0.489  0.392  -47.6  1  2003.71   0   2.46  0.90   -1.3
2223-052   0.951   0.736    84.1   0.586  1.000    0.0  1  2003.71   4   2.46  0.90   -1.3
2223-052   0.151   3.058   100.5   1.170  1.000    0.0  1  2003.71   2   2.46  0.90   -1.3
2223-052   0.068   6.262    96.3   3.841  1.000    0.0  1  2003.71   1   2.46  0.90   -1.3
2223-052   1.434   0.075   -60.1   0.229  1.000    0.0  1  2003.96   0   1.24  0.78    6.9
2223-052   1.061   0.733    99.8   0.703  1.000    0.0  1  2003.96   4   1.24  0.78    6.9
2223-052   0.078   3.652   107.8   0.000  1.000    0.0  1  2003.96   2   1.24  0.78    6.9
2234+282   1.243   0.030    49.7   0.325  1.000    0.0  1  1994.52   0   1.63  1.04   -2.1
2234+282   0.223   0.758  -106.6   0.932  1.000    0.0  1  1994.52   1   1.63  1.04   -2.1
2234+282   0.652   0.167    47.5   0.154  1.000    0.0  1  1995.56   0   1.51  1.16   -0.7
2234+282   0.499   0.343  -129.1   0.463  1.000    0.0  1  1995.56  99   1.51  1.16   -0.7
2234+282   0.558   0.233    47.0   0.173  1.000    0.0  1  1995.75   0   1.52  1.27  -21.8
2234+282   0.548   0.311  -129.9   0.463  1.000    0.0  1  1995.75  99   1.52  1.27  -21.8
2234+282   0.381   0.176    42.3   0.243  1.000    0.0  1  1997.08   0   1.27  0.92   -0.1
2234+282   0.303   0.256  -138.8   0.306  1.000    0.0  1  1997.08   2   1.27  0.92   -0.1
2234+282   0.631   0.054    53.9   0.263  1.000    0.0  1  1997.25   0   1.54  1.06   42.4
2234+282   0.111   0.730  -127.4   0.852  1.000    0.0  1  1997.25   1   1.54  1.06   42.4
2234+282   0.647   0.021    50.0   0.420  1.000    0.0  1  1997.38   0   1.95  0.88   -3.8
2234+282   0.079   0.812  -124.6   0.991  1.000    0.0  1  1997.38   1   1.95  0.88   -3.8
2234+282   0.770   0.014    77.7   0.467  1.000    0.0  1  1997.56   0   1.28  0.77    0.4
2234+282   0.051   0.685  -146.0   0.000  1.000    0.0  1  1997.56   1   1.28  0.77    0.4
2234+282   0.814   0.003  -134.7   0.626  1.000    0.0  1  1997.69   0   2.15  1.17  -49.3
2234+282   0.723   0.009    19.7   0.607  1.000    0.0  1  1997.96   0   1.37  1.04  -35.3
2234+282   0.027   0.738  -151.4   0.000  1.000    0.0  1  1997.96   1   1.37  1.04  -35.3
2234+282   0.435   0.230    51.8   0.104  1.000    0.0  1  1998.11   0   1.89  1.16   29.2
2234+282   0.339   0.350  -127.0   0.421  1.000    0.0  1  1998.11  99   1.89  1.16   29.2
2234+282   0.838   0.024    52.4   0.727  0.349   43.3  1  1998.29   0   1.41  0.93    9.8
2234+282   0.771   0.023    37.1   0.406  1.000    0.0  1  1998.48   0   1.41  0.76   13.8
2234+282   0.064   1.079  -125.6   1.152  1.000    0.0  1  1998.48   1   1.41  0.76   13.8
2234+282   0.304   0.435    43.1   0.379  1.000    0.0  1  1998.61   0   1.03  0.76   -5.1
2234+282   0.556   0.089  -142.4   0.238  1.000    0.0  1  1998.61   2   1.03  0.76   -5.1
2234+282   0.220   0.469    46.4   0.302  1.000    0.0  1  1998.75   0   1.63  0.95   15.5
2234+282   0.596   0.094  -133.4   0.080  1.000    0.0  1  1998.75   2   1.63  0.95   15.5
2234+282   0.096   0.495  -124.9   1.154  1.000    0.0  1  1998.75   1   1.63  0.95   15.5
2234+282   0.308   0.352    44.7   0.343  1.000    0.0  1  1998.97   0   1.19  0.69  -12.4
2234+282   0.466   0.113  -141.4   0.117  1.000    0.0  1  1998.97   2   1.19  0.69  -12.4
2234+282   0.080   0.607  -103.6   1.250  1.000    0.0  1  1998.97   1   1.19  0.69  -12.4
2234+282   0.241   0.390    44.6   0.399  1.000    0.0  1  1999.18   0   1.13  0.54  -16.3
2234+282   0.503   0.067  -151.2   0.262  1.000    0.0  1  1999.18   2   1.13  0.54  -16.3
2234+282   0.305   0.321    41.9   0.343  1.000    0.0  1  1999.29   0   1.35  0.92    0.6
2234+282   0.608   0.113  -141.4   0.256  1.000    0.0  1  1999.29   2   1.35  0.92    0.6
2234+282   0.386   0.307    32.5   0.330  1.000    0.0  1  1999.36   0   1.01  0.77   21.8
2234+282   0.544   0.193  -146.9   0.317  1.000    0.0  1  1999.36   2   1.01  0.77   21.8
2234+282   0.647   0.132    40.6   0.346  1.000    0.0  1  1999.47   0   2.69  1.33  -89.3
2234+282   0.360   0.239  -137.0   0.194  1.000    0.0  1  1999.47   3   2.69  1.33  -89.3
2234+282   1.029   0.004  -168.9   0.436  1.000    0.0  1  1999.59   0   1.35  0.55   -6.0
2234+282   0.487   0.174    44.2   0.272  1.000    0.0  1  1999.97   0   1.01  0.66    0.4
2234+282   0.330   0.219  -138.3   0.109  1.000    0.0  1  1999.97   3   1.01  0.66    0.4
2234+282   0.078   0.464  -120.8   1.318  1.000    0.0  1  1999.97  99   1.01  0.66    0.4
2234+282   0.548   0.140    50.2   0.212  1.000    0.0  1  2000.08   0   1.04  0.60   -1.1
2234+282   0.333   0.242  -135.4   0.086  1.000    0.0  1  2000.08   3   1.04  0.60   -1.1
2234+282   0.057   0.651  -106.9   1.971  1.000    0.0  1  2000.08   1   1.04  0.60   -1.1
2234+282   0.720   0.091    41.7   0.257  1.000    0.0  1  2000.20   0   0.84  0.74  -10.2
2234+282   0.258   0.298  -138.7   0.172  1.000    0.0  1  2000.20   3   0.84  0.74  -10.2
2234+282   0.066   0.601   -95.3   1.636  1.000    0.0  1  2000.20  99   0.84  0.74  -10.2
2234+282   0.824   0.055    37.9   0.270  1.000    0.0  1  2000.39   0   1.15  0.57   -9.0
2234+282   0.244   0.349  -134.9   0.239  1.000    0.0  1  2000.39   3   1.15  0.57   -9.0
2234+282   0.064   0.730  -106.6   1.711  1.000    0.0  1  2000.39   1   1.15  0.57   -9.0
2234+282   0.708   0.079    52.1   0.229  1.000    0.0  1  2000.51   0   1.22  0.67  -14.8
2234+282   0.262   0.318  -132.7   0.085  1.000    0.0  1  2000.51   3   1.22  0.67  -14.8
2234+282   0.038   0.802  -122.0   0.781  1.000    0.0  1  2000.51   1   1.22  0.67  -14.8
2234+282   0.812   0.163    45.2   0.325  1.000    0.0  1  2000.81   0   1.16  1.06   63.1
2234+282   0.443   0.297  -135.0   0.158  1.000    0.0  1  2000.81   3   1.16  1.06   63.1
2234+282   0.055   0.462  -119.7   1.507  1.000    0.0  1  2000.81   2   1.16  1.06   63.1
2234+282   0.666   0.226    44.6   0.340  1.000    0.0  1  2000.93   0   1.21  0.75  -15.8
2234+282   0.487   0.257  -138.3   0.180  1.000    0.0  1  2000.93   3   1.21  0.75  -15.8
2234+282   0.078   0.335  -117.4   1.621  1.000    0.0  1  2000.93   2   1.21  0.75  -15.8
2234+282   0.497   0.321    48.4   0.300  1.000    0.0  1  2001.08   0   1.07  0.55  -11.1
2234+282   0.490   0.176  -142.0   0.158  1.000    0.0  1  2001.08   3   1.07  0.55  -11.1
2234+282   0.630   0.340    45.1   0.321  1.000    0.0  1  2001.19   0   1.15  0.54   -3.1
2234+282   0.642   0.166  -136.8   0.141  1.000    0.0  1  2001.19   3   1.15  0.54   -3.1
2234+282   0.565   0.350    44.1   0.350  1.000    0.0  1  2001.27   0   1.07  0.57   -8.6
2234+282   0.598   0.163  -140.7   0.178  1.000    0.0  1  2001.27   3   1.07  0.57   -8.6
2234+282   0.655   0.307    46.1   0.381  1.000    0.0  1  2001.35   0   1.38  0.60   -5.7
2234+282   0.640   0.198  -147.0   0.198  1.000    0.0  1  2001.35   3   1.38  0.60   -5.7
2234+282   0.608   0.295    41.8   0.377  1.000    0.0  1  2001.51   0   1.27  0.65  -13.2
2234+282   0.633   0.182  -140.4   0.241  1.000    0.0  1  2001.51   3   1.27  0.65  -13.2
2234+282   0.813   0.183    38.0   0.348  1.000    0.0  1  2001.83   0   1.42  0.54   -8.0
2234+282   0.554   0.260  -147.3   0.257  1.000    0.0  1  2001.83   3   1.42  0.54   -8.0
2234+282   1.050   0.105    42.0   0.294  1.000    0.0  1  2002.04   0   1.25  0.76  -22.8
2234+282   0.499   0.331  -141.9   0.261  1.000    0.0  1  2002.04   3   1.25  0.76  -22.8
2234+282   1.011   0.108    40.5   0.283  1.000    0.0  1  2002.18   0   1.27  0.63    0.9
2234+282   0.430   0.383  -145.5   0.277  1.000    0.0  1  2002.18   3   1.27  0.63    0.9
2234+282   1.108   0.050    34.5   0.283  1.000    0.0  1  2002.35   0   1.42  0.64  -10.3
2234+282   0.329   0.457  -136.6   0.268  1.000    0.0  1  2002.35   3   1.42  0.64  -10.3
2234+282   1.126   0.080    46.7   0.285  1.000    0.0  1  2002.56   0   1.28  0.71    8.5
2234+282   0.328   0.487  -137.3   0.203  1.000    0.0  1  2002.56   3   1.28  0.71    8.5
2234+282   1.214   0.057    36.1   0.318  1.000    0.0  1  2002.73   0   1.53  0.81   -0.6
2234+282   0.323   0.548  -137.6   0.305  1.000    0.0  1  2002.73   3   1.53  0.81   -0.6
2234+282   1.161   0.011  -123.7   0.292  1.000    0.0  1  2002.95   0   1.39  0.48  -13.4
2234+282   0.298   0.655  -133.6   0.220  1.000    0.0  1  2002.95   3   1.39  0.48  -13.4
2234+282   1.066   0.025    -0.7   0.334  1.000    0.0  1  2003.19   0   1.41  0.63   -7.8
2234+282   0.278   0.644  -133.5   0.398  1.000    0.0  1  2003.19   3   1.41  0.63   -7.8
2234+282   0.866   0.017    67.9   0.319  1.000    0.0  1  2003.35   0   1.45  0.66  -16.2
2234+282   0.274   0.604  -134.7   0.395  1.000    0.0  1  2003.35   3   1.45  0.66  -16.2
2234+282   0.815   0.072    32.2   0.345  1.000    0.0  1  2003.47   0   1.69  0.95   -3.3
2234+282   0.263   0.562  -136.2   0.426  1.000    0.0  1  2003.47   3   1.69  0.95   -3.3
2234+282   0.950   0.072    45.6   0.450  1.000    0.0  1  2003.52   0   1.48  1.36   61.1
2234+282   0.182   0.558  -135.6   0.508  1.000    0.0  1  2003.52   3   1.48  1.36   61.1
2234+282   0.758   0.041    45.8   0.367  1.000    0.0  1  2003.71   0   1.36  0.63    1.0
2234+282   0.249   0.648  -134.4   0.312  1.000    0.0  1  2003.71   3   1.36  0.63    1.0
2234+282   0.808   0.022   146.1   0.344  1.000    0.0  1  2003.93   0   0.98  0.57  -19.7
2234+282   0.352   0.686  -134.6   0.219  1.000    0.0  1  2003.93   3   0.98  0.57  -19.7
2243-123   1.221   0.253   176.7   0.066  1.000    0.0  1  1997.03   0   2.37  0.94   -1.8
2243-123   0.498   0.973    -5.3   0.128  1.000    0.0  1  1997.03   3   2.37  0.94   -1.8
2243-123   0.133   2.875    17.6   1.105  1.000    0.0  1  1997.03   2   2.37  0.94   -1.8
2243-123   0.051  11.017    31.5   2.207  1.000    0.0  1  1997.03   1   2.37  0.94   -1.8
2243-123   1.397   0.203   177.7   0.077  1.000    0.0  1  1997.08   0   2.20  0.82   -4.3
2243-123   0.538   1.039    -4.6   0.217  1.000    0.0  1  1997.08   3   2.20  0.82   -4.3
2243-123   0.167   2.756    17.6   1.170  1.000    0.0  1  1997.08   2   2.20  0.82   -4.3
2243-123   0.079  10.840    31.0   2.321  1.000    0.0  1  1997.08   1   2.20  0.82   -4.3
2243-123   1.401   0.239   176.5   0.169  1.000    0.0  1  1997.25   0   2.40  0.78   -1.8
2243-123   0.571   0.960    -4.8   0.274  1.000    0.0  1  1997.25   3   2.40  0.78   -1.8
2243-123   0.174   2.765    17.0   1.179  1.000    0.0  1  1997.25   2   2.40  0.78   -1.8
2243-123   0.074  10.634    31.3   2.101  1.000    0.0  1  1997.25   1   2.40  0.78   -1.8
2243-123   1.230   0.346   174.8   0.030  1.000    0.0  1  1997.38   0   3.26  0.91   -9.9
2243-123   0.637   0.751    -5.1   0.243  1.000    0.0  1  1997.38   3   3.26  0.91   -9.9
2243-123   0.181   2.723    17.3   1.270  1.000    0.0  1  1997.38   2   3.26  0.91   -9.9
2243-123   0.076  10.664    31.1   2.450  1.000    0.0  1  1997.38   1   3.26  0.91   -9.9
2243-123   1.478   0.187   176.7   0.094  1.000    0.0  1  1997.56   0   2.38  0.85   -6.2
2243-123   0.520   1.022    -4.9   0.197  1.000    0.0  1  1997.56   3   2.38  0.85   -6.2
2243-123   0.195   2.814    18.1   1.263  1.000    0.0  1  1997.56   2   2.38  0.85   -6.2
2243-123   0.080  10.744    30.7   2.450  1.000    0.0  1  1997.56   1   2.38  0.85   -6.2
2243-123   1.937   0.035   176.3   1.032  0.144   -0.1  1  1997.69   0   5.02  0.96  -13.2
2243-123   0.202   2.777    17.8   1.254  1.000    0.0  1  1997.69   2   5.02  0.96  -13.2
2243-123   0.081  10.718    31.7   2.667  1.000    0.0  1  1997.69   1   5.02  0.96  -13.2
2243-123   1.161   0.204   177.7   0.121  1.000    0.0  1  1997.96   0   2.45  0.88   -6.7
2243-123   0.402   1.043    -3.4   0.225  1.000    0.0  1  1997.96   3   2.45  0.88   -6.7
2243-123   0.182   2.834    18.1   1.185  1.000    0.0  1  1997.96   2   2.45  0.88   -6.7
2243-123   0.078  10.744    31.6   2.691  1.000    0.0  1  1997.96   1   2.45  0.88   -6.7
2243-123   1.079   0.156  -180.0   0.140  1.000    0.0  1  1998.11   0   2.15  0.96    3.7
2243-123   0.430   1.047    -4.7   0.252  1.000    0.0  1  1998.11   3   2.15  0.96    3.7
2243-123   0.182   2.984    18.2   1.192  1.000    0.0  1  1998.11   2   2.15  0.96    3.7
2243-123   0.071  10.929    31.2   2.428  1.000    0.0  1  1998.11   1   2.15  0.96    3.7
2243-123   0.974   0.285   174.3   0.153  1.000    0.0  1  1998.29   0   2.95  0.73   -8.9
2243-123   0.424   0.916    -4.9   0.302  1.000    0.0  1  1998.29   3   2.95  0.73   -8.9
2243-123   0.195   2.840    18.9   1.488  1.000    0.0  1  1998.29   2   2.95  0.73   -8.9
2243-123   0.071  10.749    31.7   2.300  1.000    0.0  1  1998.29   1   2.95  0.73   -8.9
2243-123   0.905   0.219   176.0   0.035  1.000    0.0  1  1998.48   0   2.14  0.77  -11.8
2243-123   0.399   1.024    -3.3   0.339  1.000    0.0  1  1998.48   3   2.14  0.77  -11.8
2243-123   0.177   3.016    18.0   1.245  1.000    0.0  1  1998.48   2   2.14  0.77  -11.8
2243-123   0.063  10.926    30.8   2.177  1.000    0.0  1  1998.48   1   2.14  0.77  -11.8
2243-123   0.802   0.292   174.9   0.134  1.000    0.0  1  1998.61   0   2.37  0.69   -9.3
2243-123   0.396   0.982    -4.0   0.326  1.000    0.0  1  1998.61   3   2.37  0.69   -9.3
2243-123   0.184   2.949    19.5   1.210  1.000    0.0  1  1998.61   2   2.37  0.69   -9.3
2243-123   0.071  10.763    32.0   2.442  1.000    0.0  1  1998.61   1   2.37  0.69   -9.3
2243-123   0.721   0.322   177.2   0.154  1.000    0.0  1  1998.75   0   2.20  0.80   -6.3
2243-123   0.384   0.974    -5.0   0.325  1.000    0.0  1  1998.75   3   2.20  0.80   -6.3
2243-123   0.188   2.952    18.9   1.215  1.000    0.0  1  1998.75   2   2.20  0.80   -6.3
2243-123   0.066  10.908    31.7   2.384  1.000    0.0  1  1998.75   1   2.20  0.80   -6.3
2243-123   1.001   0.178   174.7   0.153  1.000    0.0  1  1998.97   0   2.39  0.74    7.9
2243-123   0.370   1.117    -4.4   0.243  1.000    0.0  1  1998.97   3   2.39  0.74    7.9
2243-123   0.219   2.996    18.0   1.365  1.000    0.0  1  1998.97   2   2.39  0.74    7.9
2243-123   0.063  10.812    31.1   2.295  1.000    0.0  1  1998.97   1   2.39  0.74    7.9
2243-123   0.823   0.135   174.3   0.265  1.000    0.0  1  1999.18   0   1.81  0.61   -4.6
2243-123   0.332   1.070    -7.8   0.412  1.000    0.0  1  1999.18   3   1.81  0.61   -4.6
2243-123   0.115   3.256    19.4   1.086  1.000    0.0  1  1999.18   2   1.81  0.61   -4.6
2243-123   1.043   0.307   175.1   0.202  1.000    0.0  1  1999.29   0   2.82  0.72   -7.3
2243-123   0.469   0.666    -4.1   0.256  1.000    0.0  1  1999.29   3   2.82  0.72   -7.3
2243-123   0.166   2.959    15.1   1.124  1.000    0.0  1  1999.29   2   2.82  0.72   -7.3
2243-123   0.058  10.617    31.5   2.478  1.000    0.0  1  1999.29   1   2.82  0.72   -7.3
2243-123   1.276   0.108   177.2   0.222  1.000    0.0  1  1999.36   0   1.60  0.65   -0.1
2243-123   0.283   1.221    -5.3   0.145  1.000    0.0  1  1999.36   3   1.60  0.65   -0.1
2243-123   0.223   3.037    18.1   1.438  1.000    0.0  1  1999.36   2   1.60  0.65   -0.1
2243-123   0.064  10.943    29.6   2.076  1.000    0.0  1  1999.36   1   1.60  0.65   -0.1
2243-123   1.343   0.055  -179.4   0.207  1.000    0.0  1  1999.47   0   1.61  0.75    6.8
2243-123   0.205   1.394    -5.1   0.268  1.000    0.0  1  1999.47   3   1.61  0.75    6.8
2243-123   0.141   2.989    16.7   1.062  1.000    0.0  1  1999.47   2   1.61  0.75    6.8
2243-123   0.052  11.263    30.2   1.575  1.000    0.0  1  1999.47   1   1.61  0.75    6.8
2243-123   1.206   0.318   174.8   0.193  1.000    0.0  1  1999.59   0   3.20  0.90  -10.3
2243-123   0.481   0.737    -5.2   0.211  1.000    0.0  1  1999.59   3   3.20  0.90  -10.3
2243-123   0.173   3.268    17.9   0.762  1.000    0.0  1  1999.59   2   3.20  0.90  -10.3
2243-123   0.062  10.367    31.3   2.409  1.000    0.0  1  1999.59   1   3.20  0.90  -10.3
2243-123   1.164   0.125  -178.1   0.219  1.000    0.0  1  1999.97   0   1.75  0.77   -2.4
2243-123   0.239   1.241    -5.0   0.242  1.000    0.0  1  1999.97   3   1.75  0.77   -2.4
2243-123   0.184   3.160    18.6   1.295  1.000    0.0  1  1999.97   2   1.75  0.77   -2.4
2243-123   0.047  11.025    32.1   2.386  1.000    0.0  1  1999.97   1   1.75  0.77   -2.4
2243-123   1.237   0.160   176.3   0.133  1.000    0.0  1  2000.09   0   2.53  0.86   -6.7
2243-123   0.218   1.216    -4.1   0.000  1.000    0.0  1  2000.09   3   2.53  0.86   -6.7
2243-123   0.175   2.781    20.5   1.089  1.000    0.0  1  2000.09   2   2.53  0.86   -6.7
2243-123   0.054  10.304    31.1   2.863  1.000    0.0  1  2000.09   1   2.53  0.86   -6.7
2243-123   1.430   0.137   176.8   0.157  1.000    0.0  1  2000.20   0   2.21  0.68   -3.1
2243-123   0.387   1.253    -4.4   0.334  1.000    0.0  1  2000.20   3   2.21  0.68   -3.1
2243-123   0.206   3.242    18.3   1.170  1.000    0.0  1  2000.20   2   2.21  0.68   -3.1
2243-123   0.050  10.766    30.6   2.343  1.000    0.0  1  2000.20   1   2.21  0.68   -3.1
2243-123   1.320   0.134  -179.0   0.244  1.000    0.0  1  2000.39   0   1.52  0.64    4.1
2243-123   0.305   1.202    -4.0   0.000  1.000    0.0  1  2000.39   3   1.52  0.64    4.1
2243-123   0.206   3.078    17.6   1.199  1.000    0.0  1  2000.39   2   1.52  0.64    4.1
2243-123   0.053  10.851    31.4   2.420  1.000    0.0  1  2000.39   1   1.52  0.64    4.1
2243-123   1.276   0.207   176.2   0.116  1.000    0.0  1  2000.51   0   2.31  0.85   -2.2
2243-123   0.439   1.071    -3.8   0.246  1.000    0.0  1  2000.51   3   2.31  0.85   -2.2
2243-123   0.157   3.182    14.7   1.195  1.000    0.0  1  2000.51   2   2.31  0.85   -2.2
2243-123   0.043  10.879    31.7   2.009  1.000    0.0  1  2000.51   1   2.31  0.85   -2.2
2243-123   1.790   0.084  -177.8   0.277  1.000    0.0  1  2000.81   0   1.75  0.69    4.4
2243-123   0.314   1.398    -1.7   0.386  1.000    0.0  1  2000.81   3   1.75  0.69    4.4
2243-123   0.159   3.503    16.3   0.648  1.000    0.0  1  2000.81   2   1.75  0.69    4.4
2243-123   0.064   9.093    32.0   3.748  1.000    0.0  1  2000.81   1   1.75  0.69    4.4
2243-123   1.363   0.184   178.4   0.190  1.000    0.0  1  2000.93   0   2.22  0.88   -4.9
2243-123   0.469   1.298    -3.7   0.303  1.000    0.0  1  2000.93   3   2.22  0.88   -4.9
2243-123   0.190   3.175    20.8   1.359  1.000    0.0  1  2000.93   2   2.22  0.88   -4.9
2243-123   0.052  10.825    31.1   2.633  1.000    0.0  1  2000.93   1   2.22  0.88   -4.9
2243-123   1.316   0.089   170.0   0.286  1.000    0.0  1  2001.08   0   1.59  0.82    8.4
2243-123   0.374   1.401    -3.0   0.425  1.000    0.0  1  2001.08   3   1.59  0.82    8.4
2243-123   0.080   3.374    15.8   0.000  1.000    0.0  1  2001.08   2   1.59  0.82    8.4
2243-123   0.022  10.657    28.3   0.401  1.000    0.0  1  2001.08   1   1.59  0.82    8.4
2243-123   1.643   0.101   179.9   0.313  1.000    0.0  1  2001.20   0   1.26  0.72  -14.6
2243-123   0.436   1.463    -1.3   0.000  1.000    0.0  1  2001.20   3   1.26  0.72  -14.6
2243-123   0.143   3.652    15.8   0.921  1.000    0.0  1  2001.20   2   1.26  0.72  -14.6
2243-123   0.034  11.138    32.8   1.792  1.000    0.0  1  2001.20   1   1.26  0.72  -14.6
2243-123   1.451   0.157  -176.6   0.271  1.000    0.0  1  2001.27   0   1.35  0.66   -2.4
2243-123   0.465   1.390    -3.9   0.206  1.000    0.0  1  2001.27   3   1.35  0.66   -2.4
2243-123   0.174   3.572    19.2   1.116  1.000    0.0  1  2001.27   2   1.35  0.66   -2.4
2243-123   0.037  10.738    33.9   1.651  1.000    0.0  1  2001.27   1   1.35  0.66   -2.4
2243-123   1.600   0.399   174.7   0.231  1.000    0.0  1  2001.35   0   4.48  0.62   -8.4
2243-123   0.731   1.065    -2.8   0.467  1.000    0.0  1  2001.35   3   4.48  0.62   -8.4
2243-123   0.095   3.089    19.0   0.502  1.000    0.0  1  2001.35   2   4.48  0.62   -8.4
2243-123   0.060   9.432    33.2   1.509  1.000    0.0  1  2001.35   1   4.48  0.62   -8.4
2243-123   1.463   0.229   178.1   0.203  1.000    0.0  1  2001.51   0   2.01  0.65   -4.8
2243-123   0.617   1.320    -2.7   0.300  1.000    0.0  1  2001.51   3   2.01  0.65   -4.8
2243-123   0.203   3.201    20.8   1.289  1.000    0.0  1  2001.51   2   2.01  0.65   -4.8
2243-123   0.051  10.773    30.3   2.211  1.000    0.0  1  2001.51   1   2.01  0.65   -4.8
2243-123   1.332   0.278   179.7   0.213  1.000    0.0  1  2001.83   0   2.61  0.80   -5.7
2243-123   0.621   1.293    -2.5   0.278  1.000    0.0  1  2001.83   3   2.61  0.80   -5.7
2243-123   0.194   3.441    20.2   1.216  1.000    0.0  1  2001.83   2   2.61  0.80   -5.7
2243-123   0.055  10.983    31.0   2.787  1.000    0.0  1  2001.83   1   2.61  0.80   -5.7
2243-123   1.177   0.334   178.6   0.255  1.000    0.0  1  2002.04   0   2.28  0.74   -4.9
2243-123   0.589   1.245    -2.2   0.297  1.000    0.0  1  2002.04   3   2.28  0.74   -4.9
2243-123   0.205   3.167    21.9   1.099  1.000    0.0  1  2002.04   2   2.28  0.74   -4.9
2243-123   0.051  10.481    33.3   3.142  1.000    0.0  1  2002.04   1   2.28  0.74   -4.9
2243-123   1.167   0.396   179.0   0.351  1.000    0.0  1  2002.35   0   2.08  0.92   -7.2
2243-123   0.587   1.132    -2.1   0.000  1.000    0.0  1  2002.35   3   2.08  0.92   -7.2
2243-123   0.225   2.781    22.0   1.706  1.000    0.0  1  2002.35   2   2.08  0.92   -7.2
2243-123   0.040  10.922    33.0   2.469  1.000    0.0  1  2002.35   1   2.08  0.92   -7.2
2243-123   0.969   0.438   178.5   0.239  1.000    0.0  1  2002.56   0   1.63  0.79   -3.9
2243-123   0.588   1.126    -0.9   0.299  1.000    0.0  1  2002.56   3   1.63  0.79   -3.9
2243-123   0.176   3.216    18.4   1.343  1.000    0.0  1  2002.56   2   1.63  0.79   -3.9
2243-123   0.043   8.985    34.8   1.370  1.000    0.0  1  2002.56   1   1.63  0.79   -3.9
2243-123   0.758   0.774   178.6   0.071  1.000    0.0  1  2002.73   0   1.52  0.76   -3.8
2243-123   0.742   0.790    -0.2   0.154  1.000    0.0  1  2002.73   3   1.52  0.76   -3.8
2243-123   0.198   2.526    13.6   1.485  1.000    0.0  1  2002.73   2   1.52  0.76   -3.8
2243-123   0.042   8.745    30.9   0.412  1.000    0.0  1  2002.73   1   1.52  0.76   -3.8
2243-123   0.905   0.416  -179.7   0.278  1.000    0.0  1  2002.95   0   1.65  0.81   -3.2
2243-123   0.575   1.209    -1.5   0.342  1.000    0.0  1  2002.95   3   1.65  0.81   -3.2
2243-123   0.213   3.302    21.7   1.180  1.000    0.0  1  2002.95   2   1.65  0.81   -3.2
2243-123   0.045  10.711    32.9   2.579  1.000    0.0  1  2002.95   1   1.65  0.81   -3.2
2243-123   0.785   0.357  -176.0   0.269  1.000    0.0  1  2003.35   0   1.59  0.75   -3.7
2243-123   0.548   1.342    -1.7   0.367  1.000    0.0  1  2003.35   3   1.59  0.75   -3.7
2243-123   0.187   3.438    21.3   1.234  1.000    0.0  1  2003.35   2   1.59  0.75   -3.7
2243-123   0.043  10.508    32.7   3.050  1.000    0.0  1  2003.35   1   1.59  0.75   -3.7
2243-123   0.766   0.586   178.8   0.198  1.000    0.0  1  2003.47   0   2.65  0.80   -6.8
2243-123   0.601   1.155    -0.2   0.355  1.000    0.0  1  2003.47   3   2.65  0.80   -6.8
2243-123   0.201   3.200    23.6   1.222  1.000    0.0  1  2003.47   2   2.65  0.80   -6.8
2243-123   0.043  10.426    32.6   2.911  1.000    0.0  1  2003.47   1   2.65  0.80   -6.8
2243-123   0.840   0.714   179.2   0.313  1.000    0.0  1  2003.52   0   3.87  0.94   -7.7
2243-123   0.619   0.992    -0.4   0.308  1.000    0.0  1  2003.52   3   3.87  0.94   -7.7
2243-123   0.193   2.792    28.1   1.270  1.000    0.0  1  2003.52   2   3.87  0.94   -7.7
2243-123   0.036  10.576    35.2   2.780  1.000    0.0  1  2003.52   1   3.87  0.94   -7.7
2243-123   0.708   0.647  -179.6   0.154  1.000    0.0  1  2003.71   0   2.68  0.92   -1.4
2243-123   0.626   1.119    -1.2   0.325  1.000    0.0  1  2003.71   3   2.68  0.92   -1.4
2243-123   0.213   3.060    24.4   1.409  1.000    0.0  1  2003.71   2   2.68  0.92   -1.4
2243-123   0.045  10.590    32.9   3.621  1.000    0.0  1  2003.71   1   2.68  0.92   -1.4
2243-123   0.830   0.316   173.8   0.339  1.000    0.0  1  2003.96   0   1.58  0.72   -9.5
2243-123   0.760   1.392     1.6   0.408  1.000    0.0  1  2003.96   3   1.58  0.72   -9.5
2243-123   0.105   3.248    18.1   1.002  1.000    0.0  1  2003.96   2   1.58  0.72   -9.5


==> table6.dat <==
-----------------------------------------------------------------------------------------
Byte-by-byte Description of file: table6.dat
-----------------------------------------------------------------------------------------
   Bytes Format  Units         Explanations
-----------------------------------------------------------------------------------------
     1-8  A8                   IAU Name
   10-11  I2                   Component ID
   13-14  A2                   Notes
   16-17  I2                   Number of epochs
   20-24  F5.2   mas           Weighted mean radial separation from core
   27-32  F6.1   deg           Weighted mean position angle
   35-40  F6.2   pc            Weighted mean projected radial distance
   44-47  I4     microas/yr    Proper motion
   49-51  I3     microas/yr    Error in previous quantity
   54-57  F4.1   c             Apparent speed
   59-62  F4.1   c             Error in previous quantity
   65-70  F6.1   deg           Proper motion position angle
   72-75  F4.1   deg           Error in previous quantity
   78-82  F5.1   deg           Absolute difference between weighted mean position angle and proper motion position angle
   85-88  F4.1   deg           Error in previous quantity
   91-95  I5     microas/yr^2  Angular acceleration parallel to the proper motion position angle
  97-100  I4     microas/yr^2  Error in previous quantity
 103-107  I5     microas/yr^2  Angular acceleration perpendicular to the proper motion position angle
 109-112  I4     microas/yr^2  Error in previous quantity
 115-120  F6.2   /yr           Relative parallel acceleration
 123-127  F5.2   /yr           Error in previous quantity
 130-135  F6.2   /yr           Relative perpendicular acceleration
 138-142  F5.2   /yr           Error in previous quantity 
-----------------------------------------------------------------------------------------
Note (a): Component is a member of the 48 and 64-component subsamples used in studying apparent accelerations.
Note (b): Component is a member of the 64-component subsample used in studying apparent accelerations.
Note (c): Component satisfies the criteria for an LPS component. 
Note    : No entries are given in column 12 or later if the fitted error in that column exceeds 90 degrees.
-----------------------------------------------------------------------------------------
0003-066  1  b 37   6.25   -78.0   30.82    162  19   3.5  0.4  -102.5  5.6   24.4   5.7    -15   16     18   15   -0.13   0.14    0.15   0.13 
0003-066  2    33   3.03   -74.8   14.92    153  36   3.3  0.8   -77.8  9.3    3.0   9.3    -97   40     24   32   -0.86   0.41    0.21   0.29 
0003-066  3    36   1.10   -70.3    5.41     94   8   2.1  0.2  -108.2  7.6   37.9   7.7    -38    8     -3   15   -0.55   0.13   -0.05   0.22 
0014+813  1    26   9.39  -171.6   71.06     52  32   5.7  3.5  -138.2 33.6   33.4  33.6    -43   39    -22   49   -3.62   3.93   -1.88   4.24 
0014+813  2    34   5.36  -166.1   40.60     40  31   4.4  3.4   160.4 33.4   33.6  33.4     20   34     27   34    2.20   4.17    2.98   4.40 
0014+813  3    42   0.67  -179.4    5.08     13   1   1.4  0.2    72.4 13.9  108.2  13.9     -7    3      9    3   -2.54   1.21    3.07   1.22 
0048-097  1     4   3.07     9.8   21.03    195  88   7.1  3.2   121.9 37.2  112.0  37.3    250  294    365  284    2.09   2.63    3.05   2.74 
0048-097  3    10   0.59   -81.3    4.07    112  45   4.1  1.7  -144.6 26.1   63.3  26.2    -87  110    -85  109   -1.27   1.67   -1.23   1.66 
0048-097  4     7   0.86   -12.8    5.91    379 166  13.8  6.1   -13.2 16.4    0.4  16.7  -1113  632    423  632   -4.79   3.43    1.82   2.83 
0048-097  5    12   0.67   -11.8    4.57    179  69   6.5  2.5   -18.7  9.2    6.9   9.3     26  129     26  131    0.24   1.18    0.24   1.20 
0059+581  1 c  35   2.51  -115.1   17.31     25  19   0.9  0.7    70.5 32.9  174.4  32.9    -14   16      6   18   -0.92   1.30    0.42   1.22 
0059+581  2 c  34   1.35  -133.5    9.32     42  13   1.6  0.5  -136.0 19.3    2.6  19.3      3   15     23   15    0.16   0.61    0.94   0.67 
0059+581  3     9   0.65  -153.8    4.48     60  43   2.2  1.6   -67.6 22.2   86.3  22.5    -24   67     -4   48   -0.68   1.90   -0.11   1.33 
0059+581  4 b  36   0.58  -126.1    4.03    112   7   4.2  0.3  -103.6  5.8   22.5   6.0      1    9     15   13    0.02   0.14    0.23   0.20 
0059+581  5     5   0.16   168.5    1.11     67  50   2.5  1.9  -164.3 26.5   27.2  26.6   1001  584   -127  573   24.52  23.45   -3.12  14.24 
0104-408  1    17   2.33    18.9   15.38     60  56   2.1  1.9    48.2 58.1   29.2  58.1     84   69     39  119    2.21   2.75    1.04   3.27 
0104-408  2     5   0.53    33.6    3.50     73  21   2.5  0.7    22.8 15.9   10.8  16.5     95   53   -134   46    2.05   1.29   -2.88   1.30 
0119+041  1    38   0.73   109.9    5.06     64   4   2.4  0.2   164.5  6.1   54.6   6.1      5    5    -37    6    0.15   0.14   -0.94   0.17 
0119+115  1    11  20.33     3.6  132.93    342 137  11.5  4.6   -22.6 18.5   26.2  18.5   -697  470    326  518   -3.19   2.50    1.50   2.45 
0119+115  2     8  14.24     2.5   93.13     83  75   2.8  2.5   -46.5 52.9   49.1  52.9   -366  191    -49  379   -6.92   7.24   -0.94   7.23 
0119+115  3 a  41   1.65     8.3   10.77    197  15   6.6  0.5    12.4  2.3    4.0   2.4    102   13      1    8    0.82   0.13    0.01   0.07 
0119+115  4 a  17   1.39    -0.1    9.08    317  44  10.6  1.5    -0.6  1.7    0.5   1.8      0  116     94   25    0.00   0.57    0.47   0.14 
0133+476  1    39   2.61   -35.4   20.20     63  12   3.0  0.6    68.6 11.4  104.0  11.4     15   15    -37   13    0.44   0.45   -1.10   0.44 
0133+476  2    31   1.08   -29.3    8.34     61  12   2.9  0.6   -51.6 13.0   22.3  13.1    -15   18    -13   17   -0.47   0.57   -0.40   0.54 
0133+476  3 c  39   0.53   -27.9    4.07     31   7   1.5  0.3   -33.9 11.5    6.0  11.5      6    7      5    7    0.38   0.47    0.30   0.43 
0201+113  1    22   1.46   -56.0   10.79     49  22   5.5  2.5  -115.4 23.5   59.4  23.6    -17   21    -24   20   -1.62   2.10   -2.26   2.16 
0201+113  2    40   1.21   -30.4    8.97     40   4   4.6  0.5   -51.8  6.9   21.4   6.9    -17    4    -16    4   -1.95   0.56   -1.82   0.55 
0202+149  1 a  41   4.81   -52.0   26.19    112   9   2.8  0.2   123.5  4.9  175.5   4.9      6    9     25    9    0.09   0.12    0.32   0.12 
0202+149  2 a  29   0.58   -58.9    3.16     95  14   2.4  0.4   -71.5  4.7   12.6   4.8     72   19    -31   13    1.06   0.33   -0.46   0.20 
0202+149  3    10   0.52   -22.1    2.84    120  67   3.0  1.7   -17.2 25.2    4.9  25.5   -169  173     -9  154   -1.98   2.32   -0.12   1.80 
0229+131  1     8   7.46    55.2   63.30    150 114  12.8  9.7    81.8 39.2   26.6  39.2    -31   84    -50   79   -0.65   1.80   -1.02   1.81 
0229+131  2     4   3.17    34.3   26.89    228 279  19.4 23.8  -171.6 27.2  154.1  27.3   -219 1297    777  784   -2.95  17.83   10.46  16.62 
0229+131  3 b  11   2.76    42.1   23.39    323  30  27.5  2.6    51.5  5.2    9.4   5.5     53   28      8   26    0.51   0.28    0.08   0.25 
0229+131  4    26   1.77    40.7   15.05     62  22   5.3  1.9    66.6 20.6   25.9  20.6    -34   31    -36   31   -1.69   1.67   -1.79   1.67 
0229+131  5 c  21   0.51    70.5    4.33     47  10   4.0  0.9   142.6 13.8   72.1  13.9      5   11    -14   12    0.38   0.77   -0.92   0.85 
0229+131  6     5   0.24    95.6    2.04    106  47   9.1  4.1   -78.5 14.3  174.1  14.5   -387  299   -374  302  -11.15   9.98  -10.78   9.97 
0234+285  1 a  28   6.03    -9.0   50.63    353  38  21.4  2.3   -11.8  2.4    2.8   2.4    175   31     58   16    1.09   0.23    0.37   0.11 
0234+285  2 a  43   4.01   -11.4   33.65    289  13  17.5  0.8    -2.7  1.1    8.7   1.2     18    8      6    5    0.14   0.06    0.05   0.04 
0234+285  3 c  14   1.03   -15.9    8.64     47  23   2.9  1.4   -29.0 17.8   13.0  17.8      5   19      3   13    0.24   0.92    0.16   0.64 
0234+285  4 c  23   0.45   -27.4    3.81     48   6   2.9  0.4   -77.1 16.1   49.7  16.2    -12   22     19   22   -0.59   1.06    0.91   1.03 
0234+285  5     7   0.32   -27.4    2.70    122  45   7.4  2.7   -16.3  8.0   11.1   8.2   -110  192   -225  180   -1.98   3.54   -4.06   3.58 
0336-019  1     6   5.88    60.5   45.33     76 190   3.6  8.9   -23.7 75.5   84.3  75.5     67  286    165  208    1.63   8.02    4.01  11.18 
0336-019  2    11   3.62    58.1   27.94    146 120   6.8  5.6   113.3 42.2   55.2  42.2    856  416   -166  719   10.85  10.38   -2.10   9.28 
0336-019  3 b  34   2.94    57.5   22.67    198  20   9.2  1.0    61.5  5.2    4.0   5.2    -41   17      2   15   -0.39   0.17    0.02   0.15 
0336-019  4    34   1.50    71.2   11.55    118  12   5.5  0.6    71.4  7.0    0.3   7.1    -17   12    -18   12   -0.28   0.19   -0.28   0.19 
0336-019  5 a  23   0.95    50.2    7.33    290  17  13.5  0.8    68.5  4.2   18.3   4.4     37   35     47   34    0.24   0.23    0.30   0.22 
0336-019  6     8   0.34    39.8    2.60     80  32   3.8  1.5    21.0 12.0   18.8  12.5    118   59    123   58    2.71   1.74    2.81   1.75 
0402-362  1    11   2.75    27.5   23.54    183  53  12.4  3.6    -0.5 14.7   28.0  14.8   -247   82    -21   96   -3.27   1.45   -0.28   1.28 
0402-362  2 b  29   0.79    18.7    6.75    111  18   7.5  1.2    20.1  5.6    1.4   5.7     26   15     20   16    0.58   0.34    0.46   0.36 
0430+052  1 a  12   5.57  -110.6    3.31   1458  91   2.9  0.2  -110.3  3.3    0.3   3.4     94  300    501  285    0.07   0.21    0.35   0.20 
0430+052  2 a  13   2.55  -116.3    1.52   1736  39   3.5  0.1  -112.1  1.8    4.2   2.0     85  146    246  153    0.05   0.09    0.15   0.09 
0430+052  3     9   2.24  -118.5    1.34   1869 160   3.7  0.3  -106.7  3.8   11.8   4.0   1253  709   1981  714    0.69   0.40    1.09   0.40 
0430+052  4 a  18   8.66  -110.5    5.16   2198 117   4.4  0.2   -98.0  1.1   12.6   1.1    278  222    628  173    0.13   0.10    0.29   0.08 
0430+052  5 a  14   5.30  -120.8    3.15   1910  47   3.8  0.1  -115.8  1.3    5.0   1.3    332  146     18  127    0.18   0.08    0.01   0.07 
0454-234  1    32   0.85   177.7    6.85     54  19   2.9  1.0   -71.7 22.1  110.6  22.3    -17   14     -2   16   -0.65   0.56   -0.08   0.60 
0458-020  1 b  38   4.57   -52.7   38.21    287  28  25.8  2.6   -44.4  5.7    8.3   5.8    -74   29     14   29   -0.85   0.35    0.17   0.34 
0458-020  2 b  41   1.77   -47.9   14.82    196  21  17.7  1.9   -60.4  5.7   12.5   5.9     13   17     12   18    0.23   0.30    0.21   0.31 
0528+134  1    44   3.66    23.8   31.06     78  11   6.7  1.0    56.1 11.1   32.4  11.1     17   12    -47   14    0.69   0.50   -1.86   0.62 
0528+134  2 a  39   1.42    38.6   12.06    127   9  10.8  0.8    27.0  3.0   11.6   3.1    -10    9    -15    7   -0.25   0.23   -0.36   0.19 
0528+134  3 c  35   0.46    50.9    3.87     20   5   1.7  0.5   -17.9 17.1   68.8  17.1      9    6    -12    6    1.43   1.06   -1.97   1.07 
0528+134  4     5   0.22    34.6    1.90    205  80  17.5  6.8    29.1 24.7    5.5  25.3  -1378  703   -135  956  -20.56  13.19   -2.02  14.28 
0537-441  1    12   2.50    55.6   19.59    191 102   9.2  4.9   149.4 26.8   93.8  27.3     28   81    -36   76    0.28   0.82   -0.36   0.78 
0537-441  2     4   0.98    65.7    7.70    693  55  33.5  2.7   -15.5  1.8   81.2   2.2  -6474  357   2753  363  -17.64   1.71    7.50   1.16 
0552+398  1    48   0.65   -71.8    5.41      6   0   0.6  0.1   131.6  8.8  156.6   8.8      0    0      3    0   -0.38   0.48    1.86   0.51 
0642+449  1    24   3.41    90.8   25.79     17  18   1.9  2.0
0642+449  3    38   0.28    95.2    2.15      9   2   1.0  0.3   -57.2 12.1  152.4  12.1     -3    2      7    2   -1.60   1.40    3.48   1.69 
0727-115  1    43   2.21   -45.3   18.98     67  16   4.9  1.2    19.8 14.7   65.1  14.8     19   12    -13   13    0.75   0.53   -0.51   0.54 
0727-115  2     4   0.75   -87.7    6.41     55 137   4.0 10.0
0727-115  3 c  29   0.27  -122.5    2.30     35  10   2.6  0.8   -32.4 13.7   90.0  14.2     10   15    -24   10    0.80   1.12   -1.80   0.92 
0804+499  1    10   2.59   136.5   22.13     98  96   6.7  6.5   104.3 50.6   32.2  50.7    -41  151     38  151   -1.02   3.86    0.96   3.85 
0804+499  2    44   1.12   136.6    9.54     61   7   4.2  0.5   144.9  6.2    8.3   6.3    -14    6     -9    5   -0.59   0.27   -0.39   0.24 
0804+499  3 c  36   0.30    52.6    2.59     14  10   1.0  0.7   -87.3 40.1  139.9  40.2    -18   22     28   17   -3.19   4.49    4.76   4.55 
0823+033  1    11   9.80    27.4   60.49    711 259  21.6  7.9     1.2 20.4   26.1  20.5   1076  917    508  971    2.29   2.12    1.08   2.10 
0823+033  2    18   4.05    12.7   24.99    131  67   4.0  2.0   -11.7 18.2   24.4  18.2     53  100     43   95    0.61   1.19    0.50   1.13 
0823+033  3    37   2.61    18.8   16.10     71  11   2.2  0.3   121.3 12.0  102.5  12.0     45    9      4   14    0.96   0.25    0.10   0.31 
0823+033  4    36   1.02    31.1    6.32     72   7   2.2  0.2    61.9  7.2   30.8   7.2      5    6    -23    8    0.11   0.14   -0.48   0.18 
0823+033  5    12   0.59    33.3    3.66    134  29   4.1  0.9    22.1 11.4   11.3  11.6    114   73     45   76    1.29   0.88    0.51   0.87 
0823+033  6     6   0.33    17.3    2.05     75  47   2.3  1.5  -121.1 48.5  138.4  48.5    -65  441    437  371   -1.31   8.90    8.79   9.33 
0851+202  1    12   3.60  -111.6   16.37    109  53   2.1  1.0  -160.4 24.0   48.8  24.1   -216  132   -251  120   -2.60   2.03   -3.01   2.06 
0851+202  2 a  30   2.57  -106.9   11.68    358  24   7.0  0.5  -117.9  3.2   11.0   3.3     -2   14     -7   15   -0.01   0.05   -0.03   0.06 
0851+202  3    17   1.21  -103.8    5.51    228  33   4.4  0.7   -99.6  6.6    4.1   6.7    -16   74   -159   58   -0.10   0.43   -0.92   0.36 
0851+202  4 a  26   0.93  -113.9    4.21    203  13   3.9  0.3  -119.1  2.3    5.2   2.4     56   21     23   10    0.36   0.14    0.15   0.07 
0851+202  5 a  10   0.67  -121.4    3.03    256  17   5.0  0.3  -122.8  3.1    1.3   3.3    206   90     88   63    1.06   0.47    0.45   0.32 
0919-260  1    26   6.13   -57.9   51.26    149  52  13.5  4.7   -87.2 36.4   29.3  36.4     20   36     -2   64    0.44   0.81   -0.06   1.42 
0919-260  2     4   2.02   -87.7   16.90    244 127  22.0 11.4    72.5 32.6  160.2  32.9   1371  714   -535 1020   18.52  13.64   -7.23  14.27 
0919-260  3    42   1.39   -77.1   11.62    116  19  10.5  1.8   -52.7 10.2   24.3  10.3      4   13    -21   13    0.11   0.39   -0.61   0.38 
0920-397  1     7   6.46   176.4   42.93    418 197  14.4  6.8   150.9 18.7   25.5  18.8     34  230   -279  128    0.13   0.88   -1.06   0.70 
0920-397  2    16   4.09   176.4   27.18    274  47   9.5  1.7   157.5  8.1   18.8   8.2    100   56    -53   59    0.58   0.34   -0.31   0.35 
0923+392  1    20   2.52    97.5   18.08     34  28   1.4  1.1  -128.2 41.5  134.3  41.5    197   89    105  147    9.69   9.03    5.18   8.38 
0923+392  2 ac 44   2.11   102.4   15.16     48   8   1.9  0.3   106.7  5.0    4.2   5.0      9    5     -9    5    0.34   0.20   -0.32   0.20 
0923+392  3 a  41   1.45   107.0   10.41    165  14   6.6  0.6   101.7  1.8    5.3   1.8    -15   12     -8   11   -0.16   0.13   -0.09   0.12 
0955+476  1     6   1.10   130.1    9.41    257  71  20.6  5.8   114.2 17.5   15.9  17.9    336  178    150  199    3.75   2.26    1.68   2.28 
0955+476  2    15   0.57   137.7    4.87    103  24   8.3  2.0   142.8 14.4    5.1  14.7   -154   51     76   59   -4.31   1.77    2.13   1.74 
0955+476  3    22   0.21   138.4    1.76     68  12   5.5  1.0   103.8  8.1   34.5   8.9     -9   21     -4   20   -0.40   0.90   -0.19   0.87 
1034-293  1     4   2.64   138.7   11.99    428 510   8.3  9.9  -168.2 18.1   53.1  20.5   -722 1175   -146  629   -2.21   4.45   -0.45   2.00 
1034-293  2 a  17   2.01   140.9    9.15    224  21   4.4  0.4   156.8  4.7   15.9   4.9     -9   24    -32   23   -0.06   0.14   -0.19   0.14 
1034-293  3    13   1.31   131.2    5.95    162  20   3.2  0.4   140.5  7.5    9.3   7.8    -38   21    -14   23   -0.31   0.18   -0.11   0.19 
1034-293  4 c  16   0.52   125.9    2.36     48  24   0.9  0.5    88.2 15.3   37.7  15.6      7   29     13   25    0.19   0.81    0.36   0.70 
1044+719  1     7   0.76    62.0    6.37    230  63  13.4  3.7    31.1 12.5   30.9  13.3    -85  103     38   76   -0.79   0.99    0.36   0.72 
1044+719  2 a  32   0.52   147.0    4.36     78   4   4.6  0.3   156.5  2.3    9.5   2.3     17    4    -16    4    0.48   0.14   -0.44   0.14 
1101+384  1    29   5.38   -41.1    3.20     81  41   0.2  0.1   153.1 23.3  165.8  23.3    -31   48      0   40   -0.40   0.65    0.00   0.52 
1101+384  2    20   2.84   -39.9    1.69     47  39   0.1  0.1   137.7 47.7  177.6  47.8     44   66     47   64    0.95   1.63    1.02   1.62 
1101+384  3    40   1.45   -35.7    0.87     78  12   0.2  0.0    38.1 10.1   73.9  10.2     34   13    -20   16    0.46   0.19   -0.28   0.22 
1101+384  4    39   0.55   -15.0    0.33     30   7   0.1  0.0    65.7 14.8   80.8  14.9    -31   10    -23   11   -1.09   0.43   -0.82   0.44 
1124-186  1     9   2.67   173.9   21.79    567 108  31.0  5.9  -152.9  7.4   33.2   7.7    -62  254    431  202   -0.23   0.92    1.56   0.79 
1124-186  2    33   0.87   178.8    7.08    173  22   9.5  1.2   119.5  7.8   59.3   8.3    -60   27     65   27   -0.72   0.34    0.78   0.34 
1128+385  1    33   0.84  -153.9    7.20     20   6   1.6  0.5    -4.7 21.0  149.3  21.1      1    6      8    6    0.19   0.92    1.17   0.97 
1128+385  2    35   0.37  -165.0    3.22     16   2   1.2  0.2  -120.1 13.2   44.9  13.2      3    4     -3    3    0.63   0.68   -0.61   0.67 
1144-379  1     5   3.75   157.5   30.64     86 194   4.7 10.6  
1144-379  2    14   1.12   138.1    9.18    235  51  12.9  2.8   115.6 15.4   22.5  16.1     98   59    -85   62    0.86   0.55   -0.74   0.57 
1145-071  1 a  40   2.19   -66.9   18.64     87   5   5.7  0.4   -20.1  2.8   46.8   2.9    -22    4      4    4   -0.61   0.14    0.12   0.12 
1156+295  1     7   7.21    22.4   52.60    457 131  18.9  5.4   -67.7 13.4   90.1  13.5    -77  166    399  125   -0.29   0.64    1.51   0.64 
1156+295  2 a  39   6.21    20.3   45.31    688  44  28.4  1.9    41.6  3.9   21.3   4.0     28   29     30   30    0.07   0.07    0.08   0.08 
1156+295  3 a  34   2.25    -5.8   16.41    503  57  20.7  2.4    -7.2  3.0    1.4   3.2    -16   36      2   19   -0.06   0.13    0.01   0.07 
1156+295  5    31   0.56    11.7    4.12     57  12   2.4  0.5    45.6 12.3   34.0  12.3    -76   23     49   22   -2.29   0.85    1.47   0.75 
1228+126  1    32  21.38   -69.2    1.75    123 126   0.0  0.0    98.3 43.5  167.4  43.5    122  148    120  149    0.99   1.57    0.98   1.57 
1228+126  2    35  11.54   -72.4    0.94     53 113   0.0  0.0   -84.3 80.4   11.9  80.4   -158  142    -65  240   -2.95   6.78   -1.21   5.17 
1228+126  3    36   6.57   -76.3    0.54     88  34   0.0  0.0   -92.8 32.0   16.5  32.0     -1   37    -12   51   -0.01   0.42   -0.15   0.59 
1228+126  4    36   2.97   -80.4    0.24    114  33   0.0  0.0  -115.7 10.2   35.3  10.2     70   32     56   29    0.62   0.34    0.50   0.30 
1228+126  5    37   1.48   -77.7    0.12     41  10   0.0  0.0    17.8 28.9   95.5  28.9     22   26    -40   20    0.54   0.67   -1.00   0.55 
1228+126  6    39   0.57   -79.6    0.05      6   9   0.0  0.0   -40.3 86.6   39.3  86.6      6   12     -4   13    0.94   2.29   -0.64   2.21 
1308+326  1 a  40   1.74   -73.3   14.05    398  10  21.0  0.5   -71.7  1.2    1.6   1.2     52   11    -24    9    0.27   0.06   -0.12   0.05 
1308+326  2 a  20   1.44   -44.6   11.62    488  13  25.8  0.7   -53.0  1.3    8.3   1.3    -77   27    -23   33   -0.32   0.11   -0.10   0.14 
1313-333  1     8   7.43   -81.2   62.41    730 230  44.2 14.0   -66.4 33.5   14.8  33.5   -162  662   -486 1266   -0.49   2.01   -1.47   3.86 
1313-333  2     4   2.07  -117.5   17.37    504 365  30.6 22.1   -47.1 43.8   70.4  44.6   2550 1770   1143 2226   11.16  11.20    5.00  10.40 
1313-333  3 a  38   2.08   -87.1   17.49    487  34  29.5  2.1   -89.2  3.9    2.2   4.2     21   37     12   37    0.10   0.17    0.06   0.17 
1334-127  1    22   2.78   152.7   17.68    103  18   3.3  0.6   122.1 14.2   30.6  14.2     -8   25      3   44   -0.13   0.39    0.05   0.67 
1334-127  2 a  22   1.66   145.6   10.59    228  12   7.3  0.4   151.8  2.2    6.2   2.3     11   18     -5   20    0.08   0.12   -0.04   0.14 
1334-127  3    17   0.98   139.9    6.23    293  36   9.4  1.2   141.0  7.3    1.1   7.6     17   77     45   75    0.09   0.41    0.24   0.40 
1357+769  1     6   2.44  -121.8   20.97    124  83   9.0  6.1  -165.3 35.5   43.5  35.9    114   91    -33  108    2.37   2.48   -0.70   2.30 
1357+769  2    11   1.39  -119.0   11.94    115  38   8.4  2.8  -135.1 18.9   16.2  19.1    -77   63    -53   63   -1.73   1.53   -1.20   1.49 
1357+769  3 b  14   0.52  -133.3    4.45    115  15   8.4  1.1  -106.5  5.5   26.8   5.8    -12   14    -18   14   -0.28   0.32   -0.41   0.33 
1357+769  4 c  26   0.21   -88.2    1.81     12   8   0.9  0.6  -161.0 65.7   72.8  65.7     14   72     62   29    2.99  15.49   13.16  10.87 
1424-418  1    19   2.64    76.9   22.66     88  50   6.3  3.6   
1448+762  1 c  16   1.57    77.2   12.29     24  21   1.2  1.1    11.4 87.1   65.9  87.1    -83  188   -118  142   -6.38  15.49   -9.07  13.46 
1448+762  2    18   0.96    80.5    7.52     57  27   2.8  1.3  -108.1 11.4  171.4  11.4    132   60     37   35    4.40   2.94    1.26   1.31 
1448+762  3 a  20   0.54    81.9    4.26     86  17   4.2  0.8  -100.3  3.2  177.8   3.3    -16   34     -2    8   -0.37   0.75   -0.05   0.19 
1451-375  1     8   7.65  -149.7   34.74    532 211  10.3  4.1  -108.2 32.0   41.5  32.2   -148  594   -730  531   -0.36   1.47   -1.80   1.49 
1451-375  2    20   2.04  -132.7    9.27    279  59   5.4  1.2  -134.6 12.3    1.9  12.7     58   68    100   60    0.28   0.33    0.47   0.30 
1514-241  1     9  11.54   158.9   11.18   2977 758   9.9  2.5   157.0  7.5    1.9   7.6  10136 4015    436 2345    3.57   1.68    0.15   0.83 
1514-241  2     8   7.58   156.1    7.35   1341 175   4.5  0.6   146.4  5.8    9.7   5.8   1824  626   1212  508    1.43   0.52    0.95   0.42 
1514-241  3 a  20   9.96   155.2    9.65   1567 144   5.2  0.5   154.1  3.4    1.2   3.4    384  225    163  137    0.26   0.15    0.11   0.09 
1514-241  4     8   5.07   156.0    4.91   1780 341   5.9  1.1   142.2 11.1   13.8  11.3   1672 1491    332 1549    0.99   0.90    0.20   0.91 
1514-241  5    10   1.76   160.2    1.70    579 171   1.9  0.6   169.6  7.3    9.4   7.4   -834  638    889  625   -1.51   1.24    1.61   1.23 
1606+106  1    19   7.63   -37.7   64.20     14  48   0.9  3.0 
1606+106  2    31   2.47   -38.2   20.78     79  18   4.9  1.2   -43.3 13.2    5.1  13.2     17   17     12   14    0.49   0.49    0.36   0.42 
1606+106  3 c  40   1.52   -54.2   12.82     14   8   0.9  0.5   -47.9 34.2    6.3  34.2      0    9      1    8   -0.08   1.40    0.23   1.24 
1606+106  4    39   0.53   -66.1    4.43     31   6   1.9  0.4   128.8 12.2  165.1  12.2    -12    7     -3    7   -0.92   0.54   -0.23   0.57 
1611+343  1    43   3.59   167.7   30.68    118  17   7.9  1.2  -141.1  8.9   51.2   9.0    -47   12    -18   13   -0.96   0.29   -0.37   0.28 
1611+343  2    28   4.01   148.1   34.26    140  26   9.4  1.8   116.0  6.3   32.1   6.3     90   38    -18   19    1.54   0.72   -0.31   0.34 
1611+343  3 c  43   2.84   174.2   24.28     36   5   2.5  0.3   128.4  7.8   45.8   7.8      3    3     -4    3    0.22   0.22   -0.28   0.22 
1611+343  4 a  30   1.38   168.5   11.80    183  18  12.3  1.2   161.9  3.2    6.6   3.3      0   21      0   16   -0.01   0.28   -0.01   0.21 
1611+343  5 a  28   0.72   157.5    6.18    221   6  14.8  0.4   167.8  1.6   10.3   1.7     24    8      7    8    0.26   0.10    0.09   0.09 
1611+343  6 b  11   0.49   163.6    4.20    340  49  22.8  3.3   157.2  5.1    6.5   5.4    123  191     19  101    0.87   1.36    0.14   0.72 
1622-253  1    18   2.68   -26.1   20.17    316  57  13.9  2.5   -96.2 11.8   70.1  12.0    -93   64   -133   61   -0.53   0.38   -0.76   0.37 
1622-253  2 b  20   1.07   -16.2    8.07    220  30   9.7  1.3    -8.9  5.1    7.3   5.5     63   35   -148   26    0.52   0.30   -1.21   0.27 
1638+398  1    10   0.55  -170.9    4.73     52  18   3.9  1.4   -96.0  9.2   74.9  10.0     34   11     15    9    1.77   0.86    0.79   0.56 
1638+398  2 c  15   0.40  -162.5    3.41     37   8   2.8  0.6  -126.7 13.9   35.8  14.0      7   10      5   11    0.57   0.77    0.36   0.84 
1638+398  3    14   0.16  -104.0    1.37     72  13   5.4  1.0   171.0  5.3   85.0   6.3    176   33     14   22    6.51   1.73    0.54   0.85 
1642+690  1    25   9.63  -165.9   71.03     60  22   2.6  0.9  -179.1  8.4   13.2   8.4     76   38     25   26    2.21   1.38    0.73   0.80 
1642+690  2 a  13   4.84  -164.3   35.72    571  63  24.1  2.7  -163.5  3.1    0.9   3.1   -123  183    -36  141   -0.38   0.56   -0.11   0.43 
1642+690  3 a  25   3.82  -161.6   28.20    342  25  14.4  1.1  -158.7  3.0    2.8   3.0     76   49    -28   33    0.39   0.25   -0.15   0.17 
1642+690  4 a  21   2.81  -170.1   20.73    358  20  15.1  0.9  -164.4  2.4    5.7   2.5     -8   36    -29   27   -0.04   0.18   -0.14   0.13 
1642+690  5 a  22   1.68  -173.2   12.37    226  28   9.6  1.2  -165.3  4.9    8.0   4.9    197   47     40   40    1.52   0.41    0.31   0.31 
1642+690  6 a  25   1.20  -179.1    8.84    174  11   7.3  0.5  -159.6  1.9   19.4   1.9     25   18     30   16    0.26   0.19    0.31   0.17 
1642+690  7    25   0.43   175.2    3.15     56  18   2.4  0.8  -170.2  7.3   14.6   7.3      8   32     19   20    0.28   1.02    0.61   0.66 
1657-261  1    11   0.80    28.5            236  85               -8.7  6.6   37.2   7.5    125  127    231  110                                 
1726+455  1 b  19   1.81   -87.8   13.07    204  30   8.2  1.2   -94.4  5.6    6.6   5.7     65   24     -2   17    0.55   0.22   -0.02   0.15 
1726+455  2 a  15   0.92  -103.3    6.63    322  37  13.0  1.5   -99.0  3.1    4.3   3.4     96   37     22   19    0.51   0.21    0.12   0.10 
1739+522  1     9   1.15    16.5    9.84    104  61   6.9  4.1   -36.8 28.9   53.3  28.9   -201  202   -334  169   -4.59   5.35   -7.62   5.93 
1739+522  2    26   0.37    32.2    3.13     73  10   4.9  0.7    50.3  9.0   18.1   9.4      3   15    -52   13    0.10   0.50   -1.72   0.52 
1741-038  1     6   1.83  -174.1   15.01    143 172   7.9  9.5    93.1 28.7   92.7  29.9     70  235   -143  182    1.01   3.59   -2.05   3.59 
1741-038  2    10   0.97  -149.0    7.91     76  61   4.2  3.4   -26.0 28.1  123.1  28.1    -26   95    -62   97   -0.71   2.63   -1.69   2.95 
1741-038  3 c  34   0.43  -178.4    3.53     33   6   1.9  0.4   164.6  7.1   17.0   7.2     -4    4      3    4   -0.25   0.25    0.20   0.26 
1745+624  1    15   2.57  -141.2   18.48     76  29   8.8  3.3  -140.9 18.9    0.3  18.9    -10   29     -2   35   -0.66   1.91   -0.17   2.28 
1745+624  2    28   1.46  -145.1   10.53     60  12   6.9  1.4  -131.8 11.7   13.2  11.8     52   15    -14   18    4.25   1.51   -1.19   1.52 
1745+624  3     6   1.10  -144.9    7.94    134  52  15.4  6.0  -142.3 23.6    2.5  23.7    -59  284    275  253   -2.17  10.40   10.05  10.02 
1745+624  4     6   0.54  -146.7    3.91     62  55   7.2  6.4  -149.9 43.2    3.2  43.4   -108  128     49  127   -8.48  12.65    3.90  10.63 
1745+624  5    40   0.24  -135.8    1.71     11   2   1.3  0.3  -134.9 11.6    0.9  11.7     12    2      3    3    5.23   1.50    1.55   1.59 
1749+096  1     9   3.92    28.3   18.19    812 133  16.3  2.7    43.3  9.3   15.0   9.5    110  265    255  232    0.18   0.43    0.42   0.38 
1749+096  2 b  13   2.45    25.2   11.37    706  83  14.1  1.7    22.5  5.0    2.6   5.3     60  111    -36   91    0.11   0.21   -0.07   0.17 
1749+096  3 b  11   1.08    37.8    5.02    547  49  10.9  1.0    47.2  5.4    9.4   5.7    566  158   -148  140    1.37   0.40   -0.36   0.34 
1749+096  4 b  22   1.94    40.1    9.01    445  37   8.9  0.8    35.8  5.4    4.3   5.7   -141   50    -64   46   -0.42   0.15   -0.19   0.14 
1749+096  5 b  21   0.86     7.3    3.99    188  24   3.8  0.5     8.6  5.2    1.3   5.3     21   32     81   23    0.15   0.23    0.57   0.18 
1803+784  1    41   7.15   -96.0   50.68     19  37   0.7  1.5   -54.4 87.1   41.6  87.1    -64   90     57   99   -5.62  13.52    5.06  13.17 
1803+784  2    41   3.45   -91.8   24.44     73  36   2.9  1.4  -125.2 20.8   33.4  20.8     -7   33     59   15   -0.16   0.77    1.36   0.76 
1803+784  3    31   1.83   -93.4   12.96     39   9   1.5  0.4    49.3 13.3  142.8  13.3     17    6     -7    7    0.74   0.33   -0.32   0.35 
1803+784  4    43   1.44   -92.8   10.21     33   5   1.3  0.2    23.6  9.1  116.4   9.1      4    3      6    3    0.21   0.18    0.32   0.18 
1803+784  5    31   1.03   -81.1    7.27     59   6   2.3  0.3     9.3 12.2   90.4  12.2    -17   17     55   17   -0.49   0.49    1.55   0.52 
1803+784  6 c  41   0.47   -82.0    3.35     22   6   0.9  0.2   -77.6  8.9    4.4   8.9     -1    6     -2    4   -0.14   0.46   -0.22   0.38 
1908-201  1    11   5.26    54.2   43.60    388 119  22.3  6.8    29.4 11.7   24.8  12.0   -130  141   -155  125   -0.71   0.80   -0.85   0.73 
1908-201  2 b  38   2.84    39.1   23.53    200  18  11.5  1.1    55.1  5.1   16.0   5.1    -45   21    -20   19   -0.48   0.23   -0.22   0.20 
1908-201  3     7   1.12    31.4    9.27    293 208  16.8 11.9    66.5 19.1   35.1  20.7    864  789    315  433    6.24   7.22    2.28   3.52 
1908-201  4 a  19   0.82    -3.8    6.80    187  26  10.7  1.5     3.0  3.3    6.8   3.4    -23   48      1   19   -0.26   0.55    0.01   0.22 
1921-293  1    39   6.20    25.7   30.55    191  27   4.2  0.6     2.8 10.1   23.0  10.2      0   21      0   21    0.01   0.15    0.01   0.15 
1921-293  2    10   2.99    21.3   14.73    142  73   3.1  1.6    17.1 25.0    4.2  25.2     83   62     -5   63    0.79   0.71   -0.05   0.60 
1921-293  3    11   1.27    13.2    6.28    268 108   5.8  2.3    -1.3 21.7   14.6  22.2    -27  299     70  288   -0.14   1.50    0.36   1.46 
1954-388  1    14   2.42  -117.5   16.62    258  81   9.4  3.0   -51.6 21.0   65.9  21.5   -177  113    -49  113   -1.12   0.79   -0.31   0.72 
1954-388  2    16   0.83   -81.6    5.71    137  31   5.0  1.2  -121.2 14.2   39.6  15.0    -19   39    -29   37   -0.23   0.47   -0.35   0.45 
2145+067  1 c  28   5.39   131.7   43.52      1  34   0.1  1.8 
2145+067  2    13   2.51   130.5   20.24     65  32   3.5  1.7   -73.3 36.6  156.2  36.7    -13   30    -33   28   -0.41   0.95   -1.02   1.00 
2145+067  3    24   1.15   124.5    9.25    126  20   6.7  1.1   122.8  8.2    1.8   8.4    -13   14     20   15   -0.21   0.24    0.32   0.26 
2145+067  4 a  35   0.81   128.8    6.55     86   5   4.6  0.3   130.5  3.7    1.7   3.7    -12    6     -4    6   -0.30   0.15   -0.09   0.15 
2145+067  5 c  18   0.53   123.0    4.30     28  15   1.5  0.8    84.5 23.9   38.5  24.0     37   43     77   31    2.62   3.38    5.38   3.69 
2200+420  1     6   7.74   168.1   10.26   1075  82   5.0  0.4   146.3  3.2   21.8   3.2    287  143    268  136    0.29   0.14    0.27   0.14 
2200+420  2    21   7.48   166.2    9.92    593  87   2.7  0.4   149.8  7.1   16.4   7.2    -75  149     50  162   -0.14   0.27    0.09   0.29 
2200+420  3 a  13   3.93  -179.6    5.21    667 129   3.1  0.6   174.8  5.0    5.6   5.0    -53  402   -699  188   -0.09   0.65   -1.12   0.37 
2200+420  4 a  10   3.06  -178.6    4.05    916  26   4.2  0.1   157.1  1.6   24.3   1.7    354   42   -180   43    0.41   0.05   -0.21   0.05 
2200+420  5 a  34   4.00   177.5    5.30    861  28   4.0  0.1   166.0  2.5   11.5   2.7     81   30     -6   38    0.10   0.04   -0.01   0.05 
2200+420  6 a  37   2.80  -168.9    3.72    566  20   2.6  0.1  -176.4  1.3    7.6   1.4     31   21    -80   17    0.06   0.04   -0.15   0.03 
2200+420  7 a  12   2.10  -159.5    2.79    596  36   2.8  0.2  -167.2  1.7    7.7   1.8    140   85   -299   76    0.25   0.15   -0.54   0.14 
2200+420  8 a  27   2.20  -165.1    2.92    640  26   3.0  0.1  -173.0  1.4    8.0   1.5    235   41     12   25    0.39   0.07    0.02   0.04 
2200+420  9 a  17   1.96  -161.3    2.60    662  47   3.1  0.2  -164.2  2.2    2.9   2.3   -153   97   -111  102   -0.25   0.16   -0.18   0.17 
2200+420 10    13   1.27  -162.1    1.69    208  44   1.0  0.2  -166.2  6.6    4.1   6.7   -417  131     99   85   -2.14   0.82    0.51   0.45 
2200+420 11    41   0.34  -163.6    0.45     23   5   0.1  0.0     7.3  8.6  170.9   8.7    -13    4      6    3   -0.58   0.23    0.28   0.18 
2223-052  1 a  14   5.76    97.7   49.20    282  55  18.9  3.7    90.6  3.9    7.1   3.9    -95   47    -17   21   -0.81   0.44   -0.15   0.19 
2223-052  2    22   3.15   102.7   26.91    105  28   7.1  1.9    81.6 11.7   21.1  11.7     -8   22     15   19   -0.18   0.51    0.35   0.46 
2223-052  3     9   1.30   105.1   11.10     51  32   3.4  2.2   112.5 61.8    7.4  62.0     45   85    -65   65    2.12   4.24   -3.07   3.64 
2223-052  4    22   0.47    73.8    4.05     92  13   6.2  0.9    90.0  9.1   16.2   9.4     49   17     38   18    1.28   0.49    1.00   0.49 
2234+282  1 c  11   0.84  -122.0    6.32     20  25   0.9  1.1  -140.2 77.5   18.2  77.5    -28   89     63   44   -2.53   8.46    5.55   8.00 
2234+282  2     9   0.50  -133.2    3.78     44  19   2.0  0.9   -89.9 14.2   43.3  14.3     38   22     22   21    1.56   1.14    0.90   0.96 
2234+282  3 a  26   0.51  -136.4    3.87     71   4   3.2  0.2  -135.3  3.9    1.1   4.0     14    8     17    8    0.37   0.20    0.44   0.22 
2243-123  1    39  10.82    30.9   74.18     66  36   2.4  1.3   179.6 22.2  148.7  22.2    -21   35    -28   34   -0.53   0.92   -0.69   0.92 
2243-123  2    41   3.33    17.2   22.81     99  12   3.6  0.4    30.2  6.1   13.0   6.1    -13   12     11   11   -0.21   0.20    0.18   0.19 
2243-123  3 a  40   1.40    -2.7    9.62     89   6   3.3  0.2     9.0  1.1   11.7   1.2     16    6      4    3    0.29   0.12    0.08   0.07 

